NEAT: A Framework for Automated Exploration of Floating Point Approximations

Much recent research is devoted to exploring tradeoffs between computational accuracy and energy efficiency at different levels of the system stack. Approximation at the floating point unit (FPU) allows saving energy by simply reducing the number of computed floating point bits in return for accuracy loss. Although, finding the most energy efficient approximation for various applications with minimal effort is the main challenge. To address this issue, we propose NEAT: a pin tool that helps users automatically explore the accuracy-energy tradeoff space induced by various floating point implementations. NEAT helps programmers explore the effects of simultaneously using multiple floating point implementations to achieve the lowest energy consumption for an accuracy constraint or vice versa. NEAT accepts one or more user-defined floating point implementations and programmable placement rules for where/when to apply them. NEAT then automatically replaces floating point operations with different implementations based on the user-specified rules during the runtime and explores the resulting tradeoff space to find the best use of approximate floating point implementations for the precision tuning throughout the program. We evaluate NEAT by enforcing combinations of 24/53 different floating point implementations with three sets of placement rules on a wide range of benchmarks. We find that heuristic precision tuning at the function level provides up to 22% and 48% energy savings at 1% and 10% accuracy loss comparing to applying a single implementation for the whole application. Also, NEAT is applicable to neural networks where it finds the optimal precision level for each layer considering an accuracy target for the model.

==> figs/DataflopsBreakdown.txt <==
Number	Workload	SinglePrecision	DoublePrecision
1	Blackscholes	0.9764969718	0.02350302823
2	Bodytrack	0.9984829554	0.001517044636
3	Canneal	0.04858811761	0.9514118824
4	Fluidanimate	0.9999996179	0.0000003820816359
5	Ferret	0.5822632551	0.4177367449
6	Heartwall	0.9999978578	0.000002142155374
7	Kmeans	0.9999999425	0.00000005753302111
8	Particlefilter	0.1662935677	0.8337064323
9	Radar	0.9921835765	0.007816423462
10	Srad	0.771493349	0.228506651
11	Swaptions	0.936125571	0.06387442896


==> figs/DatafpMemoryEnergy.txt <==
Number	Threshold	1%-WP	5%-WP	10%-WP	1%- CIP	5%-CIP	10%-CIP
1	Blackscholes	3.453122668	8.381660137	11.48208915	0.6168414473	3.084207236	6.168414473
2	Bodytrack	40.08113308	51.3973788	53.68617779	75.05139973	75.05139973	75.05139973
3	Fluidanimate	21.04761301	31.22846588	43.63238877	8.509134277	42.54567139	62.38429213
4	Ferret	2.681357392	3.073397601	3.548391676	5.05800284	5.097310715	5.097310715
5	Heartwall	3.728426541	4.455356781	4.860900499	6.310842875	8.331170152	9.227188625
6	Kmeans	4.720288818	5.768622709	7.079040073	5.289328253	6.964829967	9.05920711
7	Particlefilter	2.594616466	5.235973565	5.335153539	6.11753726	7.11753726	7.11753726
8	Radar	72.4961623	74.85395701	74.85395701	75.67949329	83.19541426	84.8408342
9	HamonicMean	4.955808245	7.283947599	8.348672519	3.233748621	8.218866163	10.54439259


==> figs/DatafpuEnergy.txt <==
Number	Workload	1%-WP	5%-WP	10%-WP	1%- CIP	5%-CIP	10%-CIP
1	Blackscholes	12.50178184	26.61495585	34.57011386	28.36009503	36.61359925	39.96302199
2	Bodytrack	7.50534288	29.79115001	34.10897807	19.37206278	69.30142485	72.04626103
3	Fluidanimate	24.54576765	38.3577526	54.80093264	9.363609215	46.81804607	68.45069513
4	Ferret	16.21703567	22.24938912	26.55241616	31.42075489	34.48036878	37.76752121
5	Heartwall	7.656034433	11.30823155	15.50875771	12.07249522	17.9129201	21.76583108
6	Kmeans	53.69244358	63.74711906	74.20948905	55.28198283	66.85632098	77.36733341
7	Particlefilter	36.44537386	44.50453037	47.37495703	68.03161595	69.13900427	69.26982285
8	Radar	51.81786496	54.13116337	54.13116337	45.949606	48.29309	49.63491294
9	HamonicMean	15.63697232	27.8535347	34.52880053	22.04536457	40.39244141	46.12485808


==> figs/DatafpuEnergyDualPrecisionOpt.txt <==
Number	Threshold	1%-SingleOpt	5%-SingleOpt	10%-SingleOpt	1%- DoubleOpt	5%-DoubleOpt	10%-DoubleOpt
1	Canneal	5.600644673	20.47638166	38.44491394	71.26206063	71.27155011	71.27805125
2	Ferret	31.42075489	34.48036878	37.76752121	85.82887358	91.94009487	92.43658958
3	Particlefilter	5.912495334	21.21593009	21.22051884	68.03161595	69.13900427	69.26982285


==> figs/DatafunctionCallStack.txt <==
Number	Threshold	1%-CIP	5%-CIP	10%-CIP	1%- FCS	5%-FCS	10%-FCS
1	Radar	37.7749	44.3519	57.6700	44.2011	47.1356	57.6642



==> figs/DatatinyDNN.txt <==
Number	Threshold	1%-CIP	5%-CIP	10%-CIP	1%- FCS	5%-FCS	10%-FCS
1	Radar	5.6933	33.6425	34.3659	11.0866	37.1608	37.8979



==> src/data/Blackscholes-currentFunc-default.csv <==
func1,func2,func3,Accuracy,fpBits,fpEnergy,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0,0,0.0,328699300,2.46145,8.737855113,6176774,162339962,57300696866


==> src/data/Blackscholes-currentFunc-nsga.csv <==
func1,func2,func3,Accuracy,fpBits,fpEnergy,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
17,14,5,0.740114084798,117326400,1.72269,8.907664650,6424209,169220442,60579881490
9,3,1,0.0392474245444,240643500,2.27361,9.056090909,6405972,168043973,61908363520
13,1,2,0.104966683233,213620700,2.29082,9.018637510,6419384,166002712,60623838032
0,20,7,0.206732103421,218472500,1.61884,8.048047571,6546105,136142777,55875353360
4,3,11,0.0641110091963,240731600,1.99713,8.928245649,6403295,166934980,60858548221
2,15,7,0.252728619681,226595800,1.76394,8.993842738,6524115,165683863,60987908169
12,11,19,0.48527209003,118567600,1.51459,8.742950534,6374587,154146273,59467718958
9,1,23,1.03654491293,80332600,1.05467,4.598708900,5196122,78313402,33637679126
16,11,15,0.283703820398,109575600,1.60858,8.891151887,6393483,165659934,60828008439
1,4,23,1.03654491293,128715900,1.06333,4.670542520,5233647,79176296,34359726043
7,15,17,0.220894933282,149584000,1.51259,9.029381852,6488932,166314212,60881682886
3,17,20,0.961084851531,149548900,1.33972,7.840648548,6208183,134685433,54420588175
10,17,23,1.03654491293,75419900,1.06235,4.714938620,5267946,79371569,34161999609
3,1,20,0.961084851531,190943900,1.65542,7.878074948,6140696,135714434,54657906743
9,3,1,0.0392474245444,240643500,2.27361,8.938834830,6399398,166129021,60716665857
13,1,2,0.104966683233,213620700,2.29082,8.981572011,6551934,167510119,61014288237
1,4,23,1.03654491293,128715900,1.06333,4.643389063,5234878,76345834,33510474918
5,3,11,0.0641601323453,233935900,1.99126,9.034138130,6373756,164646853,61363387073
9,1,23,1.03654491293,80332600,1.05467,4.711652091,5270153,78615910,34097148370
17,14,5,0.740114084798,117326400,1.72269,8.893403119,6439192,167044657,60524264965
9,3,3,0.0392463755981,235293600,2.22771,8.980108664,6412040,166246213,60597985357
12,11,19,0.48527209003,118567600,1.51459,8.621546549,6548218,153571946,58815279906
7,14,17,0.220894933282,153087500,1.52757,9.056559575,6372910,165560984,61373500077
4,3,11,0.0641110091963,240731600,1.99713,9.098077917,6469743,165451419,61389969712
9,1,23,1.03654491293,80332600,1.05467,4.616142307,5204987,78820671,34006463684
9,3,3,0.0392463755981,235293600,2.22771,9.026711752,6367888,169246665,61287171144
9,1,23,1.03654491293,80332600,1.05467,4.660339444,5204384,78879144,33934453142
7,14,17,0.220894933282,153087500,1.52757,9.016074569,6523980,165843245,61348783052
10,20,9,0.207046772637,139352400,1.51675,8.145964590,6535080,137791806,56073020197
0,17,21,0.774303152857,154984600,1.22003,6.376435080,5522368,106547949,44826819443
9,1,23,1.03654491293,80332600,1.05467,4.689833566,5223072,79405449,34022946452
9,3,1,0.0392474245444,240643500,2.27361,9.021858795,6477664,165922871,61494111449
9,1,23,1.03654491293,80332600,1.05467,4.657844795,5227906,78287659,33940878607
7,15,17,0.220894933282,149584000,1.51259,9.010076307,6465873,164076199,61141538633
9,3,4,0.0392335634749,231833800,2.19357,9.002071088,6366034,165078827,61344380102
10,17,22,1.00446381004,92320700,1.22746,6.690400185,5984808,110908971,47508485041
0,17,21,0.774303152857,154984600,1.22003,6.550054888,5416876,107417159,45509726412
9,1,23,1.03654491293,80332600,1.05467,4.593871680,5203578,78704213,33983158625
9,1,23,1.03654491293,80332600,1.05467,4.635033967,5087632,77739649,33659927093
9,1,23,1.03654491293,80332600,1.05467,4.609940224,5235472,78562668,33843471445
10,20,9,0.207046772637,139352400,1.51675,8.150044425,6553886,136296432,56046527613
9,3,4,0.0392335634749,231833800,2.19357,8.944920777,6389564,165557100,60938822023
10,20,9,0.207046772637,139352400,1.51675,8.040806517,6435931,136542958,55912811616
9,3,4,0.0392335634749,231833800,2.19357,8.886500124,6518577,167607222,60916052019
9,2,23,1.03654491293,80332600,1.05467,4.600108073,5292133,77867643,33955439946
0,20,7,0.206732103421,218472500,1.61884,7.876346228,6467694,135846892,54785830475
5,3,22,1.00446381004,152412100,1.41682,6.657364011,5988591,111214260,47279646576
0,18,10,0.140238981157,216209600,1.62239,9.006859634,6473899,165550759,61230783829
1,17,21,0.775337752555,147393100,1.21571,6.506123550,5405430,106789520,44840175136
5,3,14,0.0835352915866,220609100,1.90079,9.034131967,6467340,163798003,61050916308
9,15,17,0.227150767079,135958200,1.50457,8.919818109,6531311,168135157,60484355921
7,1,23,1.03654491293,91919800,1.05429,4.670749021,5273274,79352437,34212408975
9,3,4,0.0392335634749,231833800,2.19357,9.033579353,6513297,163942479,61486169752
7,15,17,0.220894933282,149584000,1.51259,8.885603198,6413542,165250744,60387537476
0,17,21,0.774303152857,154984600,1.22003,6.536235306,5404057,106926489,45029171682
9,3,4,0.0392335634749,231833800,2.19357,9.017853937,6385712,166579143,61310199505
0,21,23,1.03654491293,135638700,1.08715,4.646004056,5269050,77827525,33908461678
10,0,23,1.03654491293,75430600,1.06252,4.621875469,5253613,78732205,33946434201
2,17,23,1.03654491293,121923900,1.03487,4.616801264,5197741,78452587,33937285397
8,1,21,0.775337752555,114596000,1.27923,6.475849657,5487346,106809080,45071876148
0,17,21,0.774303152857,154984600,1.22003,6.489882630,5410044,107547103,44810991988
1,17,23,1.03654491293,128706500,1.06317,4.520389979,5243077,77668020,33662204732
0,3,22,1.00907102193,183843600,1.42578,6.695660779,5876826,110960047,47454958690
4,17,14,0.0676174572971,177497900,1.54118,8.980692247,6416113,165736256,60350368131
9,3,4,0.0392335634749,231833800,2.19357,8.838822979,6416449,166911007,60789566579
5,3,14,0.0835352915866,220609100,1.90079,9.030854917,6532279,166556104,60754826293
1,17,23,1.03654491293,128706500,1.06317,4.591195232,5224060,78476945,33841890244
2,17,21,0.775337752555,140961700,1.19607,6.512106741,5423159,106776072,45192982934
1,17,21,0.775337752555,147393100,1.21571,6.493743301,5507973,108666660,44880427830
4,3,11,0.0641110091963,240731600,1.99713,9.106586154,6553838,165843819,61376040550
9,3,11,0.0757754506296,206019500,1.96839,8.950395655,6388849,165987118,60946761023
4,3,4,0.00668200719616,272275200,2.22778,8.958012203,6395971,166239402,60926991358
0,15,17,0.221770699211,196794800,1.54339,8.915302416,6375522,163171318,60766136706
6,17,21,0.775337752555,114915800,1.20769,6.519204043,5420837,107071592,45376829018
5,3,11,0.0641601323453,233935900,1.99126,8.975200247,6509560,164889262,61124049503
9,3,4,0.0392335634749,231833800,2.19357,9.060171545,6364703,165671459,61556488150
9,3,4,0.0392335634749,231833800,2.19357,8.967410398,6387609,166629892,60664893597
4,3,4,0.00668200719616,272275200,2.22778,8.766835924,6546914,167161317,59943125809
2,17,23,1.03654491293,121923900,1.03487,4.639851009,5220837,79883009,34021244560
4,17,14,0.0676174572971,177497900,1.54118,8.950828863,6400812,163951804,61261344123
1,17,23,1.03654491293,128706500,1.06317,4.542002328,5292389,77319859,33326742555
9,15,17,0.227150767079,135958200,1.50457,8.946431625,6382267,167556315,60992582021
4,18,3,0.263477151295,214180700,1.75446,8.864582928,6461501,168295959,60507242295
0,3,22,1.00907102193,183843600,1.42578,6.634492006,5876726,112135402,46827209831
10,16,19,0.501390324955,115407800,1.42109,8.594808418,6395120,156906968,59183527654
4,1,1,0.00668786591282,290309500,2.36801,9.098531813,6501468,165767279,61957118306
2,17,21,0.775337752555,140961700,1.19607,6.513398206,5397052,108564723,45075025124
5,3,8,0.0281338132732,247982600,2.08682,8.971052410,6552458,166897689,60480592268
4,17,23,1.03654491293,110207700,1.04347,4.629125007,5262668,78850580,34116747558
1,3,11,0.0654093956918,261408800,2.0135,9.011309742,6377381,166335827,61652920790
4,3,4,0.00668200719616,272275200,2.22778,8.933182191,6482102,167295156,61423663050
2,17,23,1.03654491293,121923900,1.03487,4.637171672,5217634,78990428,34068949666
2,17,21,0.775337752555,140961700,1.19607,6.490760640,5417700,108336377,44826409108
2,17,23,1.03654491293,121923900,1.03487,4.604690021,5271001,78997484,33842861354
0,17,21,0.774303152857,154984600,1.22003,6.548622461,5399561,107373705,45017396626
9,15,17,0.227150767079,135958200,1.50457,8.993547541,6379542,167981618,61164273629
2,17,22,1.00446381004,142225700,1.22148,6.739149458,5849438,110906440,46917468703
4,3,4,0.00668200719616,272275200,2.22778,8.954499777,6479102,165443970,61138438345
9,15,17,0.227150767079,135958200,1.50457,8.921695695,6390876,164703123,60910918522
5,3,8,0.0281338132732,247982600,2.08682,9.007133417,6385482,168621849,61100770601
10,12,19,0.501390324955,128698500,1.50014,8.592405382,6548896,153905335,59028141100
2,17,23,1.03654491293,121923900,1.03487,4.634280003,5209054,79450631,34259676674
2,17,23,1.03654491293,121923900,1.03487,4.577996851,5315312,77334915,33763503659
2,17,22,1.00446381004,142225700,1.22148,6.606340534,5973013,110394824,46161875544
9,15,17,0.227150767079,135958200,1.50457,8.987312912,6378303,165589843,60595535266
4,17,14,0.0676174572971,177497900,1.54118,8.999834525,6527543,166533471,61097605146
10,16,21,0.775337752555,89168300,1.19978,6.537947708,5425903,107147272,45211068827
4,6,2,0.00674991087515,266892900,2.17255,8.778332538,6523670,165675307,60184073046
5,17,14,0.0732391813786,170603300,1.53327,9.013766479,6522902,164782980,61270957722
1,17,23,1.03654491293,128706500,1.06317,4.610197772,5285397,78138694,33926887120
2,15,21,0.775337752555,141749100,1.20224,6.509485946,5495815,108842469,45398676040
9,17,17,0.227150767079,129790700,1.45265,8.837783639,6407326,164474582,60648467775
0,19,21,0.774303152857,152713700,1.20418,6.435138030,5389184,108464586,44379606072
10,16,19,0.501390324955,115407800,1.42109,8.587842712,6531587,155776541,59055842715
4,4,4,0.00668197652957,268276200,2.19095,8.981990965,6347043,165674898,60892960707
4,17,14,0.0676174572971,177497900,1.54118,9.044859938,6499132,165076019,61714175212
5,3,11,0.0641601323453,233935900,1.99126,9.028920085,6360939,164841391,61007945807
4,3,4,0.00668200719616,272275200,2.22778,9.007490434,6484116,164783605,61742623224
2,16,23,1.03654491293,121925800,1.0349,4.660455737,5279299,78757211,33958311026
5,4,11,0.0641601323453,231018700,1.9725,8.991499404,6404827,164990731,61730265885
5,4,11,0.0641601323453,231018700,1.9725,8.920669470,6379206,167390795,60639664751
2,17,23,1.03654491293,121923900,1.03487,4.555260567,5219258,77969301,33509746652
4,4,22,1.00446381004,155307600,1.39681,6.716892944,6015337,111678573,47202250228
2,17,3,0.00936822961605,234588100,1.80028,9.022262333,6495534,164023284,61573452227
10,16,19,0.501390324955,115407800,1.42109,8.645630465,6379604,157439933,59484092745
10,16,19,0.501390324955,115407800,1.42109,8.662042206,6527840,156291838,59336290228
2,17,23,1.03654491293,121923900,1.03487,4.615534867,5157765,79118731,34065651268
8,16,19,0.497797378274,129288200,1.42499,8.615466488,6528866,155312197,58993441147
0,2,23,1.03654491293,135650400,1.08732,4.679118743,5301500,79833800,34357286408
4,21,1,0.385436634556,206789500,1.71507,7.332362819,6501148,122511942,51963476563
7,4,11,0.41290719725,217074600,1.96034,8.977375473,6489095,166804495,61317630181
4,20,14,0.228538066283,162076700,1.44236,8.062720429,6584959,136475515,55881086917
7,15,4,0.239230080727,199753800,1.79731,8.989371403,6386042,166033358,61670710181
4,4,17,0.222069704659,207717600,1.79066,8.971748073,6498525,163600881,61484186368
4,17,1,0.00843070140873,225180700,1.83037,8.947290727,6424681,166015222,60946955415
1,17,15,0.117267127994,192796300,1.52774,9.015061084,6504676,167367093,60938658881
0,20,22,1.00907102193,148475800,1.20494,6.712044315,5878267,111641344,46666513770
2,19,22,1.00446381004,137064000,1.19293,6.586747274,5907070,112731570,46242062159
0,19,21,0.774303152857,152713700,1.20418,6.520767603,5423001,107674919,45215888909
6,17,23,1.03654491293,98677100,1.07209,4.549965157,5272438,78276618,33868170972
4,20,14,0.228538066283,162076700,1.44236,8.066443267,6517771,136744093,55988623843
2,17,3,0.00936822961605,234588100,1.80028,8.861597493,6542788,167878191,60741660668
4,4,4,0.00668197652957,268276200,2.19095,8.811273962,6397907,165073150,60581734204
2,17,21,0.775337752555,140961700,1.19607,6.498007155,5492759,107362564,45442698587
4,15,14,0.0779287082211,184154500,1.59492,8.947011831,6531869,166064627,61295829861
10,20,19,0.542045312005,100216900,1.31967,8.118497314,6439632,144189538,56467223676
4,19,23,1.03654491293,110206800,1.04347,4.683792397,5209967,78831285,34277889136
2,17,14,0.07518833116,190642000,1.54222,8.909974982,6503931,165630213,60744675531
5,20,23,1.03654491293,104812400,1.06015,4.691013613,5247984,79615776,34433163522
1,17,14,0.0742484084581,197599400,1.55063,8.977230330,6378401,165359178,61378907877
6,16,19,0.498205792209,142450600,1.42965,8.642072456,6399610,158407547,59426261285
10,4,4,0.0520906035816,219561700,2.14901,8.863160654,6504831,168342111,60616542244
4,17,1,0.00843070140873,225180700,1.83037,8.983599027,6499738,164661438,61209863937
6,4,4,0.0427102360016,252664300,2.17692,8.994657059,6493782,165205606,61299038935
5,17,0,0.0361164579469,219991700,1.84833,9.092799154,6485493,165653450,61151064403
1,17,23,1.03654491293,128706500,1.06317,4.592312479,5253241,78583540,33925750864
4,4,6,0.0330319667179,259632300,2.13166,9.050739355,6451892,164943789,61849651916
4,6,2,0.00674991087515,266892900,2.17255,9.017279896,6552768,165931129,61076517932
4,4,4,0.00668197652957,268276200,2.19095,9.000718929,6481914,164949100,61029217815
4,17,14,0.0676174572971,177497900,1.54118,9.022045430,6412401,167612465,60909103969
0,19,21,0.774303152857,152713700,1.20418,6.443239223,5529104,108972353,45144459139
2,17,23,1.03654491293,121923900,1.03487,4.658417605,5189102,78866732,33921272591
4,20,14,0.228538066283,162076700,1.44236,8.047303747,6449351,136089965,56135058467
2,17,23,1.03654491293,121923900,1.03487,4.621477186,5198720,79236707,34181511045
11,20,14,0.214356873113,113778100,1.40331,8.121556887,6628127,136024036,55925421441
4,20,19,0.55419096073,140828600,1.33504,8.157260306,6539531,143192609,56807133398
4,17,3,0.00843395484404,219361900,1.78428,9.087006978,6429743,164989729,61537139468
4,6,1,0.00674925112137,269429900,2.19327,9.002420875,6512737,164509513,60725075273
11,20,14,0.214356873113,113778100,1.40331,7.925598149,6458899,137524260,55450405074
10,4,4,0.0520906035816,219561700,2.14901,8.978555591,6495244,166751323,61265242144
4,6,13,0.0489366651193,221243500,1.87494,8.994933561,6426260,165805557,61058491519
4,16,5,0.0143035316366,214801000,1.75805,9.063154159,6388524,165263017,60753274965
10,20,19,0.542045312005,100216900,1.31967,8.298608129,6436719,143221532,57091241576
2,17,22,1.00446381004,142225700,1.22148,6.653509768,5855604,110722957,46290138743
2,20,19,0.55419096073,154206900,1.33671,8.184252969,6425784,142177448,56706745097
10,17,23,1.03654491293,75419900,1.06235,4.688569479,5272656,79044828,34008313933
4,17,14,0.0676174572971,177497900,1.54118,9.018047355,6436838,165360573,60679994539
6,17,2,0.0401764962745,206727900,1.79312,9.003859804,6533878,166589058,61598891387
11,20,14,0.214356873113,113778100,1.40331,8.022598592,6497929,135842589,56230294269
4,16,1,0.00643350896223,226803600,1.84916,8.971908515,6501549,166743034,61322525185
4,16,1,0.00643350896223,226803600,1.84916,9.118708004,6480844,168091794,61359989116
11,20,13,0.206425517467,117722100,1.43018,8.045527745,6460442,137744873,55848264426
4,17,14,0.0676174572971,177497900,1.54118,8.969555674,6370579,168224696,60451873839
4,15,0,0.0110783872706,235197500,1.91141,8.980679667,6486166,167510493,62152417049
2,19,22,1.00446381004,137064000,1.19293,6.737312020,5975137,111652955,46941950053
4,17,14,0.0676174572971,177497900,1.54118,8.997706363,6489511,164903203,61601255236
2,17,23,1.03654491293,121923900,1.03487,4.670447040,5281101,78644784,33726919792
0,19,21,0.774303152857,152713700,1.20418,6.404898838,5499608,108713053,44763741171
2,19,21,0.775337752555,138690800,1.18022,6.591521366,5509273,107676275,45389485072
0,17,23,1.03654491293,135640900,1.08716,4.617112228,5213311,78378554,34021229978
10,16,5,0.0697365009622,167256600,1.71592,9.004999569,6493803,165925796,61602326729
1,20,19,0.55419096073,161017600,1.34577,8.138331842,6549583,145207518,56510572994
10,20,19,0.542045312005,100216900,1.31967,8.224176878,6405319,142293695,56939967038
8,20,19,0.547420919889,114133800,1.32354,8.231272280,6425654,144601567,56774169415
2,20,19,0.55419096073,154206900,1.33671,8.198834539,6413290,143576394,56778736710
15,17,23,1.03654491293,42080900,1.03623,4.662980268,5171872,78366908,33556793036
2,19,23,1.03654491293,121923000,1.03486,4.578341473,5155399,78148757,34016353190
2,16,21,0.775337752555,141328100,1.1986,6.557456190,5525547,106547395,45388996253
11,21,21,0.775337752555,76591200,1.1516,6.255444271,5392395,101238518,43886169800
2,19,14,0.161194972134,180877800,1.48512,8.663719245,6501936,161306126,59330618075
4,20,1,0.208647931272,209957700,1.73272,7.947754351,6414259,134922337,55367667095
9,16,13,0.0748513406909,148317500,1.55357,8.946360980,6410340,166984448,60313820207
4,17,9,0.0531538477791,197390800,1.64954,9.056996562,6530559,166643304,61275614070
4,16,14,0.0667376188503,179005200,1.55597,8.996985507,6388816,165080038,61206475815
11,20,19,0.539069119229,93316600,1.3099,8.301593654,6574757,145494039,57039548920
10,20,14,0.220578968234,120579900,1.4092,7.987527192,6436681,136816354,55363518135
2,19,21,0.775337752555,138690800,1.18022,6.455067461,5556420,107723621,45149397607
0,19,14,0.163288776733,194032400,1.49521,8.784835918,6389099,162100615,60115491593
2,19,23,1.03654491293,121923000,1.03486,4.626491683,5262091,78874668,33932490924
0,20,21,0.774303152857,151714600,1.201,6.535039734,5459284,105740474,45291505664
1,16,1,0.00539999812135,251427200,1.87075,8.892641830,6399769,169857297,60199313186
5,19,23,1.03654491293,104812400,1.06015,4.625087730,5254645,78963379,33877996471
16,16,1,0.523026364293,126106100,1.75941,9.042015494,6511434,166913458,61433425230
5,21,21,0.775337752555,117564100,1.18191,6.220762067,5427283,103687762,43544838392
10,20,19,0.542045312005,100216900,1.31967,8.310856381,6539128,142104820,57084690082
11,20,14,0.214356873113,113778100,1.40331,8.055784532,6399466,135522666,56354210215
7,20,13,0.231647677039,145812200,1.45078,7.985705398,6569734,136441447,55478049372
1,16,1,0.00539999812135,251427200,1.87075,8.938797617,6388859,165791735,60299464385
4,17,14,0.0676174572971,177497900,1.54118,8.999284481,6477624,166128371,60968082521
11,20,9,0.200328593338,131291600,1.50996,7.967678985,6468074,136005137,55461124339
11,20,20,0.739569094871,85739300,1.25448,7.511413733,6231134,124513468,51684092559
4,16,19,0.498205792209,155911400,1.43668,8.711062264,6460688,155561255,59786274296
11,20,19,0.539069119229,93316600,1.3099,8.218901388,6443782,141209758,57236213158
1,16,1,0.00539999812135,251427200,1.87075,9.003847378,6527287,166088027,61946962491
1,19,21,0.775337752555,145122200,1.19986,6.461023788,5481105,108238740,45140610773
2,20,23,1.03654491293,121923000,1.03486,4.654408943,5239771,79052773,34396055200
11,21,21,0.775337752555,76591200,1.1516,6.229852586,5435994,101456234,43683279318
0,20,21,0.774303152857,151714600,1.201,6.519695322,5450904,107615341,45414921151
4,17,10,0.0461803067924,193818800,1.62951,8.959568323,6371268,165862040,60979989946
2,19,0,0.793052410843,235226300,1.81344,8.836736632,6395711,159131146,59422425599
2,20,14,0.225011761948,175526400,1.4471,8.082818837,6439201,135968707,55462668156
11,21,21,0.775337752555,76591200,1.1516,6.206469070,5518711,101717078,43524120832
11,20,13,0.206425517467,117722100,1.43018,8.015094954,6436335,135684954,55524497990
11,21,21,0.775337752555,76591200,1.1516,6.155176102,5453123,100040508,42733794825
11,21,14,0.347210455258,110383200,1.38346,7.215820614,6672566,120724481,51198260973
2,20,22,1.00446381004,134814000,1.1863,6.618027213,5880361,110436056,46514365078
11,20,22,1.00446381004,76687300,1.17013,6.724808066,5882143,112532113,46432030286
2,20,20,0.961084851531,146721000,1.28249,7.548342133,6091706,127755953,52005476237
5,16,1,0.0390239388011,218564000,1.84134,8.987107662,6513024,165291343,61100433793
1,16,20,0.976476787455,164213400,1.36331,7.816237399,6082752,136614211,53869848468
11,20,20,0.739569094871,85739300,1.25448,7.474350718,6092872,125762887,52446289283
2,16,1,0.00544683751356,243179300,1.86181,9.023229857,6365183,165399358,61113640060
11,17,14,0.079169482682,128961900,1.50289,9.051446212,6374255,167719883,60946559833
4,20,20,0.953388883568,133894700,1.28062,7.440804262,6190675,128706720,52142273265
2,19,23,1.03654491293,121923000,1.03486,4.664356004,5171083,79685344,33911541591
2,20,23,1.03654491293,121923000,1.03486,4.633057704,5227087,78091222,34119477878
2,16,19,0.498205792209,169364100,1.43778,8.564900789,6489827,154578785,59351717822
4,19,5,0.870591660032,203357700,1.68184,8.792598853,6536185,161966008,60300509825
4,17,14,0.0676174572971,177497900,1.54118,9.032009063,6415887,165833157,61347949021
4,16,5,0.0143035316366,214801000,1.75805,8.962605005,6397732,164910458,60542382071
11,17,14,0.079169482682,128961900,1.50289,8.961510806,6513128,168151685,61065639204
1,21,1,0.666322387683,231522900,1.73708,7.509677499,6601601,120631007,52220482685
3,19,0,0.770625267317,226552300,1.80341,8.763527524,6393651,158467557,59487335906
2,16,23,1.03654491293,121925800,1.0349,4.675764301,5239088,79270003,34105055386
0,21,20,0.826444184396,157957400,1.28535,6.932789516,6230995,117649181,48961316561
12,19,14,0.160772034906,112115900,1.43844,8.580597897,6531208,160610513,59316916642
11,20,20,0.739569094871,85739300,1.25448,7.499154632,6224859,125614692,52090886835
7,20,19,0.55414286093,120652200,1.32184,8.223456487,6509353,143163587,56965399796
11,20,1,0.200217397056,152142600,1.68165,8.077126576,6444789,135721402,55655606543
1,16,20,0.976476787455,164213400,1.36331,7.984682633,6123488,135964454,54384582647
11,21,14,0.347210455258,110383200,1.38346,7.250081975,6513458,120696367,51212204532
4,17,10,0.0461803067924,193818800,1.62951,8.849765308,6529032,164762547,60600460228
2,19,22,1.00446381004,137064000,1.19293,6.651896636,5967233,112938797,47211167769
11,21,21,0.775337752555,76591200,1.1516,6.284538623,5413340,101450882,43951904116
1,20,19,0.55419096073,161017600,1.34577,8.258412738,6532528,143057857,57180473125
11,19,23,1.03654491293,65935000,1.02436,4.670232707,5238449,78975864,33964065625
12,19,14,0.160772034906,112115900,1.43844,8.664643436,6517296,160968033,58849403591
2,14,23,1.03654491293,121927200,1.03492,4.616819829,5234090,78594011,33955582696
12,19,14,0.160772034906,112115900,1.43844,8.706246379,6435548,159894529,59663340101
11,21,14,0.347210455258,110383200,1.38346,7.317347919,6469611,122890467,51805281941
1,16,3,0.005481833687,243270200,1.82011,9.034544297,6354693,167374011,61591014929
11,21,19,0.585768128889,88741300,1.28902,7.279609855,6586071,126193998,52019032306
6,20,19,0.55419096073,127193900,1.32829,8.266540462,6522468,142193358,57310217971
1,16,1,0.00539999812135,251427200,1.87075,9.042969129,6492022,166838499,61385316574
2,20,23,1.03654491293,121923000,1.03486,4.638390373,5271001,79464137,34138812675
11,19,22,1.00446381004,78937300,1.17676,6.581380055,6031247,110800570,46621945940
11,21,21,0.775337752555,76591200,1.1516,6.249714547,5524613,101599380,43587969674
11,19,23,1.03654491293,65935000,1.02436,4.650827518,5241545,79753160,33958511611
11,16,1,0.0492386102194,168808900,1.79582,9.163040236,6378263,166604170,61325630568
1,21,19,0.648003202889,156908100,1.32538,7.353342396,6462473,125476671,52223298903
4,17,10,0.0461803067924,193818800,1.62951,8.973726009,6531999,165273148,61086696097
4,17,10,0.0461803067924,193818800,1.62951,9.051541752,6391643,164835239,61462288102
11,14,23,1.03654491293,65939200,1.02441,4.653750747,5282003,78388515,33959759984
11,21,21,0.775337752555,76591200,1.1516,6.185850120,5500471,101970284,43033288761
1,19,14,0.162859724627,187658200,1.4927,8.673429792,6595659,161103973,59610573895
12,16,1,0.0633013291823,160256000,1.78612,8.917560848,6505484,168149553,61671722987
12,19,14,0.160772034906,112115900,1.43844,8.712833817,6536440,162595073,59097655208
4,17,10,0.0461803067924,193818800,1.62951,9.051056564,6538197,166078276,61519754253
12,19,21,0.775337752555,71983000,1.15448,6.451563502,5421050,106838098,44430731065
10,21,14,0.331808713296,117234900,1.39012,7.409107031,6449812,121271527,52352113164
11,18,23,1.03654491293,65935600,1.02436,4.666346252,5254382,79060321,34215708124
4,19,9,0.686744507098,187756100,1.59041,8.782411727,6498029,159749221,59616904788
10,20,19,0.542045312005,100216900,1.31967,8.059706448,6557278,142063143,55494507720
2,16,1,0.00544683751356,243179300,1.86181,8.959039182,6408912,164597299,61138318997
1,23,1,184.819140883,226534600,1.70634,6.730013421,6678897,116000341,48355653686
10,20,20,0.76999779031,92735000,1.26628,7.472508652,6196056,126489288,52229076416
11,23,20,15.9338586562,80497000,1.22077,6.479212796,6289780,109328006,46308804576
14,20,23,1.03654491293,48636000,1.03068,4.730584022,5236643,78756537,34399609316
12,21,12,0.467970922931,110355100,1.42451,7.333533293,6504507,122563301,51666015227
11,19,22,1.00446381004,78937300,1.17676,6.724325105,5904246,111342448,46630973787
11,21,19,0.585768128889,88741300,1.28902,7.345806317,6511571,126180458,51979168033
1,16,3,0.005481833687,243270200,1.82011,8.917236421,6506372,165286949,61078430129
11,21,19,0.585768128889,88741300,1.28902,7.376153051,6616761,126585497,51673005493
11,19,23,1.03654491293,65935000,1.02436,4.675642126,5205624,78274676,33785198079
13,19,11,0.168542737085,114677600,1.49888,8.837611132,6449734,158131605,60648728876
4,17,13,0.0972520840535,181363500,1.56254,9.012158547,6480099,167149800,61019946929
1,16,3,0.005481833687,243270200,1.82011,8.958244951,6433379,167258245,61528743573
1,16,1,0.00539999812135,251427200,1.87075,8.968860558,6406576,166252638,60662540033
11,20,19,0.539069119229,93316600,1.3099,8.240324539,6529198,142601348,56755773123
11,19,23,1.03654491293,65935000,1.02436,4.599513526,5230215,78122110,33636020677
4,17,10,0.0461803067924,193818800,1.62951,8.817694788,6506206,164991133,60560940734
12,19,14,0.160772034906,112115900,1.43844,8.811131178,6391423,158718728,59977977767
4,17,13,0.0972520840535,181363500,1.56254,8.949595517,6417190,165907012,60940699463
11,18,23,1.03654491293,65935600,1.02436,4.714525595,5276035,79239829,34023528884
12,16,1,0.0633013291823,160256000,1.78612,8.956553760,6518234,165660210,61338513056
1,19,14,0.162859724627,187658200,1.4927,8.824045728,6385975,159368283,60062627134
1,16,1,0.00539999812135,251427200,1.87075,9.044710891,6384117,165084290,61506016802
4,18,10,0.14161715762,188731500,1.6016,8.874233984,6496874,163584696,60513119219
11,19,23,1.03654491293,65935000,1.02436,4.580444221,5281156,77386220,33962858138
11,18,23,1.03654491293,65935600,1.02436,4.681062281,5173968,79656702,33763790468
11,19,14,0.168810684113,119342700,1.4449,8.620390666,6384931,158071130,59100290130
12,19,23,1.03654491293,59023400,1.04724,4.598434744,5331378,76850837,33415607571
11,21,21,0.775337752555,76591200,1.1516,6.234748673,5461267,101507548,43977233019
11,20,21,0.775337752555,77717200,1.15919,6.522777441,5414256,108164976,45308049492
1,15,3,0.00639259271272,248477600,1.85984,8.896949077,6506015,167201060,60433905450
11,20,20,0.739569094871,85739300,1.25448,7.365508027,6109786,127161108,51375752880
10,16,20,0.76999779031,103892000,1.335,7.792304397,6067933,135859725,54111350979
2,20,2,0.205174410542,223937100,1.72647,8.049917371,6563679,137120616,55656659019
1,19,1,0.788197082241,239913200,1.79721,8.743856187,6484164,160687563,59862151957
12,16,14,0.0768822121353,123409800,1.51176,8.878827706,6492458,164356961,60527201547
1,21,0,0.66630801602,234840400,1.76019,7.389157149,6485489,122293016,51916733300
11,16,16,0.129415327358,121527100,1.47521,8.870453608,6373121,165546045,60816750327
11,20,23,1.03654491293,65935000,1.02436,4.668568610,5202583,78986541,34207072189
11,18,19,0.50174990084,101150400,1.3573,8.731310168,6554465,152905567,59555478179
5,17,22,1.00446381004,124456000,1.23116,6.738208729,5990430,111263453,47044044827
10,18,11,0.115474916104,142448300,1.54444,8.823189773,6455828,164648008,59752061578
12,19,13,0.280240352232,116017300,1.46614,8.630414577,6547005,159271393,58999087118
1,16,4,0.00583261709013,239680500,1.79872,8.997020524,6412956,167822304,61815302327
11,20,19,0.539069119229,93316600,1.3099,8.053401182,6423206,144906672,55464504870
11,18,23,1.03654491293,65935600,1.02436,4.671252246,5245048,79639690,34081103350
11,18,19,0.50174990084,101150400,1.3573,8.547834208,6466693,155494990,59134072984
11,20,23,1.03654491293,65935000,1.02436,4.643363494,5226035,79254662,34271400937
1,22,20,0.812689574082,149152400,1.27286,6.777988026,6150652,114670133,47726221532
11,16,3,0.0492382204493,163454300,1.7499,8.863059170,6502793,167455098,60828649142
1,16,1,0.00539999812135,251427200,1.87075,8.966195256,6540924,166650226,60376939311
4,17,10,0.0461803067924,193818800,1.62951,8.947075290,6397451,164456395,61980897283
10,21,14,0.331808713296,117234900,1.39012,7.351522916,6514226,122776600,52862046132
1,16,1,0.00539999812135,251427200,1.87075,8.936260878,6409307,165947884,61678241463
4,17,10,0.0461803067924,193818800,1.62951,9.043171031,6517428,165232876,60964759031
11,16,23,1.03654491293,65937800,1.02439,4.716973815,5235238,79403808,34075062660
10,17,14,0.0777706190008,135898900,1.50801,9.004991319,6370077,165528714,61251336338
14,18,22,1.00446381004,60389800,1.17551,6.556785387,5998363,112057838,46108573960
11,21,20,0.688484391727,83058200,1.23869,6.800477798,6170391,116942605,48187059799
1,16,1,0.00539999812135,251427200,1.87075,9.030681299,6491647,166698813,60772818905
11,21,21,0.775337752555,76591200,1.1516,6.282652916,5515326,103122952,43844468823
1,16,4,0.00583261709013,239680500,1.79872,9.041788894,6498778,163299041,61113023398
12,16,14,0.0768822121353,123409800,1.51176,9.012501078,6492562,166662920,61476554169
12,19,14,0.160772034906,112115900,1.43844,8.764608558,6460728,158486204,60045008278
11,20,19,0.539069119229,93316600,1.3099,8.182038732,6536876,143436771,56909077504
1,16,2,0.00519581165882,247716800,1.84857,8.875575279,6535091,164668382,60037761663
10,21,20,0.707687106122,90096000,1.25112,6.938514177,6117763,117198705,49299080151
11,21,14,0.347210455258,110383200,1.38346,7.472951522,6465230,123451723,52217589259
11,21,23,1.03654491293,65933700,1.02435,4.586065677,5206959,78183591,33611121980
11,18,21,0.775337752555,79213300,1.16425,6.617349270,5398928,107417890,45697955755
1,16,22,1.00446381004,149742700,1.23845,6.668002764,5858792,112109196,47054456228
11,18,2,0.0841108948852,159978400,1.73412,8.970978744,6382426,166353570,60916075008
10,16,1,0.0695040759215,177216200,1.80517,8.901239423,6395647,166647276,60787223536
1,21,14,0.909238110756,179383400,1.43215,7.377648069,6593105,123537261,52353798991
11,21,21,0.775337752555,76591200,1.1516,6.133504059,5534278,102211681,43292702131
11,18,19,0.50174990084,101150400,1.3573,8.621775113,6401064,154557072,58725577751
11,21,22,1.00446381004,74007500,1.15746,6.293002940,5976545,108917321,44821398297
11,18,22,1.00446381004,80062300,1.17882,6.571380497,5997670,112585488,46887686994
10,21,2,0.329950478655,155040800,1.64971,7.431942882,6610299,122075442,51839461018
2,16,23,1.03654491293,121925800,1.0349,4.678035277,5207033,78607212,33943367257
11,21,21,0.775337752555,76591200,1.1516,6.242622670,5497396,101959884,43898555758
11,21,19,0.585768128889,88741300,1.28902,7.322270861,6458278,125603772,51977094087
11,21,23,1.03654491293,65933700,1.02435,4.682158884,5287628,77231802,33798754079
11,23,21,0.771940563316,75713100,1.14251,5.974319401,5468381,99471598,42251887007
2,18,10,0.140771109492,202584100,1.61117,8.970858536,6498494,164656011,61120921074
14,19,14,0.207230551369,97495400,1.42962,8.691492596,6420173,160620430,59879179534
4,19,10,0.334328259882,184066200,1.57091,8.698142255,6423766,157727449,59645014535
12,17,14,0.0766061079546,121934800,1.49641,8.977976380,6561371,165640944,60804038381
11,21,23,1.03654491293,65933700,1.02435,4.669440493,5249658,78378666,34183727289
2,16,2,0.00544768842417,240666800,1.84319,9.025071691,6470602,166460313,61438858263
11,23,21,0.771940563316,75713100,1.14251,6.073788830,5553230,97756681,42519861791
4,17,10,0.0461803067924,193818800,1.62951,9.003685280,6434504,165729924,60761162624
12,16,4,0.0632995118845,152590200,1.71963,8.914769769,6531767,166274173,60983673238
0,22,23,1.03654491293,135637900,1.08713,4.648131933,5220050,78927108,34053210480
11,18,19,0.50174990084,101150400,1.3573,8.586281131,6409071,153388759,58692184419
11,21,19,0.585768128889,88741300,1.28902,7.460401338,6565938,126041223,52364924069
1,16,15,0.12583374886,194424500,1.54637,8.842700745,6405287,163973295,60599380124
12,17,2,0.117889740199,156723800,1.7494,9.067679923,6411688,166052072,61148955172
9,16,23,1.03654491293,80325000,1.05454,4.679626033,5262926,78039765,33941506396
1,22,1,17.9507142177,229588800,1.72952,7.117867924,6646746,120910759,50595269422
11,23,21,0.771940563316,75713100,1.14251,6.064121093,5569237,98897182,42470374518
11,21,23,1.03654491293,65933700,1.02435,4.700255468,5243383,78804180,33871536426
11,21,20,0.688484391727,83058200,1.23869,6.885562755,6237526,114856292,49058682642
11,21,23,1.03654491293,65933700,1.02435,4.621749322,5245942,78108268,33858235786
11,18,19,0.50174990084,101150400,1.3573,8.607681184,6508076,154829205,58914473451
14,19,14,0.207230551369,97495400,1.42962,8.729881646,6378885,160094632,59513138352
11,16,22,1.00446381004,85256200,1.20772,6.735382350,5869507,111593891,47260108194
1,22,2,17.9507015066,225863300,1.70788,7.100098831,6603020,120894718,50398659622
4,17,8,0.0730162283326,200795900,1.66871,8.969082257,6525741,167901791,60742821788
11,22,20,0.704593551156,81872800,1.23199,6.616256557,6265052,115123746,47254217917
12,16,14,0.0768822121353,123409800,1.51176,9.012349613,6413402,164784254,61791543824
14,19,14,0.207230551369,97495400,1.42962,8.773616801,6440807,160020610,60116834136
11,21,23,1.03654491293,65933700,1.02435,4.579773000,5185583,77328462,33633697868
11,21,23,1.03654491293,65933700,1.02435,4.611470852,5240514,78947209,33773301743
11,21,23,1.03654491293,65933700,1.02435,4.663155488,5290362,78300670,34023913560
11,18,19,0.50174990084,101150400,1.3573,8.605262346,6248279,153233469,58646984275
11,17,23,1.03654491293,65935900,1.02436,4.663466598,5198562,79119465,33913095380
12,21,14,0.329689236328,102821400,1.37506,7.369839761,6488165,121959152,52031628739
2,23,22,1.04218116633,130473500,1.15882,5.659426845,6007665,95711162,40791269517
10,16,0,0.0694965313306,180160300,1.82965,8.925346775,6560288,166277634,60228746868
11,17,20,0.739569094871,95270500,1.30282,7.882766026,6090639,135054703,54279546092
4,23,11,181.261775358,166692600,1.46494,6.845902202,6663052,116330299,48691187993
1,21,4,0.666479868811,219510000,1.66532,7.340402328,6636739,120465337,51709591135
11,16,23,1.03654491293,65937800,1.02439,4.726038913,5270753,78997287,33921490116
11,18,0,0.0841116808048,165118800,1.77861,9.033195069,6602695,164335136,61079935424
1,16,20,0.976476787455,164213400,1.36331,7.899685277,6163097,134710789,54543662468
13,17,14,0.0817507466482,114807100,1.49557,8.922112750,6450458,165272566,60948178317
1,16,2,0.00519581165882,247716800,1.84857,8.980608201,6488457,165742883,60794353199
4,17,23,1.03654491293,110207700,1.04347,4.674083408,5280629,78883390,33856761128
11,21,10,0.338726202357,125504500,1.47229,7.409802467,6630952,121031815,52485067930
10,22,20,0.723796265551,88961000,1.24338,6.778082007,6133096,113873726,48153102165
11,21,23,1.03654491293,65933700,1.02435,4.671466385,5218663,78896988,33828525764
11,23,21,0.771940563316,75713100,1.14251,5.931915100,5497954,100106825,41347799589
1,16,2,0.00519581165882,247716800,1.84857,9.009086471,6487927,167250440,61627630000
4,17,10,0.0461803067924,193818800,1.62951,9.013682259,6403800,166447321,60349262852
11,23,21,0.771940563316,75713100,1.14251,6.117788033,5455536,98984364,42726886452
13,22,23,1.03654491293,53154700,1.02421,4.698866440,5212503,77824932,33877457638
14,19,11,0.220194640387,105834500,1.48932,8.767454226,6404346,159562691,60080220909
13,22,23,1.03654491293,53154700,1.02421,4.620942355,5190623,78473910,34029396948
1,16,2,0.00519581165882,247716800,1.84857,8.997366617,6412429,167488668,61234607908
14,19,14,0.207230551369,97495400,1.42962,8.765007085,6408828,160126015,59883040935
13,22,23,1.03654491293,53154700,1.02421,4.567756600,5205773,76680395,33585972251
12,22,14,1.30503741455,101183200,1.369,6.975993323,6748280,122659222,49792400837
11,21,21,0.775337752555,76591200,1.1516,6.276713929,5532952,101670442,43981089004
11,23,21,0.771940563316,75713100,1.14251,6.002837381,5540883,97743789,42259164995
12,21,14,0.329689236328,102821400,1.37506,7.276644447,6516153,124176659,50974113526
11,19,18,0.303747978042,102048800,1.36153,8.646896840,6412165,156956445,59221416635
14,18,19,0.470735352949,80394100,1.34754,8.490598393,6385797,156738571,58139621447
11,21,23,1.03654491293,65933700,1.02435,4.688113067,5227766,78791167,33710159595
1,17,1,0.010283580085,249841000,1.85477,9.057129403,6405736,165344858,61427651817
2,16,0,0.00544570123603,246349400,1.88624,8.820526972,6415047,165063715,60279035249
13,22,23,1.03654491293,53154700,1.02421,4.616786487,5278760,77827325,33887031789
1,17,23,1.03654491293,128706500,1.06317,4.606875545,5273314,77432802,34186737938
14,21,4,0.298018943692,114759700,1.57178,7.355466864,6520877,121924150,51884104395
11,22,9,1.83796214865,126129300,1.48337,7.091145196,6613140,120041376,50185372006
4,17,22,1.00446381004,129966400,1.22375,6.829491203,5889979,111588737,47578139290
14,18,18,0.289036661614,84935800,1.37379,8.987258494,6383469,167828087,61091977423
11,23,21,0.771940563316,75713100,1.14251,6.044524883,5497568,98699382,42401063279
11,19,18,0.303747978042,102048800,1.36153,8.670303436,6518333,158728163,59225569043
14,18,19,0.470735352949,80394100,1.34754,8.581477347,6521061,152891633,59104201279
13,16,23,1.03654491293,53159600,1.02427,4.604073061,5197533,77587249,34050153036
1,21,2,0.666315084875,227888100,1.71683,7.357042738,6491187,120905948,52033671175
13,22,23,1.03654491293,53154700,1.02421,4.578103639,5263809,76857446,33708635784
12,19,14,0.160772034906,112115900,1.43844,8.721245733,6454434,159548604,59718294730
14,18,21,0.752824775006,58966700,1.15667,6.563857098,5336007,107067404,45395584644
11,21,19,0.585768128889,88741300,1.28902,7.367358537,6639269,125138390,52290963058
10,19,19,0.501390324955,104955500,1.34937,8.548662823,6421061,157067369,58611095873
14,18,20,0.610187141789,70186300,1.27334,7.823748982,6108997,135990144,53648020094
15,19,10,0.202994015851,100624700,1.50521,8.771047831,6427937,162056251,59372716352
4,22,14,15.5620420752,157066000,1.41687,7.003298186,6660940,119319387,50285662120
2,16,2,0.00544768842417,240666800,1.84319,9.098769018,6419236,166238987,60866724243
1,16,4,0.00583261709013,239680500,1.79872,8.991756706,6516279,167991328,60832417786
1,19,2,0.786044686014,236291300,1.77522,8.794843450,6391067,158256540,60015815334
13,22,23,1.03654491293,53154700,1.02421,4.624688260,5258459,78484194,34041352455
12,19,14,0.160772034906,112115900,1.43844,8.812704728,6557861,159404840,59606216465
1,16,2,0.00519581165882,247716800,1.84857,8.911360906,6409533,165491245,61100474000
3,18,20,0.961084851531,145314000,1.31911,7.795793100,6083967,133307940,53928765017
12,16,2,0.0633008987553,158040100,1.76592,9.004532880,6391685,165452410,60778894715
11,23,21,0.771940563316,75713100,1.14251,6.099939640,5507125,100095400,42402190917
14,18,18,0.289036661614,84935800,1.37379,8.918264520,6511832,164038817,60796324691
11,22,23,1.03654491293,65932900,1.02433,4.604630464,5277150,78249788,33666317882
13,23,21,0.771940563316,62721900,1.13155,6.017535655,5462675,99015905,42456696650
14,22,23,1.03654491293,48633900,1.03065,4.661503653,5234388,78505776,34202241015
13,22,21,0.775271063731,63118700,1.13582,6.017220818,5537205,100870661,42483314618
11,18,18,0.280978253269,106074200,1.38764,8.809490656,6503357,166860243,60567331266
14,22,20,0.62667454397,60489200,1.22343,6.725889774,6147979,114711807,47801803935
13,23,21,0.771940563316,62721900,1.13155,5.991228868,5545980,97667871,42301955722
13,22,23,1.03654491293,53154700,1.02421,4.623847406,5226238,78723642,33945131135
1,22,23,1.03654491293,128703500,1.06315,4.603225780,5268806,76794243,33867148621
13,16,4,0.0896929867681,144520600,1.71671,8.975310687,6587486,168688409,60323539649
14,18,18,0.289036661614,84935800,1.37379,8.885298207,6404150,165565922,61097442878
14,22,20,0.62667454397,60489200,1.22343,6.755784642,6254690,113850567,47767877707
1,16,11,0.0874612281933,211385800,1.63793,8.964448296,6492647,167837942,60803970934
4,17,1,0.00843070140873,225180700,1.83037,8.996219203,6352338,165435101,61225922155
7,15,9,0.0803750823269,183533600,1.68619,8.970373689,6511560,166701241,60621808527
14,17,20,0.610187141789,74421200,1.29395,7.852998590,6098905,134870738,53825691717
15,23,19,7.81872998433,57548400,1.24764,6.292134220,6627859,113591425,45591821329
14,18,21,0.752824775006,58966700,1.15667,6.507871104,5423333,108270797,45431536576
12,19,13,0.280240352232,116017300,1.46614,8.767472311,6412572,158532707,59479397503
1,16,2,0.00519581165882,247716800,1.84857,8.912233019,6400654,163581268,60251996110
4,17,10,0.0461803067924,193818800,1.62951,9.032549185,6377539,164050668,61142843327
1,16,2,0.00519581165882,247716800,1.84857,8.876775210,6411134,169183031,60020506681
1,16,5,0.0137462704833,235972700,1.77371,8.996336014,6385572,164535695,60619407909
13,22,22,1.03590151145,60103700,1.14845,5.894550361,5926194,98586683,42816595415
12,13,22,1.00446381004,84939300,1.24459,6.704761995,5963661,110635450,47174789938
13,22,14,1.06888966895,94419900,1.37088,7.050079490,6652505,122973854,49805651737
13,23,21,0.771940563316,62721900,1.13155,5.995150779,5487450,97836585,42053382859
4,17,10,0.0461803067924,193818800,1.62951,8.906339739,6381828,167749921,61066161710
14,21,19,0.531828384922,67697600,1.27651,7.407466984,6541828,126299146,52402611658
11,18,19,0.50174990084,101150400,1.3573,8.463595151,6510990,151549975,58330657480
13,22,14,1.06888966895,94419900,1.37088,7.092473475,6551385,122251289,50522130518
12,19,23,1.03654491293,59023400,1.04724,4.661740622,5194520,77354165,33865405128
1,16,4,0.00583261709013,239680500,1.79872,9.008909663,6382360,165692143,61281102125
1,16,3,0.005481833687,243270200,1.82011,9.017413639,6380102,168303536,61800573143
14,18,21,0.752824775006,58966700,1.15667,6.366857328,5489031,107366965,44259718451
14,21,18,0.4301446301,70803400,1.28798,7.190967961,6600733,121465391,51398508082
14,18,23,1.03654491293,48636600,1.03068,4.677346827,5268095,79106951,33841216863
13,22,19,2.03645558636,73297300,1.27434,6.877926212,6526777,117365326,49488469496
14,18,19,0.470735352949,80394100,1.34754,8.534910981,6417775,153198150,58165909183
1,16,2,0.00519581165882,247716800,1.84857,9.044012800,6467885,164507227,61377471090
12,19,14,0.160772034906,112115900,1.43844,8.768099146,6499165,158581100,59265548255
14,22,22,1.03590151145,53051100,1.15003,5.744180357,5955855,97482327,41928403730
14,18,2,0.219362902396,134380500,1.70896,8.933653856,6407929,165403885,60365442711
1,16,19,0.498205792209,176158600,1.4474,8.631482408,6400578,156541015,59114119558
1,16,2,0.00519581165882,247716800,1.84857,8.998971126,6472857,166215480,61300216376
12,19,14,0.160772034906,112115900,1.43844,8.670311817,6635135,158316827,59818932624
14,20,21,0.752824775006,57470600,1.15162,6.402630130,5511392,108332371,44743057035
14,21,18,0.4301446301,70803400,1.28798,7.388336741,6621130,123334754,52125395650
4,17,11,0.0345615469239,189297500,1.60469,8.977893665,6381356,166630724,61376438013
13,23,20,4.80768963037,66744700,1.21621,6.496115121,6292429,109869516,46406508857
13,22,23,1.03654491293,53154700,1.02421,4.605465637,5211598,77199085,33711899560
13,23,21,0.771940563316,62721900,1.13155,5.888522778,5571944,98389793,41968853257
14,18,18,0.289036661614,84935800,1.37379,8.918196729,6534324,166973010,61009516188
13,22,23,1.03654491293,53154700,1.02421,4.625666910,5272830,76876278,33696453293
15,16,20,0.610324697512,69659600,1.31244,7.701142847,6199484,137474128,52597320779
0,23,2,309.618556932,229506500,1.68536,6.621993897,6606087,115229316,48309092573
14,22,20,0.62667454397,60489200,1.22343,6.724600017,6285935,115018816,47986762127
14,20,17,0.32103520624,78924900,1.32913,7.854432126,6582591,135285476,55041701014
13,23,21,0.771940563316,62721900,1.13155,5.993650976,5427647,98365112,42082961146
4,17,11,0.0345615469239,189297500,1.60469,9.077299536,6410913,166762021,61199732301
0,16,5,0.0210586620863,242303900,1.77732,8.788827850,6377011,164151035,59490537874
13,22,23,1.03654491293,53154700,1.02421,4.582472168,5281436,76458310,33747379465
14,20,21,0.752824775006,57470600,1.15162,6.528779382,5518120,106754453,44827283655
13,22,23,1.03654491293,53154700,1.02421,4.574623990,5204809,77597482,34013786764
1,16,2,0.00519581165882,247716800,1.84857,9.052813639,6373999,165598915,61891517828
4,17,11,0.0345615469239,189297500,1.60469,8.962816118,6526533,164305789,60994978478
4,19,12,0.269706644594,175209200,1.52561,8.780686497,6387081,161635206,60433774241
12,17,13,0.104921504396,125790800,1.52338,9.032237220,6521506,167558436,61204428732
14,18,18,0.289036661614,84935800,1.37379,8.851987157,6375446,166793219,60735923641
14,20,17,0.32103520624,78924900,1.32913,8.036734905,6465102,135545943,55368823011
1,16,0,0.00539964577229,254705700,1.89544,8.991224450,6387170,164997464,60926776078
13,22,23,1.03654491293,53154700,1.02421,4.616688949,5207897,78066098,33728016342
13,22,12,1.08976039117,100927200,1.41521,7.004187042,6646363,121598204,49872998547
4,17,22,1.00446381004,129966400,1.22375,6.632567401,5954815,110883020,47027477831
12,19,14,0.160772034906,112115900,1.43844,8.740945085,6508528,161986147,60005321630
1,16,2,0.00519581165882,247716800,1.84857,9.064374322,6506209,167210501,61515841106
1,16,2,0.00519581165882,247716800,1.84857,8.983866630,6399072,166885807,61697681345
14,21,19,0.531828384922,67697600,1.27651,7.164673171,6483793,124963780,51034239712
14,16,21,0.752824775006,61107000,1.17318,6.478403562,5399333,107529794,45035482273
1,20,2,0.205849793507,231050100,1.73516,8.115002914,6627474,135956069,56408587331
14,17,13,0.116915066281,110126000,1.50997,8.993419587,6367812,167783817,60965449373
12,20,17,0.368881345662,93600900,1.34,7.930325873,6459404,136742844,54948053460
13,21,23,1.03654491293,53155500,1.02422,4.647325659,5202945,78374021,34058128686
14,22,20,0.62667454397,60489200,1.22343,6.726207303,6248422,114115162,48050925857
14,22,23,1.03654491293,48633900,1.03065,4.749812756,5268994,78137885,34373050816
22,20,19,1.25220833336,19071600,1.18103,7.847422335,6429769,156231403,54394629873
2,17,5,0.0118546634705,227226000,1.75177,8.969790372,6384423,165757815,61048389295
11,17,13,0.105701232906,132916000,1.52823,9.014318430,6364428,165886280,61290392649
14,16,1,0.117491170466,143312600,1.77624,8.849558524,6482282,165534675,60888051533
1,21,20,0.796580414653,150723500,1.28048,7.104843287,6151671,115910700,49741121317
12,17,14,0.0766061079546,121934800,1.49641,8.979602867,6398545,169126182,61273240682
4,19,11,0.263111544321,179541100,1.54867,8.782409349,6513824,160330634,60155277288
14,22,20,0.62667454397,60489200,1.22343,6.775102620,6239405,113546768,47674096111
4,17,11,0.0345615469239,189297500,1.60469,8.905774623,6501284,165048539,60700097543
13,22,21,0.775271063731,63118700,1.13582,6.239172535,5429174,100628221,43517223925
14,20,17,0.32103520624,78924900,1.32913,8.001612448,6570708,136334286,55525220007
13,22,23,1.03654491293,53154700,1.02421,4.607909930,5182818,78224002,33942811667
1,13,4,0.00676864630311,253097600,1.89804,8.942385297,6418302,165456783,60913559734
14,23,1,17.2845208194,118971600,1.61499,6.669961704,6678951,116641054,48655096775
1,15,21,0.775337752555,148180500,1.22188,6.478281143,5519347,107840644,44903544169
14,18,19,0.470735352949,80394100,1.34754,8.596943646,6529103,155597339,59179682990
13,20,21,0.775337752555,64758800,1.14582,6.563557746,5489637,107723738,44837004446
13,23,21,0.771940563316,62721900,1.13155,5.899056509,5560626,98938857,41823153336
12,17,14,0.0766061079546,121934800,1.49641,8.848486592,6408520,164485441,59930328004
14,21,19,0.531828384922,67697600,1.27651,7.360699677,6589414,125763219,52057811784
1,16,2,0.00519581165882,247716800,1.84857,8.795594107,6521386,164162324,60462339437
13,18,18,0.287154766158,92839900,1.38497,8.940133717,6387742,165998864,60637807306
14,22,23,1.03654491293,48633900,1.03065,4.583706417,5204600,77984220,34066497233
13,19,21,0.775337752555,65757900,1.149,6.270466355,5453216,108632790,43958170222
12,23,14,54.3729689164,99467800,1.35103,6.635765912,6610720,117522024,47808004838
12,19,1,0.746155177402,149147500,1.71472,8.718361480,6449643,160984515,60471829798
1,16,14,0.0734476291511,199065500,1.5659,9.075617775,6437095,164702523,61843862839
13,22,23,1.03654491293,53154700,1.02421,4.674535652,5187262,78282467,33914529036
14,18,18,0.289036661614,84935800,1.37379,8.933486199,6391017,164556602,61362074279
13,22,23,1.03654491293,53154700,1.02421,4.699778219,5239420,78342213,33732536166
12,19,13,0.280240352232,116017300,1.46614,8.729570649,6529827,160814698,58744010343
13,20,21,0.775337752555,64758800,1.14582,6.390296375,5404381,106683745,44797061167
14,22,23,1.03654491293,48633900,1.03065,4.661702188,5211487,79227939,34061455471
14,23,21,0.752040305378,55537800,1.13595,6.087096244,5440677,97616871,42622893659
14,20,17,0.32103520624,78924900,1.32913,7.898469063,6442859,136964752,54996032476
1,16,2,0.00519581165882,247716800,1.84857,8.937300339,6484028,166402661,61112233796
14,21,17,0.386336393049,75193800,1.3085,7.354303243,6623268,122118968,52040523299
2,16,21,0.775337752555,141328100,1.1986,6.533625569,5360799,108532889,45177209229
12,23,1,63.0646457381,136498900,1.62726,6.750970236,6580315,115409640,48436617490
12,19,14,0.160772034906,112115900,1.43844,8.600778132,6515816,160506724,58987958289
2,18,5,0.273732974932,222288900,1.72361,8.950197263,6379150,164848989,60832504506


==> src/data/Blackscholes-singleFP.csv <==
maskedBits,Accuracy,fpBits,fpEnergy,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0.0,328699300,2.46145,8.737855113,6176774,162339962,57300696866
1,0.00260885618195,314856300,2.3933,9.044964309,6298057,163625375,58264469084
2,0.00471729136863,299744100,2.33699,8.944551026,6205053,166818863,58092096465
3,0.00482122754749,284225800,2.27023,8.953162518,6234479,164015780,58399605858
4,0.00668197652957,268276200,2.19095,9.071488907,6286105,163827191,58844641384
5,0.0477772280725,254721500,2.12009,9.021047033,6247349,163854688,58357666325
6,0.0426260249862,240015000,2.06852,8.894515896,6263905,163564861,57870949848
7,0.045219584015,223999900,2.00329,9.006976975,6206214,165571395,57670466194
8,0.0332978948238,208729600,1.92197,8.961334070,6164074,165362452,58041184152
9,0.0384486230253,194555600,1.87212,9.008731380,6218380,161980328,58422899919
10,0.0512201184376,179337500,1.80863,9.015846452,6231817,165055137,58397204719
11,0.0776981796377,164371300,1.74953,9.096317763,6184720,164032926,58857074441
12,0.0972997979765,148193200,1.69459,9.035949480,6180823,163108249,58457083444
13,0.097235159817,134476200,1.6368,8.942076228,6282773,167850644,58459966335
14,0.116283332755,118202200,1.56281,8.994704994,6253698,164792584,57541742986
15,0.156911995081,102782600,1.51941,9.038487375,6245843,165130797,58732423751
16,0.244174721344,85838900,1.45098,8.930382777,6193085,167201838,57690272728
17,0.356636373485,73732300,1.41329,8.880623611,6169063,166309708,56624510894
18,0.402285856089,56484900,1.33849,8.988750124,6175055,171266584,57706097318
19,0.606620816372,42113100,1.27322,8.422799789,6259461,161964817,55305122813
20,0.607268303679,23285700,1.17112,7.207372691,5863660,139628796,47826616447
21,0.707966347971,10669900,1.03522,6.088032399,5153867,113825604,39998400487
22,1.00009799762,4107800,1.04083,5.708455006,5669099,103825286,37813679682
23,1.03654491293,0,0.93864,4.297661122,4793758,68400507,29099209084


==> src/data/Bodytrack-currentFunc-default.csv <==
func1,func2,func3,func4,func5,func6,func7,func8,func9,func10,Accuracy,fpBits,fpEnergy,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0,0,0,0,0,0,0,0,0,0.0,2352480146,15.0375,184.813217879,102972932,1117831092,2262420626581


==> src/data/Bodytrack-currentFunc-nsga.csv <==
func1,func2,func3,func4,func5,func6,func7,func8,func9,func10,Accuracy,fpBits,fpEnergy,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
17,5,14,9,1,3,13,2,1,0,5.34506754604,1248652534,10.2573,188.725371984,103302481,1130327294,2417788418921
7,20,4,11,3,2,7,15,12,19,6.42887983365,1593087439,11.0698,194.697078081,103498735,1133638763,2406537893982
11,9,23,1,16,15,11,1,23,4,4.56528348215,1417875448,10.7674,226.901924567,102037704,1046526596,2519243496123
7,17,15,3,20,17,11,2,7,9,37.3904951202,1616154822,11.3199,217.777401700,103455615,1106666176,2438479326337
11,7,15,8,7,21,9,22,20,15,15.8165281167,1483462613,10.6701,223.057400452,105077832,1117199604,2494168425690
6,11,7,22,0,14,11,13,8,15,17.6849793198,1383518588,8.96256,214.344166171,101144334,975276768,2385216342139
11,18,15,12,23,4,20,3,6,16,4.36782035534,1296306373,9.35355,193.844834389,106905400,1055410903,2464365527555
8,19,20,12,0,2,1,0,16,0,0.552347499962,1569062772,11.1214,192.544070764,104075949,1133001302,2425857492634
23,12,14,12,19,22,23,14,20,12,14.0691680743,317850593,5.41561,229.167203100,97270654,395142609,2319214827702
15,22,1,16,2,12,19,19,7,19,4.40096136858,961618237,8.36619,182.623681395,103238551,1080032702,2421181807671
8,22,4,14,6,22,16,10,2,15,9.66677772028,1304797323,9.54164,193.922274614,104134931,1025475336,2454076398187
21,16,19,0,12,17,22,9,10,9,15.1227315955,678136184,7.79447,193.123385029,99539647,901717459,2404933148363
8,22,1,16,2,12,19,9,7,19,7.26052247135,1297495140,9.35881,205.381345362,102801180,1047397682,2452507412122
6,11,7,22,0,14,11,18,8,15,14.5419599594,1380392445,8.85156,193.979540970,101192385,972002532,2445461582182
15,22,0,0,2,12,19,16,22,20,1.44050556822,1208075017,10.65,199.139679099,99821910,1067686496,2429096306101
11,9,23,18,16,15,11,1,7,2,26.1356651684,1175404118,8.55664,218.505624822,101480178,1024833471,2503544873529
11,9,20,0,0,16,0,0,16,0,4.45901501811,1667250914,12.6488,180.598730696,104376483,1128751104,2391023854134
8,19,23,13,16,1,11,1,23,4,4.05485490796,1397207501,9.74101,239.219826305,101605217,1004379148,2515944296567
6,9,7,22,0,14,11,13,8,15,17.6849793198,1383518588,8.96983,211.466846867,100814640,975119520,2428854345065
23,12,14,12,19,22,23,14,20,12,14.0691680743,317850593,5.4156,196.167672218,96552425,379746709,2301933516586
23,12,15,12,23,4,20,3,20,12,29.6091825627,398637314,5.61985,189.181935887,101872027,432162546,2367407947629
11,18,14,12,19,22,23,14,6,16,16.0842893616,1185252259,8.90816,182.767774186,97348181,996465949,2316333520296
7,20,4,11,3,2,4,0,12,18,5.22784373199,1604324008,11.2041,204.281502636,104018168,1093279895,2401131393231
8,19,20,12,0,2,1,15,16,1,3.13341345883,1555379858,11.0788,170.017445474,102932165,1132374935,2439356974702
23,12,14,8,19,1,23,14,20,1,15.0575700294,381048982,5.9194,198.800898906,98235963,405878374,2295937689418
8,19,20,12,0,23,2,15,16,10,9.03307054871,1440474200,10.4917,191.228090177,103908532,1082281985,2474478887161
8,19,23,16,16,2,5,15,23,1,7.98299081652,1331159993,9.39286,191.792024127,101840621,1037611732,2478123946969
8,19,21,12,1,1,10,1,15,4,3.10977550531,1548131711,10.732,195.731718636,103572929,1123188951,2462098000476
23,12,14,12,19,22,23,14,6,12,17.7518787357,340210919,5.44046,166.634506775,97411799,400109148,2210399695368
14,22,1,16,3,12,19,19,19,19,4.60435192556,1002265629,8.40268,202.626807767,105949117,1038070431,2449968712962
8,16,20,12,0,1,1,0,16,0,3.2580964124,1610477528,11.1476,181.996370229,103424885,1128329058,2398183297175
23,12,14,12,19,23,23,14,20,12,19.6068492491,318788989,5.3965,177.607364117,96964753,394386011,2253247210197
15,22,0,0,2,13,19,16,22,12,5.71963480246,1231641416,10.9529,187.951029380,101801577,1039546082,2406882148755
23,12,15,12,23,4,20,3,20,20,35.6579389257,415745367,5.73842,194.304489157,105364005,423234333,2333694864347
23,12,15,12,23,4,20,4,20,12,29.8365588503,400286853,5.62831,197.405852043,101879395,432017070,2392790424915
23,12,14,12,19,22,23,13,20,12,14.6366064364,317265521,5.2899,192.488532452,96742062,392984594,2254896276660
23,12,14,12,19,23,23,14,20,12,19.6068492491,318788989,5.3965,183.779562457,96898414,380795660,2213798987135
8,18,21,12,1,1,10,1,15,4,3.10977550531,1563586444,10.7157,223.404615324,102957441,1079339748,2481071981623
15,22,1,16,3,12,23,19,21,19,19.2617249988,1174319498,13.8814,249.431867573,154563764,1329148822,3002818114941
23,12,14,12,19,22,19,14,19,12,31.8824365574,375849865,5.63092,203.018995005,102711519,471470087,2394218202589
23,12,14,12,19,22,23,13,20,12,14.6366064364,317265521,5.2899,183.832127807,97898023,395491920,2181651472887
8,19,20,12,0,2,1,0,16,0,0.552347499962,1569062772,11.1636,203.697346320,104046517,1125515936,2501571348522
8,13,20,12,18,23,23,0,20,12,16.8600188837,1306426969,9.15396,173.491733682,97350978,985803189,2322947995839
23,18,14,12,1,2,1,12,16,0,5.93148206559,589785447,7.3817,188.646228859,103760526,526186893,2344522158253
14,19,1,16,3,12,19,19,19,19,4.60435192556,1094298459,8.6091,196.673682349,102061287,1116885355,2503703952437
8,17,20,12,0,2,1,15,16,1,3.13341345883,1585834776,11.0564,184.389383706,102988227,1090561889,2400119488170
23,12,12,12,19,22,23,14,20,11,16.8308943115,317405133,5.41232,179.753149475,96595454,393114759,2244348634468
23,12,13,12,19,22,20,13,20,12,42.4670059071,340689795,5.35564,179.648947936,99033487,436781593,2259141547882
23,22,0,16,3,22,19,14,20,19,11.1567921223,209683283,5.07688,193.618331745,105070817,445848853,2401029055487
14,12,15,12,19,12,23,19,19,12,16.4540937224,1291997155,11.9031,230.277706690,126274217,1221750826,2666299166513
23,18,13,12,0,22,20,13,20,12,17.9462519352,372443045,5.72048,175.348553191,99054623,461000377,2278327845631
23,11,16,12,21,2,1,12,17,0,15.9040163812,504792531,6.6151,188.538866583,103537750,501047183,2381082782373
23,18,14,12,19,4,23,12,15,13,12.4078711945,300772284,5.48519,157.170712350,96811837,407139749,2130457520290
23,12,14,12,1,20,0,13,20,0,22.1231874299,533958795,7.04428,196.242794073,102827416,512284786,2396356079347
23,12,1,12,19,12,23,13,20,12,12.4381116455,338874556,5.54381,212.185927301,97166069,392556637,2273608173328
14,22,14,16,2,22,16,19,7,18,3.40266619392,977212696,8.40357,194.026542251,103779093,1050155360,2452774317450
15,19,0,12,2,15,1,0,16,0,6.91719133247,1197349362,10.1286,202.044865772,103767017,1132163230,2466645415642
8,22,20,0,0,0,23,16,22,20,42.8228862424,1417182675,10.881,186.466253684,95917925,979882816,2376278388172
8,12,21,12,19,22,23,14,20,0,13.3299539475,1280258718,9.05406,192.162068762,97537347,939750188,2392922778781
23,19,14,12,0,1,1,0,16,12,6.44976234406,559483631,7.28337,210.716890479,102750286,531115120,2302354773940
8,19,22,12,0,2,1,0,16,0,0.552347499962,1542763635,11.0224,191.790919907,103348755,1102963319,2449182315904
23,22,0,16,3,22,19,14,20,19,11.1567921223,209683283,5.07688,178.134139602,102890101,446980492,2369252642437
8,19,18,12,0,3,1,0,16,4,1.30202790812,1581141664,11.2448,217.512492436,102916747,1143743679,2452476386190
23,19,14,12,0,1,6,0,16,12,6.73731454014,554817492,7.13609,207.823968141,102840377,539158624,2355494525631
23,12,14,12,19,22,23,13,20,12,14.6366064364,317265521,5.2899,200.348341077,96367925,379750559,2296422825900
23,18,14,12,19,4,23,12,15,13,12.4078711945,300772284,5.48519,188.045496407,96455265,391586367,2262872463481
8,19,20,12,0,2,1,0,16,0,0.552347499962,1569062772,11.1012,218.420202291,103866436,1094086750,2414747819106
23,12,15,12,19,21,23,12,20,12,7.70486269772,328409005,5.45212,203.409266034,97753325,403215398,2294043124913
7,19,20,12,0,2,1,0,16,0,0.552347491319,1613227174,11.1955,227.880001928,103617216,1130757840,2513364729172
23,20,14,12,0,1,1,0,16,13,7.95394624168,523584988,7.18056,183.433368075,102873495,530016224,2335590764192
23,18,14,13,11,4,23,12,16,13,15.7125070075,307691049,5.46567,178.985652214,96449039,396576882,2190888128168
14,22,14,16,19,23,16,19,6,18,38.3743583394,906774342,8.0303,193.062522611,104194347,990268274,2486784179965
8,19,20,12,0,2,1,1,16,0,2.04924425292,1568741379,11.136,181.271078865,102952893,1129534331,2378223036895
8,19,22,12,0,2,1,0,16,0,0.552347499962,1542763635,11.0586,181.430968829,103820239,1102940196,2429245094417
14,12,2,12,19,21,23,12,20,12,13.1321804217,1074041058,8.58042,201.462288619,97254354,998014344,2395657881458
23,22,14,0,2,13,19,16,23,20,4.96483551037,465662440,7.39107,196.470221067,99578360,440326843,2297370200842
23,17,14,12,19,21,23,12,20,0,17.3112301327,315924004,5.47549,175.323064636,97558495,397815721,2248472130749
23,13,14,12,1,3,1,13,19,13,6.77802081209,624349410,7.33657,216.009195025,103714407,538254034,2353049781062
23,12,14,12,1,2,1,13,16,0,3.39881587932,635717041,7.44061,171.098539659,103961764,526292253,2301739114396
23,18,14,12,19,22,17,12,20,12,23.7991261076,335365418,5.52439,193.285252767,102730337,473199711,2359753309746
15,22,1,16,2,12,19,14,8,19,6.34430927235,968599909,8.38602,210.481030562,102258113,1081381286,2427563878838
23,22,0,17,3,22,19,19,19,19,9.1837841887,184946352,4.92428,190.310080725,103790530,441812118,2309244310356
14,19,20,12,0,2,1,0,16,0,3.39706617173,1294939642,10.4192,214.721286342,103026040,1093437985,2531257539829
9,19,22,12,0,2,1,0,16,0,0.551509442331,1493755726,10.7859,196.608925996,103436193,1098619451,2411183398068
23,22,0,16,3,22,19,14,20,14,9.17829491979,180193862,4.82755,194.669579765,99703504,411840479,2313797812191
9,19,22,12,0,2,1,0,16,0,0.551509442331,1493755726,10.8238,207.519773546,103614097,1109055784,2504949118786
14,19,20,12,0,2,1,0,16,0,3.39706617173,1294939642,10.4131,225.940217988,105280052,1131406669,2522846048980
8,19,22,12,3,2,2,0,16,0,3.56495792822,1537676186,10.9338,188.320083761,104066193,1101167916,2434409426354
22,19,14,12,0,2,6,0,16,12,12.8875507114,601134795,7.23465,196.773249469,103707882,731813181,2459239835544
14,19,20,11,0,1,1,0,16,0,1.47914833846,1323036079,10.6185,191.811096787,103294775,1130848529,2469729953830
11,19,22,0,0,13,19,17,16,22,15.1292836861,1571244567,11.9604,200.092920463,105709892,1107393213,2433880705415
14,22,0,13,2,1,1,0,22,0,5.92197363547,1184148731,9.99307,205.341301645,105729887,1091475029,2473292943007
8,19,22,15,0,2,1,0,16,0,8.51304852457,1455157418,10.3735,205.150675303,105159346,1095024021,2466189966521
23,22,0,18,3,22,19,19,19,16,36.8962426202,157409730,4.71498,188.521904062,102232154,428867418,2302837040398
23,12,13,12,3,2,1,13,21,0,18.9339341359,501727468,6.48627,170.295650233,96851834,467258965,2218281491223
23,22,0,18,1,22,17,19,19,20,36.1879743934,162878139,4.8063,193.149703998,102245795,435790000,2340976708993
9,19,22,12,0,2,1,0,16,0,0.551509442331,1493755726,10.8112,219.491832980,103749430,1105159013,2494571576850
14,19,20,11,0,1,1,0,16,0,1.47914833846,1323036079,10.6145,212.268823408,104325814,1131605674,2501152879521
9,22,0,12,0,2,1,0,16,17,3.147895194,1437853076,10.8376,224.661877302,103609273,1099169947,2510788898103
23,18,22,18,3,22,19,19,19,0,19.4293992319,223213172,4.74579,171.956899636,101632650,433209718,2323470718432
14,19,19,8,1,22,17,0,16,20,10.5441768877,1244080295,10.0046,200.921525537,103565876,1095918557,2445573904833
23,22,1,17,0,0,1,19,18,0,16.9997660509,300813924,5.89645,194.779751405,102046453,470666513,2316985895160
23,12,15,11,19,22,18,12,19,12,26.7695530928,393283570,5.73085,180.378590800,103608077,468827901,2336416371193
23,22,0,18,1,21,23,19,20,20,18.7799675267,65435985,4.03844,193.239627652,93475948,310779434,2277134423020
23,22,0,19,3,22,19,15,19,14,27.0782497569,133634498,4.54121,215.376679192,103526416,422791900,2403904127534
23,22,0,16,3,22,19,14,20,16,8.09473142391,180664543,4.85883,203.563972107,99706134,419284570,2358106083478
20,13,15,11,0,1,1,13,16,0,4.68322316537,941397293,8.7492,232.446207897,104305164,1116620647,2486520559813
23,19,20,12,1,2,1,0,16,0,8.3696472474,546883722,7.28449,193.362063018,102494197,527192412,2357894417418
11,18,22,12,0,2,1,12,16,0,4.76386553347,1422582521,10.514,196.725605966,104255617,1067905758,2455033417891
23,13,15,12,19,21,23,0,20,12,11.7508610499,341368957,5.5272,220.161766935,97457194,403479105,2331857454026
23,22,0,16,0,0,19,14,20,16,14.5972773488,249335699,5.10893,200.181008357,99184886,440445472,2270169376087
14,19,20,12,2,23,1,0,16,0,6.7493747816,1184891906,9.96728,193.287875587,103959021,1093905493,2418611225438
13,22,20,12,1,18,1,1,20,1,14.4597355163,1179456470,10.038,193.524229270,103740186,1052869886,2391465177400
23,18,0,18,0,4,19,19,16,19,32.8424577538,348822964,5.25787,207.458100161,100908618,492131183,2372284041621
23,22,0,13,1,23,6,0,20,20,19.9730756163,311619694,6.18495,181.049680236,102627558,444675008,2310482416877
23,19,14,17,0,1,23,21,16,12,19.9730756163,917355681,18.0428,300.503933799,195645443,1122242942,3417739357075
23,22,0,18,2,19,19,14,20,14,33.7813777131,154098268,4.63381,199.323435731,98433742,415388741,2318935213886
23,22,14,0,3,13,19,16,23,20,4.97046078591,456751026,7.32513,200.151408853,99509508,439523860,2300673333504
9,22,0,12,0,2,19,0,16,1,3.21887418736,1390878237,10.0556,173.196216492,104615015,1055120251,2397147307723
23,18,22,16,3,22,3,14,20,13,15.2575698178,303545506,5.67873,174.797189895,105564714,456260085,2356127760467
23,22,0,16,1,22,19,13,20,15,3.4332815464,187126112,4.90425,186.899697698,100419726,422245469,2278783829443
23,22,0,18,3,21,23,20,20,20,17.2941628888,186202854,6.29127,198.930151753,112913232,460672203,2420595493939
23,22,0,16,3,22,19,14,20,17,1.42141944607,190487817,4.9824,165.235143547,100874356,426250062,2231422848909
23,22,0,16,3,23,19,14,20,14,16.1453301262,180883771,4.8192,206.162664107,100191791,396372282,2348352817252
9,22,2,12,0,2,19,0,16,0,3.45421992358,1390692967,10.0581,221.419666006,102576878,1050273452,2455466639439
8,19,21,12,0,2,1,0,16,1,1.10014803856,1555119756,11.1094,190.368011421,103749718,1121283548,2430571468068
9,19,22,12,0,0,1,1,16,0,1.98649444747,1494818812,10.7432,220.526958461,103054889,1098012693,2455825511469
23,12,14,12,1,2,1,12,11,0,5.93148206559,640682417,7.50406,177.489708386,104126646,545897611,2305792339061
14,19,19,11,0,1,1,0,18,0,1.47914833846,1335281344,10.6717,181.676481008,103125097,1132803538,2393950657726
23,19,14,12,0,1,6,0,16,12,6.73731454014,554817492,7.13609,165.833938991,102658647,536653570,2314570256704
23,23,15,12,0,21,23,0,16,12,11.4349418403,192268200,5.31109,179.594828761,96673460,363566447,2199131334623
13,14,0,12,20,2,19,13,20,1,5.99867168542,1223706882,8.98762,227.837916634,100361508,1063230438,2422932815676
23,19,14,10,1,2,1,12,16,0,3.97352406571,607444388,7.67888,189.330190395,103578055,523566778,2381144023223
9,12,23,12,0,2,1,1,16,0,2.04832301839,1527149921,10.7803,231.013760402,105731228,1070890709,2558979647485
22,23,15,12,0,21,23,0,16,1,9.87953895139,256419679,5.5582,200.239898438,96965259,560848708,2338743210128
9,19,22,12,0,1,1,0,16,12,1.82471971303,1489572282,10.838,191.760458084,103150240,1063998140,2413934198368
23,22,0,18,3,21,19,19,20,17,24.4621306772,160292413,4.73607,220.567754385,101347757,417787068,2329005272994
23,22,0,16,1,22,23,15,20,20,33.276963108,81932364,4.24446,203.853842017,91559630,314753082,2263780056740
23,22,0,18,1,21,23,19,20,23,3.22357101071,171138227,4.73314,199.161043821,102255879,398670114,2312573144519
23,22,0,16,3,23,21,14,20,17,17.1164802662,176399627,5.70605,189.589606466,101296936,420406160,2304725049605
23,22,0,17,2,1,19,14,16,1,10.0639810846,270427610,5.26024,184.964094890,105085632,449012793,2300839994028
8,19,23,12,0,23,1,1,20,15,10.509699129,1413712206,10.4717,184.065111710,103438895,1026153517,2390788564051
23,12,15,12,1,2,1,13,16,0,3.39881587932,634879288,7.43287,197.400031330,104261749,542476653,2363772231330
8,19,20,12,0,2,1,0,16,1,1.10014803856,1569049448,11.1692,201.464131101,102997187,1087162519,2426863468669
23,18,21,18,0,1,23,19,20,20,9.86918321657,151687602,4.14707,192.113029187,91271117,338086322,2261007248420
9,23,2,12,1,22,1,0,16,1,9.71536905009,1331986222,10.3715,215.316301982,104072035,1061835303,2507368935796
23,13,15,12,1,2,1,13,16,17,9.31176086024,624893901,7.34263,192.987089998,105380086,541561825,2333700768032
23,22,0,18,3,21,19,19,19,0,37.120548211,163404840,4.75317,210.989218386,103765905,431021356,2330607573717
23,19,21,18,3,21,1,0,16,3,6.05853389961,269170601,5.61762,211.011804794,101768254,445274231,2316028066758
9,22,0,12,0,2,19,19,20,17,7.89294478433,1361473276,9.76749,187.057708519,105195188,1090912228,2398054542667
23,19,1,16,1,23,23,15,15,20,16.5150430904,189843866,4.57205,195.077823927,93058794,367149887,2241177854629
8,22,20,9,0,1,1,0,20,1,4.84765675575,1572175638,11.6396,205.282717560,102932425,1061159230,2473904167192
23,22,0,16,3,22,17,13,20,17,18.5198312548,222254920,5.1577,193.369099357,104216234,449488832,2303419405333
23,22,0,16,1,22,19,14,20,15,3.43523124025,182180296,4.86664,181.833791661,100302869,415757888,2283340878129
9,19,1,18,0,2,1,0,16,0,8.06528784511,1352902420,9.75774,216.602469698,102879835,1061496662,2439726949465
23,22,21,10,1,21,23,19,20,23,9.76517567993,328842689,6.02967,220.317487174,102575836,408623448,2398555948516
8,18,19,18,1,2,23,0,15,21,11.0608395673,1269540339,8.83268,178.236601853,96656962,989326335,2305688074966
23,23,0,12,0,21,1,19,20,0,11.5268525438,326927758,6.47535,199.619963462,103040022,462963270,2334114611028
22,22,0,12,0,2,19,0,16,1,9.92054737593,463996538,6.46115,176.890895208,102599361,676746919,2368181520260
9,22,0,18,1,21,23,23,20,20,14.7737982325,1161251365,9.95519,209.074762631,114553793,1011170953,2581725280686
23,18,2,12,1,23,2,15,15,20,20.0764740871,461594775,6.70324,201.183106475,104373754,490615803,2410896247744
23,14,15,16,1,2,23,13,16,0,23.1227777224,341079308,5.32185,158.455980771,97917982,413670387,2263145939421
23,18,20,18,3,1,23,20,20,19,23.819944594,284333932,6.42664,192.444839246,112186989,486097366,2457977197923
23,22,0,16,0,22,19,14,20,14,6.51186234431,186092390,4.94438,187.241655934,100220317,417832989,2327211347399
19,19,22,12,1,23,17,0,16,0,12.4329999853,766874982,7.71293,182.296428620,104914207,1049262215,2449753069513
9,22,0,16,0,0,1,15,20,20,6.13623711755,1280808638,9.60918,226.178363312,101532198,1071440839,2496352204624
23,22,0,13,1,22,23,0,20,0,20.5096932525,199017713,5.26074,177.693069633,97642660,362241006,2221445992438
9,18,22,12,0,2,1,13,15,21,7.59008365286,1526303494,10.8395,172.198734536,104818690,1110238184,2406827844715
9,22,4,18,1,5,23,19,20,2,37.6545021426,1322338010,11.6921,218.818412040,127022570,1177562911,2683992541752
22,19,21,12,0,20,1,0,16,19,9.69707218627,470824965,6.88219,230.035716870,104705846,692542048,2451555956359
10,19,14,12,0,2,1,0,16,0,0.553139771045,1500556929,10.9531,180.362852141,104702484,1132236939,2418187123898
22,12,23,12,1,2,1,13,16,0,6.16818399738,592706693,7.17697,195.221274424,103395942,665471609,2441762305003
23,22,0,16,0,22,23,15,18,23,32.5097232475,228982625,5.22642,209.647493116,103465625,403954391,2333584933780
23,22,0,18,1,21,23,19,20,20,18.7799675267,65435985,4.03844,198.327862175,91278419,309965254,2271633144717
23,22,0,16,1,22,23,1,20,23,31.2210375819,235587976,5.29808,214.570539077,103831582,418093729,2363943149826
8,19,21,12,0,2,1,15,16,1,3.13341345883,1541450166,11.0215,228.449985202,103241951,1123209634,2541688867711
23,22,0,12,1,22,19,13,20,0,6.62501172761,258392828,5.52924,181.091706010,100102716,423054135,2294725877338
9,19,22,17,0,2,1,0,16,15,17.2044142001,1332077426,9.74285,211.023050609,102460443,1080198098,2410984999511
23,22,1,18,7,22,23,14,22,17,15.2183532428,88609088,4.14482,161.933085249,95020597,338701584,2162103438012
23,22,0,16,1,21,19,19,20,20,11.2342407777,200578683,5.01316,178.509078860,101544626,445002485,2251319306273
23,12,15,16,1,2,1,13,20,0,9.1396215966,512064559,6.57783,200.890913680,103067761,526062858,2377810157202
23,22,0,12,1,22,23,15,16,20,1.90893192117,101361263,4.50717,165.343926369,90363477,311124960,2145853590985
8,19,22,12,0,22,1,1,16,0,10.3559591704,1435023568,10.6148,225.016964516,103854242,1031585032,2520063971760
23,22,0,16,3,2,19,14,20,18,18.7062928088,281652317,5.2766,196.554098419,103330186,450222443,2324457348720
23,22,0,16,0,22,3,0,15,18,12.2614268562,252718069,5.85273,195.860877253,104279030,456412524,2315246660516
8,21,23,12,3,2,17,15,20,0,2.4268861783,1454702341,10.2187,231.101136470,102760925,1057999642,2516004024984
10,23,0,6,0,2,1,0,16,0,3.60146257643,1547939807,12.0633,190.323629485,103937704,1099710088,2458620991212
9,18,14,12,0,2,19,0,15,1,3.21887418736,1516479302,10.3594,201.271874359,101997980,1123056736,2453243659676
9,19,1,12,1,2,1,0,20,0,2.93272194936,1538281531,11.0525,218.790355622,103628197,1098545919,2472683869646
23,22,15,18,0,21,23,19,16,20,14.3940352756,69904583,4.06756,173.651612763,91630021,298914351,2143052243645
23,22,0,14,1,22,23,15,20,20,24.8050298805,95711700,4.37621,164.922208006,91487579,297986979,2122634166418
21,22,0,18,1,21,23,19,20,20,30.4871915096,219951356,4.65918,206.251348597,92270826,789468121,2264979806849
23,22,0,12,1,1,4,15,16,20,10.547677955,442860493,6.79603,177.110595190,103634462,497172044,2293670491790
10,19,14,12,0,22,20,0,16,0,23.2555734751,1331979746,9.76382,189.675526431,104317655,1089611916,2376450576097
8,22,0,16,0,2,22,1,19,0,41.0091450758,1232030720,8.93567,187.236931311,101821888,1026090015,2389937471791
23,19,23,18,1,20,2,19,16,23,41.0091450758,4383502653,39.1296,314.201939079,220890548,2258197377,4844030838762
23,22,1,18,1,22,23,14,22,17,15.2183532428,89817430,4.15345,188.773081759,95868348,340979519,2286518586616
22,22,0,16,3,22,19,14,20,17,29.3376847724,242203598,5.1256,201.567037612,101348844,599037069,2353450380520
23,22,18,18,1,21,23,19,20,20,18.7799675267,65435973,4.03844,153.807352634,93734353,295094401,2144214224824
23,18,2,18,0,1,23,22,21,20,20.754412287,214159942,4.37039,217.493489016,92771594,362726328,2343067338556
9,19,22,18,0,2,23,0,16,0,31.4160681011,1189751203,8.56457,181.245031417,97809349,967845735,2329448803674
21,22,0,12,1,21,1,19,20,23,31.4160681011,1140664668,11.4751,311.378024410,178277719,1698685933,4374157619953
23,22,0,12,3,22,1,0,22,1,12.5045113013,349045752,6.60006,187.113104902,106003512,459214761,2348141080641
10,19,14,17,0,2,19,14,17,16,9.39477116633,1294189792,9.10416,220.004484089,102010894,1106257776,2466507338720
9,22,0,16,0,2,19,0,12,1,9.16429801931,1286446206,9.24378,202.155014630,103473381,1038877543,2482652224860
23,22,15,13,0,21,23,19,16,21,31.3906187553,180676161,5.54367,219.550248691,101668299,382244922,2322543444786
23,19,22,12,0,2,18,1,16,0,2.62838904416,479050389,6.39891,203.089527681,102917776,491181159,2364557753650
9,22,0,16,3,23,2,13,20,17,10.5042914986,1213975461,9.38504,207.214020761,104078226,1048176258,2433219486547
23,19,14,16,0,22,19,0,20,0,6.99105622663,287806151,5.18843,207.561407333,100101645,436268634,2315424193683
9,22,1,12,3,2,1,14,16,17,1.78411891253,1422909568,10.5895,188.375838331,104118958,1100208900,2434591392361
23,19,14,18,0,1,1,21,16,0,47.1134529088,364314827,5.89086,195.332328429,101863741,473661660,2391658924759
9,22,0,12,1,22,23,0,20,23,37.5756683678,1283331080,9.62757,207.998479319,104598769,1024384524,2523713610791
23,19,22,17,0,21,2,19,20,20,18.2335417005,244814838,5.33428,183.224166655,103543396,443645394,2270850753933
9,22,2,12,1,1,22,0,16,0,27.7789773475,1292401453,9.50772,187.787069129,100879486,1045871217,2369280831957
23,22,2,18,1,21,23,19,20,20,18.7799675267,65435985,4.03844,190.914842775,94193111,310915070,2234029564823
23,22,1,18,6,22,23,14,22,17,15.2183532428,88896999,4.14675,170.780786162,96063232,341828183,2247048214168
23,22,0,18,3,22,18,15,20,17,24.9287212692,165653600,4.76424,197.977805759,104127480,435076487,2301577739670
23,22,0,16,1,21,23,19,20,20,37.1729058269,75684175,4.21526,159.185656093,91906559,300449724,2096708120318
19,19,2,18,1,21,23,17,20,19,53.2734699651,596151677,6.70075,199.278054697,100595904,1005523451,2396004278892
10,22,14,14,0,2,1,0,16,1,4.65705498695,1352893390,10.384,214.549724740,103185402,1100903400,2469410438706
10,19,14,12,0,2,1,0,15,0,0.553139771045,1501310228,10.9976,216.064590918,103584165,1133970880,2456628316886
9,19,22,12,0,2,1,0,16,0,0.551509442331,1493755726,10.8003,187.357297239,103673732,1092489453,2409635380026
23,22,1,18,7,22,23,19,20,17,3.37264097475,284265502,7.60092,218.835111943,127601360,553218732,2533237834295
23,22,0,18,1,21,23,14,22,23,9.0428196219,181977646,4.85804,171.352841253,103270917,415484222,2295267101674
23,22,21,18,1,21,23,19,20,20,18.7799675267,64903799,4.03416,178.246217098,91695145,293169948,2241922106617
23,18,1,18,0,1,23,19,20,20,9.86918321657,202035849,4.39016,193.134370420,91675291,340692624,2248676919517
9,22,22,16,0,21,1,0,16,0,12.9013575927,1242980177,9.57217,208.798443895,103075435,1015618444,2506562148940
23,19,0,12,3,3,19,12,20,17,3.73166165155,460312017,6.23207,204.404540612,101691479,508655671,2335083510623
8,19,3,18,0,2,1,18,16,0,9.06029418549,1385301680,9.83052,237.486025458,102837035,1097677018,2460326535040
23,18,22,12,0,1,23,0,20,17,28.2471198302,234251360,5.09302,172.934747505,94254087,350269184,2179481680037
22,22,22,12,2,21,23,19,20,20,8.43768277927,147549807,4.62411,170.900494342,91199599,509801090,2179520931235
23,22,0,18,1,22,23,15,16,20,17.2115321913,76779554,4.11465,198.099563421,92897711,320602094,2257796654583
23,22,21,18,1,19,23,19,20,20,11.5132864447,71420758,4.07885,184.732668708,92022366,316804137,2209890963782
23,22,1,18,7,22,23,14,22,17,15.2183532428,88609088,4.14482,219.599016179,97514388,341040062,2316643456363
9,19,22,12,0,2,1,0,16,0,0.551509442331,1493755726,10.7802,200.694668975,103218432,1061856034,2448680326559
9,19,22,6,0,2,1,0,16,0,3.60245894313,1642541488,12.0432,199.147449741,105622819,1102530851,2458479945843
23,19,2,12,1,21,23,0,16,0,10.2502406328,310732169,5.63112,198.047219072,96923581,407614404,2334428197731
5,21,21,18,0,2,1,20,20,20,10.0705283698,1448424681,9.69989,213.428080344,102446861,1063171338,2459572393609
23,22,0,18,1,21,23,19,20,23,3.22357101071,171138227,4.73314,236.720207828,101807787,397200559,2410287793531
23,22,0,18,1,21,23,19,20,20,18.7799675267,65435985,4.03844,186.187063978,93506603,310767942,2178493482012
21,18,6,18,0,1,23,19,20,20,29.1798685824,352079901,4.98399,172.851937987,92123450,837217419,2239895716156
23,18,21,18,0,1,23,19,20,18,42.0679652897,385954638,7.79354,217.174309688,127628294,600022047,2600193971923
23,22,0,18,1,21,23,19,20,20,18.7799675267,65435985,4.03844,162.096025565,91428736,309787210,2120963340445
23,22,21,16,3,22,19,14,20,17,1.42141944607,189955631,4.97812,193.972990825,101610233,427082395,2363468738545
23,18,0,18,0,21,23,20,20,20,17.2941628888,311083935,6.58369,196.407541987,112764953,498368407,2443402906601
9,22,17,12,1,2,1,0,16,0,2.93272194936,1449014535,10.8161,216.358922297,103471116,1101059807,2484428113720
9,21,22,12,1,2,22,0,16,20,18.3819491079,1287990430,9.38627,221.759417820,100630452,1037724664,2426932620307
22,22,0,17,0,21,2,20,21,0,30.7691426183,228090347,5.27984,176.070500441,98157874,575150435,2261484661220
20,19,0,12,1,1,22,2,16,20,29.9023379013,670368584,6.99885,211.947231875,99917882,1053187025,2433964090312
11,22,22,16,0,22,0,14,16,0,10.8029251216,1150865163,9.31801,201.002510021,103964785,1047978054,2526638414714
8,19,22,19,0,2,1,1,16,19,39.864324982,1299482568,9.48389,194.688726145,102778114,1042135699,2428267938594
22,18,1,11,0,1,23,19,20,0,36.5575041315,659176181,9.53512,219.635595113,129142851,851160854,2642779876922
22,19,22,9,0,22,1,0,16,0,16.5793293152,526755341,7.30468,177.333511220,106389966,657206185,2381919655209
9,22,0,16,0,2,19,14,20,15,16.1063016008,1222398760,8.81414,182.207217235,99702415,1045147352,2370813322982
23,19,23,16,2,22,19,14,19,17,3.94918401951,252707916,5.11733,189.265980509,103103699,424769072,2368307284513
9,22,0,12,0,2,1,0,16,0,0.551509442331,1446975410,10.8422,215.487051511,102846796,1104075562,2502300588623
23,22,0,18,1,21,23,19,20,20,18.7799675267,65435985,4.03844,165.182275515,91053488,295911305,2136871386170
23,22,22,18,1,21,23,19,21,23,6.56818319119,174716637,4.74706,184.008010011,101956015,401780964,2300618553295
23,22,21,18,1,22,23,19,20,20,22.4462385088,65220814,4.03768,164.791000823,91166065,308686749,2174288137722
23,22,21,16,3,21,19,14,20,17,14.3619529563,191624296,4.98019,172.995421576,99569509,429816844,2265452205630
22,22,22,19,0,2,0,0,16,0,47.7775368716,288184129,5.75131,188.774337280,100666052,628042978,2351449529777
9,19,0,11,0,21,23,19,22,21,6.83090710067,1199893055,8.56688,197.745121178,92401226,966128383,2328675283436
23,22,0,18,1,21,21,19,20,23,15.5916632327,932018206,10.4904,224.316635055,129662292,734518523,2737335085446
23,22,0,18,1,21,23,19,20,20,18.7799675267,65435985,4.03844,201.189403016,90615670,311640261,2219923030231
23,22,21,18,1,22,20,19,20,17,36.1831223121,141967287,4.54431,184.453774077,100222118,395877502,2326431665653
23,21,21,18,1,21,23,19,20,20,18.7799675267,88402285,4.06842,183.894535744,90947024,323890113,2163058754751
23,22,2,16,1,22,23,14,20,17,28.5524310779,104570083,4.49702,178.174797607,93611080,319980054,2214934795734
23,22,20,18,2,22,19,19,20,20,26.357049418,152448476,4.69089,210.906932903,101416876,423261382,2358324038917
23,22,21,16,3,22,19,14,20,17,1.42141944607,189955631,4.97812,204.595679727,101123886,425646565,2283093244293
23,22,15,18,0,21,23,19,16,20,14.3940352756,69904583,4.06756,175.781011348,91528439,311437761,2174147242260
23,22,22,16,3,22,19,14,20,17,1.42141944607,189366996,4.97336,197.151720357,100880744,420541686,2332739825228
9,19,21,12,0,2,1,0,16,0,0.551509442331,1506125171,10.8192,207.501243589,103477517,1116883341,2439295434466
9,19,22,12,0,2,1,0,16,0,0.551509442331,1493755726,10.8084,197.120217004,103803112,1069013274,2502064832419
9,19,22,12,0,2,1,0,16,0,0.551509442331,1493755726,10.7628,179.605250312,105327671,1102004117,2412206051299
9,18,21,12,0,23,3,20,16,20,11.6415941375,1370616319,9.96853,184.923711328,103799832,1074788815,2419461740545
23,23,22,18,1,0,21,0,20,0,11.6415941375,2123901224,26.2665,300.311410660,204785185,1470865589,3423770240144
23,22,21,18,0,21,23,19,20,20,18.7799675267,64843560,4.03404,168.414454947,93237728,309984587,2164793853113
23,18,21,18,0,1,23,19,20,20,9.86918321657,151687602,4.14707,170.289376360,92155146,337712034,2098402521119
23,22,22,16,3,22,20,14,20,17,18.684360518,181110429,4.85789,199.635325374,102666886,421416550,2360100678125
23,22,21,16,1,22,23,17,20,20,27.0098704328,79504726,4.22905,182.261496809,91862653,314086469,2184284177739
9,19,1,18,0,2,0,21,20,20,23.7623865782,1303157444,9.18899,203.395715011,101134539,1066073889,2402992846123
22,18,22,12,0,1,23,0,16,0,2.74221183876,358408352,5.74252,212.316464975,97428030,578285018,2333714282661
23,19,21,18,0,2,0,19,20,20,26.8931930237,296728778,5.49492,195.931876719,101642112,469845048,2331486474555
9,22,22,12,1,22,23,0,16,0,18.3255253828,1194697974,9.0984,194.734051430,97939110,968921086,2397895857653
9,22,22,16,2,1,0,0,16,0,7.60656463615,1328873535,10.0203,200.560004430,104741865,1087533706,2437039157589
23,19,17,12,0,23,19,14,19,18,5.08479266819,394464015,6.07509,216.562632534,102475474,483457847,2410504642198
8,19,0,12,0,0,1,0,16,0,2.50321536181,1589238381,11.1765,215.879226020,102960325,1131933026,2526998935091
23,22,23,12,1,23,23,15,16,20,16.3461049673,107458420,4.47219,154.852399442,91611197,274363892,2103351717979
23,22,22,18,3,21,19,19,20,20,33.3737871193,153009085,4.69579,200.974713179,100586875,425175971,2293109164297
23,22,21,16,0,22,23,14,20,17,28.114857432,104477104,4.49676,167.427367385,94723482,335077267,2200076065226
9,19,0,12,0,22,2,0,16,0,8.71078842645,1430198593,10.5955,211.306061927,104398055,1073092242,2516303707346
23,22,23,12,1,2,22,15,16,20,9.3117665633,282555969,5.57317,177.876237785,102005293,405305987,2246082642694
21,20,21,18,1,19,23,19,20,20,23.6183733812,264025529,4.70905,213.925228584,92437229,809259028,2355296773144
8,19,22,12,0,2,1,0,16,0,0.552347499962,1542763635,11.0132,198.570911079,102817162,1101393129,2413492772234
9,19,23,12,0,2,1,0,16,0,0.551509442331,1486118497,10.7539,174.448557672,105623730,1031589253,2432957826510
23,22,21,18,1,17,23,19,20,20,30.3144687874,74519061,4.10065,166.152941879,92775276,320479187,2182624812931
23,22,21,18,1,21,23,19,17,20,14.3940352756,68760199,4.05826,181.264989324,93948924,298792169,2202792273801
23,20,0,12,1,22,23,15,16,20,1.90893192117,158101885,4.63637,201.968886998,90741399,344206801,2206777791157
23,22,21,16,3,21,19,14,20,19,17.4309878174,212600588,5.12313,172.045521643,104819963,454926377,2290565574016
23,22,21,18,1,22,23,19,20,20,22.4462385088,65220814,4.03768,183.027119655,91185879,307401680,2256600696090
23,22,22,16,3,22,19,14,20,17,1.42141944607,189366996,4.97336,158.735299249,101104248,414001338,2222716654879
23,22,21,18,1,21,23,19,20,20,18.7799675267,64903799,4.03416,206.944784233,91660380,309072108,2257750195557
23,22,21,18,3,21,19,19,20,20,33.3737871193,153597720,4.70055,197.198660551,101521387,427720981,2313736246278
23,22,21,16,0,22,23,13,20,17,34.9473817642,106906555,4.48732,190.838522993,94224614,332840110,2283188415243
9,22,0,12,1,1,23,15,23,20,35.6220032093,1235791125,9.13755,227.592359994,99423876,968736857,2456107966126
22,19,22,12,0,23,1,0,16,0,30.543100438,456935139,6.86724,175.459211062,106083774,655155094,2350982746958
23,18,22,18,1,21,23,23,20,20,11.2769289019,255246320,6.26895,174.512726525,116088459,456688800,2360973898652
23,22,22,16,3,22,19,9,20,17,7.33430489374,194691743,4.97007,188.109479921,101543411,427587542,2267629716675
22,19,21,18,0,22,23,19,20,20,26.6819333499,171937509,4.25554,185.120694479,91007745,523963972,2271781515634
9,22,23,12,0,2,1,0,16,0,0.551509442331,1442547738,10.8242,244.481129578,103750437,1077307526,2510250693648
8,18,21,12,0,1,1,0,16,0,3.2580964124,1573153544,11.0423,223.257062931,103645620,1123614315,2507657635372
23,15,23,18,0,2,23,20,20,19,23.8199445928,273692728,6.2834,186.057568261,111917272,426206482,2351632747026
23,20,0,12,3,22,23,15,16,17,25.496234512,209377958,5.06387,185.608197384,95300979,369708377,2255756243599
23,22,22,16,1,17,19,10,20,20,3.35659663385,172754945,4.74657,207.495922250,96357878,390061860,2259344037165
23,19,21,12,0,21,23,22,20,20,15.4143169981,178344002,4.5469,197.820778818,91578930,344561159,2220646134922
7,22,22,18,0,1,1,0,16,0,8.06507628592,1353983248,9.88071,218.333473262,102004825,1058314334,2523965238054
23,19,21,18,1,21,22,20,20,20,13.2798748583,158091810,4.32093,197.064111451,96920972,380468383,2286424475372
9,22,22,12,1,0,2,0,12,0,3.71145579034,1451207051,10.8441,200.418689541,102741845,1093134817,2433409915256
23,22,22,18,1,21,23,20,20,20,17.2941628888,185160013,6.28391,200.756917179,112524009,440858029,2410819462405
23,22,0,12,1,22,23,14,15,20,15.0498107821,105298873,4.50462,171.016259826,90853702,314349499,2142540702113
9,19,23,17,0,19,0,20,16,0,14.4426631127,1249046852,9.37077,197.535437060,102683933,1036158532,2493906693713
23,22,21,13,0,4,23,0,20,20,33.3450994514,134292838,4.62239,189.697393471,92420668,330544109,2172280907790
23,20,0,12,0,21,23,18,16,20,29.6538927507,159071796,4.5228,168.835592474,90105509,345732717,2137854506849
23,18,20,18,0,1,23,16,20,20,40.554733495,170406496,4.23597,172.869462667,91679267,351197880,2181455218558
23,20,21,18,1,22,23,19,20,20,22.4462385088,107753727,4.08505,176.196055064,91093903,328203376,2215714083256
23,22,0,12,1,22,23,15,16,19,29.758070531,157223000,5.2159,162.201501506,97622696,361974073,2168502355020
9,22,19,18,1,20,23,19,16,21,17.9585991021,1113006350,8.76406,210.226174724,102433146,990836164,2457737251036
22,19,23,12,0,2,1,0,20,4,6.05308074824,554559923,7.22415,231.099479824,102869067,635430043,2454737844584
23,22,21,18,0,21,23,19,20,20,18.7799675267,64843560,4.03404,173.603188336,91052692,309364519,2233472797064
23,22,21,18,1,21,23,21,20,20,18.7799675267,841156718,19.0602,300.241710032,218647918,1213356314,3643542488832
9,22,22,16,0,2,20,12,16,0,34.3142958894,1251949797,8.91117,208.083148106,101354559,1044414424,2442869371141
23,19,22,12,3,22,1,1,20,17,12.4864019108,393393389,6.61254,176.700517476,104336311,466628168,2341676026942
9,19,23,12,0,2,1,0,16,0,0.551509442331,1486118497,10.7645,220.174144260,103049239,1031720043,2501979133303
9,19,22,12,0,2,1,0,16,3,0.553837474387,1492749449,10.8035,205.763628111,103034447,1107680718,2544504553574
23,22,21,17,0,21,23,19,20,20,12.6715616967,74113258,4.17507,180.601588078,92722764,315906707,2215616420057
23,22,21,18,1,21,23,19,17,20,14.3940352756,68760199,4.05826,161.681279494,94628674,312497445,2119433840232
23,19,23,12,0,21,23,19,20,20,13.5666015585,148453091,4.52099,165.599183961,91733729,282991476,2185878601388
9,19,22,18,2,2,1,0,19,0,7.61632157242,1305306643,9.57486,228.272314940,101788845,1065972570,2566276773370
23,22,21,18,1,21,23,20,20,20,17.2941628888,185748648,6.28867,176.919703772,113625424,438364530,2360556504522
23,22,21,18,1,19,23,19,20,20,11.5132864447,71420758,4.07885,170.222737044,91757807,315086802,2176670087439
9,19,22,12,0,2,1,0,16,0,0.551509442331,1493755726,10.8028,212.747740608,103631539,1097138261,2516628715149
23,22,22,16,0,22,19,14,20,17,0.980175521613,192846568,4.99938,182.672459150,100830782,426656225,2274913717299
9,22,22,11,0,2,1,1,16,0,1.63615724697,1471424416,10.9819,182.006332069,103113091,1094844147,2419655187639
23,19,21,18,0,21,23,19,20,20,18.7799675267,124525507,4.08669,174.876913207,91352990,330672482,2177535320217
23,18,0,12,1,0,23,19,16,20,6.04932614764,248949123,4.9207,190.026081988,91817127,369596617,2190883766427
23,22,21,18,0,23,23,15,20,20,17.6729841668,63824002,4.0196,174.007550852,90907140,305746307,2197908524562
23,22,22,16,3,22,19,14,20,18,9.19298632199,199348597,4.99852,187.284056618,101887188,436328277,2319793879887
9,19,23,12,0,2,1,0,16,0,0.551509442331,1486118497,10.7663,182.476415532,103131547,1066354288,2440100341473
23,22,21,18,0,21,23,19,17,20,14.3940352756,68712934,4.05819,176.997856334,91688221,312062224,2179397059271
23,22,21,18,1,23,23,15,20,20,17.6729841668,63770409,4.0186,185.336006267,90946787,287172050,2171976679154
23,22,22,18,1,21,23,19,17,20,14.3940352756,68171564,4.0535,165.321315594,91204648,307831582,2161150253545
23,18,21,18,0,1,23,19,20,20,9.86918321657,151687602,4.14707,177.455586837,92014556,339782727,2153075383672
8,22,23,12,1,22,19,15,16,1,7.81675047621,1329584781,9.75038,177.601470170,103754099,1024095399,2387188857152
23,19,0,12,0,2,5,0,16,19,9.70104389374,547888883,7.12009,193.451500548,102545431,536871846,2347134035482
23,22,23,12,0,22,19,14,20,17,5.56033064751,266774990,5.59667,192.502015475,100665685,405194642,2377451804860
23,23,1,16,1,22,23,15,16,20,24.8730621214,80098628,4.28716,180.867827914,92365114,302320549,2218799605809
23,22,22,18,1,22,20,19,17,20,19.6191644964,150390173,4.59951,193.166863207,104469581,407527405,2338136642955
23,22,22,16,0,21,19,14,20,17,10.3889874198,193616125,4.99499,186.328847086,100135373,426224481,2265652289476
10,22,21,18,0,23,0,15,19,20,34.4520202635,1116721526,9.02134,231.917191182,103451688,1025905967,2512752195263
14,19,23,12,0,2,23,0,17,0,34.063790746,1032753378,8.70013,184.382410136,97670780,955254309,2317731703565
23,22,22,16,0,22,19,19,20,17,3.46442377969,203415610,5.06206,170.605998007,102614693,443100580,2236539286472
23,18,21,18,0,1,23,14,20,19,51.6912203163,214021730,4.99649,210.962579449,100397073,400333023,2320969787516
22,22,22,16,0,22,23,14,20,17,29.2782682811,153565932,4.657,196.324586779,94644478,534890108,2250224443518
23,22,0,12,1,22,20,15,16,20,35.5130532764,292812511,5.77014,190.212056791,102446481,443951063,2355726863870
23,19,21,18,1,19,0,19,20,20,17.3923643346,241893286,5.31008,185.393897180,101304590,449015465,2366638316796
9,22,23,12,0,2,23,0,16,0,35.4583125505,1215443449,9.27225,171.915017431,98280645,956328339,2375496924539
23,22,21,18,1,19,23,19,20,20,11.5132864447,71420758,4.07885,187.562126615,92146194,298855672,2135432411721
23,18,21,18,0,1,23,19,20,20,9.86918321657,151687602,4.14707,204.580481711,92271687,339795816,2204710360854
23,22,21,18,1,22,23,15,15,20,17.2115321913,77182627,4.11607,158.129835802,92831666,305770756,2197545725859
23,22,0,14,1,23,23,15,20,20,26.3456869691,100614423,4.41136,200.402901666,91965195,302699151,2219939426707
9,19,23,18,0,1,22,0,16,0,29.506235091,1181413716,8.32762,191.336130024,99656269,972808613,2381358112405
23,22,22,12,0,23,2,15,20,20,19.4080729918,318145564,6.29422,199.916793224,104684877,422483505,2400662751322
23,22,21,17,1,19,23,21,20,20,19.4080729918,662140059,15.5566,300.297402885,183707357,997402830,3401754337150
23,22,22,16,0,23,19,12,20,17,7.41158578931,193941773,4.95955,179.675741873,101482933,401733058,2284598974783
23,23,21,18,1,2,23,15,16,20,35.1609598158,76511741,4.14864,198.377879971,92106998,316992757,2280215318746
23,18,21,16,0,22,23,19,20,20,25.9634577205,148402977,4.25195,165.747377546,91194450,332631350,2149066126487
9,22,22,12,3,22,18,14,20,0,5.63853313441,1281711231,9.53618,208.090699522,103313539,1052868405,2469251308681
23,23,23,16,0,2,2,0,16,17,11.2040117997,329433235,6.10897,179.622214528,104396219,460768700,2263918264106
23,22,23,12,0,2,23,1,16,20,7.52827041979,150442569,4.79952,179.167765783,92807598,309627506,2225587729535
9,19,22,18,1,21,1,19,17,0,26.4350605418,1216934664,9.16759,178.245199363,102633967,1011776711,2407625639764
22,22,22,13,1,22,23,15,16,20,31.0246029781,150801211,4.62837,159.342544816,91534118,507050697,2156611396980
23,22,0,18,1,23,23,15,20,20,17.6729841668,64302595,4.02288,160.550038724,91311036,303322755,2089431870410
23,18,21,18,0,1,23,13,20,17,29.9111562311,176862388,4.44172,190.038212347,95007594,359131902,2237299295475
23,22,22,16,0,22,19,19,20,20,4.793914748,192971195,4.96894,191.465451108,101612802,434241217,2306568179708
23,22,22,16,0,22,19,14,20,17,0.980175521613,192846568,4.99938,224.586771513,103812286,424803155,2375367722431
23,22,21,18,1,19,23,19,20,20,11.5132864447,71420758,4.07885,158.161241441,92531752,316814321,2135923908069
23,22,22,18,1,21,23,19,17,20,14.3940352756,68171564,4.0535,159.504339027,91456250,295686904,2146238208096
23,22,21,18,1,23,23,15,20,20,17.6729841668,63770409,4.0186,165.242001619,90610552,303567359,2136960154870
23,18,23,18,0,5,23,19,20,20,9.86889375086,130454986,4.06379,172.706195985,91592758,285851844,2131414588289
9,19,21,12,0,2,1,0,16,0,0.551509442331,1506125171,10.8635,204.520822131,103411886,1119361807,2489202704873
23,22,22,18,3,22,23,14,20,20,26.4104848984,68666561,4.0551,172.198099511,91664008,308724397,2122286855329
23,18,21,16,0,1,18,19,20,17,6.19431267404,366314855,5.44957,175.175746261,103583692,502655858,2321162214508
23,22,21,18,1,23,23,15,20,20,17.6729841668,63770409,4.0186,179.335467593,91578228,304602246,2156637486825
23,22,22,18,1,21,23,19,17,20,14.3940352756,68171564,4.0535,164.042610927,93657746,309726116,2145796445325
9,22,23,13,0,2,1,0,16,17,6.66232533763,1406422237,10.5252,209.194374386,104953778,1028341609,2403258304458
23,19,22,16,0,22,19,14,20,0,4.70250774277,234884332,4.95145,197.232724604,99839030,422242483,2334206322965
23,22,0,16,1,22,23,13,16,19,25.0722237863,94910107,4.34641,182.744269738,92895230,324260263,2141437061469
23,22,22,12,0,22,19,15,20,17,2.57843347492,265729301,5.53331,172.431216177,101124359,426947644,2300956511420
9,19,23,12,0,2,1,0,16,0,0.551509442331,1486118497,10.7894,194.242648194,103539338,1082976574,2425432591012
23,22,0,12,1,22,23,15,16,20,1.90893192117,101361263,4.50717,167.881441474,90319436,297292727,2117712832942
23,22,23,18,1,23,23,13,20,20,24.6318761416,63811261,4.01861,174.926634822,93801754,279507902,2210344300944
23,18,21,18,0,5,23,19,21,20,26.3405013001,569807603,11.7252,258.648950155,166272981,840717873,2971940799560
23,22,22,18,1,23,23,19,20,23,21.7791697371,166068507,4.70853,202.910729856,101190827,384351922,2306197834821
23,22,21,18,1,21,23,15,17,20,32.8511696741,73895903,4.09048,184.966118652,92272176,316665135,2237943088868
23,22,23,18,0,5,23,0,18,1,29.8802857256,158621183,4.80926,197.034861453,97332537,336960673,2292054153154
9,19,22,12,1,18,1,19,16,19,11.349207326,1366229206,10.0613,233.164911584,104496950,1049712875,2507314671557
23,22,22,18,0,23,19,12,20,20,46.8258047672,119762797,4.42292,182.169819561,96696048,370936257,2193839714012
23,22,21,17,1,22,23,16,20,17,10.700430801,92899484,4.42147,225.037507788,93969583,318102454,2285732554513
23,22,22,18,1,20,23,19,17,18,14.8058223473,311620994,7.76067,212.647251343,127849399,576700594,2546529116029
9,18,23,12,0,3,1,0,16,0,2.96354995808,1498000156,10.8309,186.688785238,103680743,1070632303,2387136342911
23,22,21,18,1,21,23,17,20,20,43.0291784208,70398146,4.07265,175.897578814,91578008,317751918,2189097141917
23,22,22,18,1,23,23,19,17,20,7.27506371004,63940095,4.02268,178.058708390,90771323,302588063,2201433244952
22,22,22,16,0,5,19,13,20,17,10.3586198683,310017538,5.37642,179.556544532,102792433,619970538,2312745231014
23,18,23,18,0,23,23,19,21,20,27.833652871,535641493,11.5786,285.379743953,163460396,777903290,2959229397049
9,22,22,18,0,21,23,19,17,20,24.463188005,1043002630,7.75034,173.762156993,91349917,874225814,2271650829959
22,19,23,12,0,1,1,0,18,0,8.7120306273,560940076,7.20003,197.321293422,103026151,663334248,2382245720095
23,22,21,18,1,23,23,15,21,20,28.0051595479,63332184,4.01455,180.022069518,90971060,302078048,2137895549113
23,22,19,18,1,23,23,15,20,20,17.6729841668,64302215,4.02288,173.671165812,90349376,289456440,2229160678274
23,22,21,18,1,23,23,15,20,19,2.75640726499,137982051,5.08691,197.381090178,103777568,370903593,2298671840786
23,18,23,18,0,5,23,19,20,20,9.86889375086,130454986,4.06379,209.302808793,91428077,288975017,2295693015508
9,19,23,16,0,2,1,0,16,0,9.26082297051,1366320205,9.99243,240.710782384,103606644,1060894846,2513475678128
23,22,22,12,0,22,21,16,20,17,9.26082297051,1113038841,20.3752,300.516577746,200874805,1438962546,3456920659417
23,22,21,18,1,23,23,15,21,19,28.2843462913,270120868,7.31118,256.453920593,121700769,502781770,2608654004231
23,22,21,18,1,23,23,15,20,20,17.6729841668,63770409,4.0186,168.018400201,90648623,304010077,2167962521023
23,22,22,16,3,22,23,17,20,20,27.0264216864,78847313,4.22371,195.808688897,92036613,297825319,2274970492944
23,22,21,18,1,23,19,14,21,17,25.5068078071,92707000,4.20467,194.710404222,93225187,325037882,2260460088113
23,22,0,12,1,22,23,15,16,20,1.90893192117,101361263,4.50717,176.073674029,90235087,310836385,2199932854439
23,22,0,12,1,22,23,15,16,20,1.90893192117,101361263,4.50717,167.030998344,91449539,311512676,2148302121240
23,22,21,16,0,22,19,14,20,20,4.79283302983,153193175,4.63519,187.018995043,98210848,371389644,2273634069305
23,22,22,18,1,23,23,15,20,17,3.32238373367,88400467,4.31423,168.327687507,94225679,313064897,2150584606306
9,19,22,12,0,2,1,0,16,0,0.551509442331,1493755726,10.7753,210.189892031,104271385,1100853936,2471370176837
23,20,23,16,0,21,19,14,20,17,10.3889874198,217899325,4.97142,176.491045534,100382366,386711093,2248046563740
23,21,22,17,1,22,19,14,20,17,7.47278350195,185058038,4.80229,185.437471837,100479464,421538193,2247365076895
23,23,0,12,3,22,23,15,18,20,1.90893192117,90178189,4.48815,196.316575003,90198368,307701009,2237017054004
9,22,21,18,1,1,23,14,15,20,24.1759455345,1063253194,7.89815,203.851166464,93268996,889771109,2308343026718
16,19,23,12,0,23,1,1,21,9,20.3418908171,918425817,8.58695,177.515245563,97975905,918846120,2333500484283
23,19,23,12,1,2,1,0,15,0,8.3696472474,513696652,7.14853,172.258446435,104329009,470250105,2290091697013
7,22,22,18,2,23,23,15,21,20,34.1694170959,1132051798,8.05362,178.531591038,90821211,903572891,2216694957903
23,22,21,18,1,22,23,15,20,20,15.8673511078,67593200,4.04766,195.157739271,92211439,308074684,2261221446028
23,22,0,12,1,23,23,15,16,20,16.3461049673,111886092,4.5048,181.357314688,91115096,315920966,2201985728021
23,22,21,16,0,22,23,14,20,17,28.114857432,104477104,4.49676,165.452325713,94781930,334753411,2219598907675
23,22,22,18,1,23,19,15,20,20,43.2272208473,120214320,4.43387,177.316573852,96981848,361944735,2281630951677
23,22,22,16,1,22,22,19,17,20,8.59781254809,145300761,4.637,218.523240128,99124690,394378564,2356505975359
23,22,22,18,0,23,19,14,20,17,32.3308634556,148666825,4.64563,188.097040261,100203680,383395407,2300144276507
23,22,22,18,1,23,23,19,21,20,27.8312421279,480027580,11.6025,276.091554814,164618652,804498199,2985196604566
20,22,22,15,1,23,23,15,20,17,46.520122458,389384725,5.75107,190.503959949,94174186,907448400,2315752996617
9,19,23,18,0,2,1,1,20,21,20.2328691242,1309159634,9.57476,220.576184575,105565169,1042851671,2499583592853
23,22,21,10,1,23,21,15,16,0,47.6175297439,142990395,5.07182,164.017506795,92912714,338447592,2159630969078
9,14,23,12,0,2,4,0,16,0,1.62345238126,1523804976,10.6708,220.520976461,104534628,1071649156,2520110280655
23,22,21,18,7,23,23,15,21,20,28.0051595479,62751963,4.01021,207.895929061,91732494,286285631,2270884625904
23,22,0,12,1,23,23,15,15,20,25.1749657476,124867494,4.6543,195.875986700,93094575,328329755,2234249188255
23,22,21,18,1,22,23,15,20,20,15.8673511078,67593200,4.04766,171.745743718,91792342,296087818,2141965478851
23,22,22,18,1,23,23,15,20,20,17.6729841668,63181774,4.01384,169.453698083,90889739,288783670,2173474578165
23,22,0,12,1,22,23,15,16,20,1.90893192117,101361263,4.50717,191.560567341,90572241,311649769,2245014702332
23,22,21,18,1,23,23,15,20,20,17.6729841668,63770409,4.0186,170.066366624,90852484,305693398,2142463949621
23,22,22,18,1,23,23,19,17,20,7.27506371004,63940095,4.02268,201.182953249,90656810,289288546,2154990546919
23,22,22,18,1,23,23,19,17,20,7.27506371004,63940095,4.02268,171.159977532,90764929,289342410,2177127006405
23,22,22,18,1,23,23,15,20,20,17.6729841668,63181774,4.01384,178.575373665,91695655,302651463,2205379008696
23,22,22,18,1,23,22,19,17,20,26.5271391195,109014361,4.29178,202.862053850,98393222,374413257,2312302013444
23,22,22,18,1,23,23,15,20,20,17.6729841668,63181774,4.01384,184.006748403,91187239,301861873,2222924021367
9,22,23,12,0,2,1,13,14,2,5.59255165773,1433009528,10.6165,228.972617539,104603612,1065570754,2529550829430
23,19,22,16,0,22,19,1,20,17,7.32676184945,248782401,5.02227,214.608433700,103063624,431699429,2346259638267
9,19,23,18,0,2,2,18,16,1,8.57160074924,1283168360,9.34874,203.109286306,101979664,1030190411,2476413660580
23,22,21,12,1,22,22,0,20,21,6.67884102473,261396139,5.50652,207.940172255,100703927,422967316,2389141857310
23,22,21,18,7,23,23,15,21,20,28.0051595479,62751963,4.01021,159.312118570,90663375,287423186,2098616778412
23,22,21,20,1,23,23,15,21,20,30.0237930451,54008710,3.93272,164.072339725,91731996,302084758,2131464347711
23,22,21,18,2,22,19,14,20,19,18.1802806169,162636454,4.76564,197.201880876,102438975,429597781,2367704395157
23,22,22,16,0,22,18,14,20,17,15.0768887372,216338307,5.17145,193.622527214,103165665,451612481,2322300242281
23,22,21,18,1,23,23,15,21,20,28.0051595479,63332184,4.01455,157.852651084,91298121,304025699,2141272360075
23,22,22,20,1,23,23,15,20,20,32.7272653022,55634055,3.96063,186.289106602,92032191,302575078,2205239969332
23,22,22,18,1,23,23,15,16,17,4.22145434798,96880922,4.37215,188.198377941,95604379,336715136,2261649079993
9,19,23,12,0,2,1,0,20,0,0.498163800224,1482381774,10.7559,220.865595226,105305505,1068028393,2540475272998
19,22,22,18,1,23,21,16,20,0,0.498163800224,1728930176,23.1574,300.452163607,198953483,2015578078,3557115559313
9,19,23,12,0,2,3,0,16,17,3.94078332986,1474971668,10.6043,199.513426388,105668324,1075065672,2444458228155
23,22,21,20,1,23,23,15,20,20,32.7272653022,56222690,3.96539,177.646143786,91811913,304085425,2255880959237
23,22,22,18,3,23,23,13,21,20,35.2576066995,66042769,4.03389,164.126626712,91150264,287600129,2192687024399
23,22,22,18,1,23,23,16,17,20,37.157437461,68473010,4.05222,176.476414442,93613605,305150261,2191750645515
23,22,22,18,4,23,23,19,21,20,27.8312421279,479463781,11.5961,260.140532886,163531917,798898944,3003135248840
23,22,22,18,0,23,23,15,20,20,17.6729841668,63235367,4.01485,162.710525520,90966141,301995746,2105820757384
23,20,22,16,0,22,19,14,20,17,0.980175521613,224765342,5.00573,190.672886874,101303619,429003287,2274218327939
23,22,22,16,1,22,19,14,20,17,3.08795572813,194576750,5.00948,184.394911586,102200501,429804588,2283508747089
23,22,22,18,0,23,23,19,17,20,7.27506371004,63893494,4.02254,191.589487673,91481992,302879317,2193499384468
9,19,23,12,0,2,1,1,16,0,2.04832301839,1486031773,10.7641,204.021064605,104682162,1067337097,2472409771201
23,22,22,18,1,23,23,19,17,20,7.27506371004,63940095,4.02268,189.628261202,90591524,302782160,2253682026326
9,19,21,12,7,2,0,0,20,2,2.55704688487,1484537815,10.6874,181.292861013,103722499,1118202334,2432050115564
23,22,23,18,0,23,23,15,21,19,28.2843462913,266337768,7.28487,239.039737989,122310837,493993215,2547329008538
23,20,22,18,2,23,23,14,20,20,25.3185003944,97572668,4.03829,195.992805876,90772806,308675707,2227543192860
23,22,21,14,7,23,23,15,21,20,25.8210537915,91092126,4.34203,161.805841729,91302643,310782499,2125421362013
22,19,23,18,0,1,0,0,16,0,27.1040760483,375861191,6.01585,202.486572539,101997772,619450697,2375937345592
8,22,22,12,1,22,23,15,19,20,16.5379688149,1119633116,8.3835,158.664549959,91400161,906483925,2240357813950
23,22,21,11,1,0,23,3,20,20,25.6740729232,145791697,4.83579,191.358429959,92031770,326912442,2162194349524
9,23,23,21,0,23,1,15,21,0,24.5186998567,1052039191,8.22833,169.803854752,97627101,914383088,2353872115783
23,22,22,18,0,23,23,19,17,20,7.27506371004,63893494,4.02254,172.093212656,90899152,302238988,2154764731507
23,22,21,20,1,23,23,17,21,20,46.9815027298,53690518,3.93576,170.630560921,91841144,287173016,2134769055239
9,19,23,12,0,2,2,0,20,0,3.48910219462,1482438005,10.7395,211.664874106,105129717,1031343768,2497049444823
22,22,22,18,0,23,22,19,17,21,18.0169410497,164554258,4.5412,216.438562684,100015846,580559930,2343620868824
23,22,23,9,0,23,22,15,16,20,22.6300877132,294317143,5.85862,163.469076597,100247501,383106599,2221546908265
9,19,22,18,7,7,2,1,21,0,13.2358676977,1230145383,8.89378,241.389522617,97618997,1011144237,2440568274673
23,22,21,20,1,23,23,15,21,20,30.0237930451,54008710,3.93272,175.442165472,93573233,285427598,2196726856393
23,22,22,16,6,22,19,19,20,17,3.12374145268,195580826,5.00539,212.732193119,102309270,429968589,2396106810427
23,22,22,18,1,22,23,20,20,20,16.4417606371,188697728,6.33916,210.751108920,113323675,439833056,2499740177897
23,22,22,16,0,23,19,14,20,17,1.26040306906,190263838,4.91946,197.443587977,101018437,413642854,2327534331794
9,19,23,12,0,2,1,1,16,0,2.04832301839,1486031773,10.7705,218.988018574,103823674,1075249637,2530170193606
9,19,23,13,0,2,1,0,16,0,2.73298226041,1459355301,10.5809,201.349145835,103071200,1071908207,2462741390894
23,22,21,18,0,23,23,15,21,20,27.6844428264,63400007,4.01575,166.373121962,90590891,303130461,2226642357041
23,22,22,18,7,23,23,15,20,20,17.6729841668,62635227,4.00962,183.752059830,90957313,288298967,2195270199376
23,22,22,18,1,23,23,15,20,20,17.6729841668,63181774,4.01384,151.485894314,90855163,301178493,2128374001623
19,22,22,18,0,23,23,20,17,20,21.3214301138,585180161,8.02293,200.782345212,113393221,1055851027,2534664237216
23,22,21,18,1,23,23,15,20,20,17.6729841668,63770409,4.0186,174.718471540,90899580,306115973,2216027433747
22,22,22,20,1,23,23,9,21,20,37.2253391181,106044014,4.10431,200.144640039,90648207,465932995,2276445560385
23,17,21,20,1,23,23,15,21,1,27.8995136546,200509048,4.69394,175.700930650,96703666,363365763,2207948257377
9,19,23,12,0,1,1,0,17,20,7.18209814339,1469518270,10.7109,231.520252473,102786610,1065434676,2509194724143
9,19,23,12,0,2,1,0,20,0,0.498163800224,1482381774,10.7299,217.888401947,103558278,1068099412,2411149494140
9,19,23,12,0,2,1,0,16,0,0.551509442331,1486118497,10.7768,208.220809890,103148555,1071484635,2458428291542
23,19,0,12,0,19,6,15,20,22,17.7893325839,490041071,6.8984,212.122187483,107960373,532803215,2410943950709
9,22,23,12,3,2,22,0,18,0,24.0279911968,1283493635,9.45015,222.367145865,100395928,980395290,2449587172062
23,22,22,18,1,23,19,14,20,19,32.0848031807,161844250,4.74712,189.753811292,102349052,404351993,2359360624052
23,22,22,16,0,22,23,15,20,17,31.1813220116,98601467,4.45465,184.614613805,93602537,326459554,2207754951022
23,22,21,16,0,23,19,14,20,17,1.26040306906,190852473,4.92421,213.709622865,101155500,416512007,2300125074252
23,22,22,18,0,22,23,19,17,20,19.1478235354,65556769,4.05801,176.924016069,91885911,307027424,2174779223266
9,19,21,19,0,2,1,0,20,0,49.1839582344,1269749606,9.30424,217.591909161,102268246,1022584250,2510734319295
23,22,23,11,7,23,23,15,21,20,21.6389341094,100166965,4.52291,184.250539466,90428840,284040826,2207364962828
22,19,23,12,0,22,2,15,20,0,10.3313772342,431481710,6.63093,204.996720810,103898867,621432067,2434813840299
9,22,21,20,1,2,23,0,21,20,35.5024922966,1046687385,7.71684,213.786681730,90982294,904044835,2317060271611
9,22,21,20,0,1,1,0,17,20,64.3684946417,1163599376,8.96198,196.602074962,101024640,999067425,2330589021065
23,19,23,13,1,23,23,15,21,20,22.8571010286,136167634,4.43939,212.943609983,90796116,284745471,2288314711461
23,22,22,18,7,23,23,15,21,20,28.0051595479,62163328,4.00545,160.701668770,90803863,299960456,2150435653041
23,22,21,20,1,23,23,15,20,17,29.1940218005,73851138,4.20869,167.367732514,94161571,321533767,2150940236267
23,22,22,18,7,23,23,15,20,20,17.6729841668,62635227,4.00962,198.446321048,90691638,287186841,2252228895115
9,19,23,12,0,2,2,8,20,0,4.12673951274,1476882594,10.7173,205.838556626,103294939,1029748748,2464536770132
9,19,23,12,0,22,21,0,20,1,4.12673951274,2917993824,28.0756,300.438196801,193086352,1961009688,3466885963525
22,22,22,18,7,2,1,15,20,19,21.7616948667,297084804,5.69743,170.425010074,102078152,644342856,2340766238374
23,22,21,20,7,23,23,15,21,20,30.0237930451,53285251,3.92797,193.168162705,91142224,302144509,2198004373829
9,19,23,12,0,2,1,0,20,0,0.498163800224,1482381774,10.7319,203.428673778,102918155,1065391535,2439866328530
23,22,22,18,7,23,1,15,20,20,27.3797475232,159780475,5.13328,197.766722311,101260545,399947078,2297613529109
9,19,23,12,0,2,23,0,21,0,32.549021376,1244633262,9.26015,171.908959099,97776595,940252981,2267596937866
23,22,21,21,8,23,23,15,21,20,9.66878186721,47499414,3.86264,166.078977579,90350553,282390332,2167767780778
23,22,22,17,1,23,23,15,21,20,24.584904951,66282432,4.10985,170.363564269,91014139,302171223,2184819331253
23,22,21,20,1,22,19,15,20,20,27.2845114691,78845634,4.09702,167.930205254,95758226,342814430,2190430465573
23,22,22,16,0,23,23,14,21,17,12.2756259868,102805971,4.53165,198.429742016,94618294,328523232,2225991666162
23,22,22,17,1,23,6,15,20,16,15.3063481603,209224426,5.3845,204.915211894,105856528,437745042,2378771087621
9,19,23,13,0,1,23,8,20,1,38.3383979919,1219973048,9.02598,228.304481430,97554643,943765693,2418139069886
9,19,23,12,0,1,1,13,20,0,5.4040700906,1470478969,10.6279,241.493626500,103329128,1067729494,2517185038279
22,19,21,20,8,18,23,2,21,20,15.0243496434,170841728,4.18189,183.355680041,90137522,517360568,2225006984854
23,19,22,20,0,2,22,0,21,20,32.8815101997,165216144,4.34559,182.248937531,98968518,380654650,2264812772162
9,22,23,12,7,23,1,15,20,0,8.62943704872,1297156636,10.0945,177.384593009,103808866,1033715154,2360190252302
23,22,22,16,0,23,19,14,20,17,1.26040306906,190263838,4.91946,226.185871189,101399269,416435673,2337074887952
23,22,17,23,7,23,23,15,21,20,5.40389727483,43495905,3.79898,184.555215670,90703360,236916828,2182691016299
23,22,21,16,0,23,23,14,21,17,12.2756259868,103394606,4.53641,171.514018449,94035816,331276482,2193343358823
23,22,22,21,8,23,23,15,21,20,9.66878186721,46910779,3.85788,175.108306222,90712614,279709621,2150782668933
9,19,23,12,0,2,1,0,20,0,0.498163800224,1482381774,10.7558,199.166032356,103076820,1069240839,2488749674547
23,23,0,12,3,22,23,15,18,22,8.78553097094,126392298,4.58885,168.632038769,92575862,327193889,2143149268560
23,19,23,15,0,1,19,14,18,0,8.49249348134,369350511,5.64911,198.807839091,104000861,454737546,2391340198208
9,22,22,12,0,23,1,0,20,17,9.32351011343,1322664833,10.2716,184.822080132,105068113,1008934253,2401843694853
9,22,23,16,0,2,1,0,20,0,8.91530494598,1317914919,9.85939,194.621944075,102774374,1051683914,2393191130414
23,19,22,12,0,23,19,14,20,19,10.3703028851,347768430,5.79524,208.679924239,103403037,450778776,2413063299823
23,22,16,18,7,23,23,15,21,17,4.7886867833,81806786,4.296,186.502741017,93083898,319147414,2214559401945
23,22,23,23,1,23,23,15,20,20,7.73877320501,41500529,3.78969,155.243485917,90367774,196061365,2111932579249
23,22,17,13,7,23,1,15,20,0,27.4341205331,304132782,6.25782,181.525037842,106067548,436919518,2353590273239
7,19,23,23,0,2,23,0,21,20,6.78501768818,1167876658,7.90307,226.482540201,91409646,777971117,2349966035325
23,22,22,16,0,22,19,13,21,17,13.6553147996,124459418,4.44267,178.375629355,94089031,355631124,2226575666544
23,22,22,21,8,23,23,15,20,20,5.22692503865,48053863,3.8688,202.687221683,91020113,281700685,2191021510814
23,22,22,18,8,23,23,15,21,20,28.0051595479,62028390,4.00456,197.367849646,91020187,301034540,2207830018827
23,22,22,20,1,23,23,15,20,17,29.1940218005,73262503,4.20394,175.730590712,94365316,304462385,2167227364753
23,19,17,21,7,2,23,15,13,20,15.8231764905,157684020,4.19058,189.845995987,91268854,330183057,2185485455396
7,22,23,12,0,23,0,0,20,0,7.9232781374,1424829222,10.7267,216.101065141,104014020,1027630513,2546027377863
11,19,23,12,1,1,1,0,22,0,1.22489633206,1397305940,10.4665,227.311795039,102757571,1026366054,2488383550894
23,22,23,23,0,23,23,15,20,20,7.73877320501,41261080,3.78601,168.353184033,90451237,193881136,2189597729637
23,22,23,16,0,23,23,14,21,17,12.2756259868,99499120,4.50809,163.888131895,94027180,303957626,2245901341852
23,22,22,21,9,23,19,15,20,21,46.7248537264,73367455,4.14328,200.300027136,101070776,364421853,2240208783411
23,22,21,13,1,23,2,0,20,17,23.6176030371,327409091,6.35509,209.678086891,103459596,453811141,2425684124258
9,19,23,17,0,2,22,17,20,0,6.99749675463,1186924324,8.33587,241.934513774,99518147,984166657,2494243192098
23,22,22,18,1,23,23,15,20,17,3.32238373367,88400467,4.31423,170.079478745,93692877,327985719,2207210824923
20,22,23,23,1,23,23,15,20,20,8.10101322832,324327049,4.97177,201.945178842,91221753,750618552,2327016867723
23,22,22,21,8,23,23,15,21,20,9.66878186721,46910779,3.85788,184.602601161,92222135,280138039,2211285088783
23,22,17,22,7,23,22,15,21,21,8.52255456794,68608274,3.98672,204.791896623,100415121,294383465,2358727384280
23,22,22,18,0,2,23,15,20,17,7.27927954504,99459802,4.37309,190.872011293,93537729,319034096,2236656496702
9,19,23,12,1,23,1,0,20,0,8.75003346627,1376027342,10.3669,209.694574200,104725337,1032286037,2487706567471
9,22,23,23,7,2,23,1,21,23,23.9585263925,1051809421,7.84665,170.938880262,100473894,840862109,2319393746623
23,19,16,11,0,23,1,15,20,1,29.9736825342,460081237,6.89443,176.109712110,103648244,490651998,2322189243904
23,22,22,23,7,20,23,15,20,20,15.1287703647,44857668,3.82617,185.621028023,92132610,236835560,2192871925745
23,22,17,23,0,23,23,15,21,20,5.40389727483,44781637,3.8123,162.944189085,92632069,235734022,2134637398441
9,19,16,12,0,22,23,15,21,17,9.61430504872,1199054196,8.79113,197.484257016,94979362,942101935,2337516184137
23,22,23,14,7,2,1,0,20,0,4.26799955272,392891633,6.50134,185.808877129,104616715,467212167,2267047900663
9,19,23,12,0,2,1,0,20,0,0.498163800224,1482381774,10.7421,210.572384535,102850897,1063322225,2495472783211
23,23,0,12,3,20,23,15,18,20,20.4662651092,90071210,4.40235,165.201711579,90102997,307316159,2167871675903
23,22,22,16,0,22,23,14,20,17,28.114857432,103888469,4.49201,181.062748231,94071881,332380814,2206406310109
23,22,23,23,0,23,19,15,20,20,12.6869119536,102676566,4.35431,193.514000836,99434711,238664230,2277408518246
23,22,16,18,7,23,23,15,21,20,28.0051595479,63284149,4.01449,164.170529112,90734454,305199634,2158420422474
23,20,17,23,7,23,23,15,21,16,24.8180155262,189160048,5.3023,221.645781936,108144201,352056350,2366607681798
23,22,22,23,0,22,23,14,20,17,28.4515242702,66798492,4.09669,179.673270026,94438809,249501979,2167216410521
23,22,17,17,0,22,17,15,21,20,10.413012685,122611558,4.43126,188.896445409,96292780,363122033,2228588027231
23,22,22,19,1,23,23,15,20,17,27.6708912762,75343173,4.23589,186.398667775,92603187,315045185,2244786493759
23,22,17,23,0,23,23,15,22,20,13.3831458794,46114270,3.84387,191.919705542,96037667,235236848,2261393100409
23,22,17,23,7,23,23,15,21,20,5.40389727483,43495905,3.79898,196.362385364,91256160,234315019,2235712684481
23,23,0,12,2,22,22,15,18,20,6.12104071159,224399650,5.27358,193.828643520,99883687,407438097,2207107694645
23,21,23,23,0,23,23,15,20,20,7.73877320501,53658065,3.78601,162.249990872,90795242,209708861,2135545824150
9,19,23,12,0,2,1,0,20,0,0.498163800224,1482381774,10.7085,201.871136701,102843538,1068357792,2494795949239
23,22,16,20,1,23,2,15,21,17,50.2593322855,94898092,4.48552,224.162074854,96204020,329289481,2297583256820
9,19,23,12,6,1,22,1,20,0,20.3457375906,1326094305,9.44395,207.312727446,103233775,1024831799,2465536885629

==> src/data/Bodytrack-singleFP.csv <==
maskedBits,Accuracy,fpBits,fpEnergy,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0.0,2352480146,15.0375,184.813217879,102972932,1117831092,2262420626581
1,2.03238496506,2292836770,14.8314,168.980252466,102139623,1121599174,2164351116964
2,2.13617808403,2200664433,13.9366,189.715588567,102316002,1099876008,2283005211301
3,3.29894776471,2105354471,13.5259,199.417804239,102328019,1104977073,2276788573005
4,2.25756740425,2041808203,13.3202,177.376439986,102325474,1150386509,2185717729079
5,1.66981665779,1962357748,12.8327,181.992518225,102199761,1147020040,2210495713466
6,1.89262424118,1837009790,12.0896,171.364040408,101785412,1110708498,2222602632312
7,2.93624466321,1774595968,12.0198,174.748661050,101758535,1146286770,2138368469821
8,4.56061635822,1697169060,11.489,174.092723035,102698828,1147605945,2186928175540
9,5.56069156644,1614330952,11.0756,192.058513947,101658231,1145889724,2245726909488
10,1.28569325426,1535203569,10.7089,172.145642569,102405227,1147150881,2149143734171
11,4.6292649909,1462643605,10.302,170.485256610,102152042,1117527031,2144762838065
12,3.28101786268,1388425891,9.99462,193.735786150,102362312,1151762366,2229563204544
13,7.33913714187,1283611733,9.42674,178.631215327,102417854,1153258658,2211911251757
14,5.88218901447,1201319634,9.08267,198.543398796,102232987,1151594461,2260657553360
15,6.45759325519,1113474003,8.70542,194.482894348,102115532,1134933609,2228664810824
16,26.7756484892,996721922,8.21826,192.504392280,102302957,1132018207,2208716478034
17,33.5224759729,858103638,7.59302,190.103048059,102001158,1074505337,2199747439029
18,333.490572464,707562560,6.74145,190.167376673,101079093,1047396519,2160711285902
19,532.915758065,566938550,6.09508,184.325793306,100287277,1014244226,2133200218490

==> src/data/DualPrecision_Opt/Canneal-double-default.csv <==
func1,func2,func3,func4,Accuracy,fpBits,fpEnergy,fpMemoryBits,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0,0,0,0.0,8303543743,70.3858,571224161,39.487749491,3925435,1261910453,280995481110


==> src/data/DualPrecision_Opt/Canneal-double.csv <==
func1,func2,func3,func4,Accuracy,fpBits,fpEnergy,fpMemoryBits,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
3,1,16,45,0.000301377294235,8285577613,69.9861,503657015,47.089222696,3764816,1267000452,354324460148
25,21,52,4,0.00207456404089,8152017112,69.0778,278234040,46.936654650,4104928,1254971769,353211991203
50,8,15,37,0.325297041276,5628373738,61.764,387977578,46.396380212,4066848,1182307237,346002492836
33,7,44,38,0.00193390153829,8283972084,70.3287,547452904,47.363040738,3929455,1265606399,354492705288
17,47,21,50,0.46787327315,8248457416,69.8938,478854846,47.415845012,4010245,1266968228,354399080672
50,8,15,37,0.325297041276,5628373745,61.764,387977579,46.297512643,4054582,1182624643,346013866337
50,2,15,8,0.325297041276,5638068600,61.8466,408160525,46.511793802,3859773,1183735989,345894475221
2,7,52,5,0.00207456404089,8178292267,69.2961,338743087,47.301722643,4125273,1254529839,353730985222
50,3,15,37,0.325297041276,5636280479,61.8296,404066211,46.574703254,4066651,1183402075,346346059610
50,24,14,37,0.325297041276,5603550336,61.5992,339543891,46.536994714,3728504,1183701493,346241325526
50,23,52,37,0.323166177681,5517094226,61.0452,206501852,46.388434216,3707861,1170948731,345580142864
3,7,50,4,0.000827851949968,8257333531,70.1004,495900767,47.076777651,4070318,1265054438,353947114580
51,3,15,37,0.423772988328,3029063960,54.065,299450072,44.895032108,3771546,1085234933,338261276289
50,23,14,38,0.325297041276,5605133394,61.6095,342844658,46.297241174,4080485,1182657176,346018564235
50,25,52,37,0.323166177681,5514021854,61.0262,200359834,46.192310407,3759854,1170593766,345134974931
52,25,24,40,0.431479645692,96752298,43.8202,210742793,43.172147480,4094934,959733645,330544770427
25,25,52,4,0.00207456404089,8144671627,69.0265,261973927,47.087691364,4053999,1254774891,353342562686
50,23,14,38,0.325297041276,5605133402,61.6095,342844674,46.393157760,4050822,1183502068,345962704488
51,25,15,37,0.423772988328,3000691631,53.9246,261302837,44.941034051,4088799,1085838786,338196686088
44,23,24,5,0.00127319538189,8199496200,69.4754,377388265,47.345676097,3756126,1266651788,354517981450
42,25,52,42,0.00207456404089,8144671634,69.0265,261973935,46.983876037,4060772,1255541192,353212048505
51,3,15,11,0.423772988328,3029063970,54.065,299450061,44.949026461,3981626,1084956427,338332662223
25,25,52,30,0.00207456404089,8144671619,69.0265,261973915,47.198376630,4029908,1254604959,353673772173
50,25,51,32,0.325297041276,5560467705,61.4872,297999024,46.416636747,4045150,1177301260,345771246387
51,25,14,37,0.423772988328,3001600965,53.9448,264940191,44.933287431,4067727,1084739738,338356699015
37,23,52,4,0.00207456404089,8148224013,69.0506,269721657,47.003259474,3809733,1253039101,353497258562
51,25,24,37,0.423772988328,2960943587,53.7539,228178380,44.915109679,3884081,1084958046,338179030658
51,2,15,37,0.423772988328,3030456447,54.074,301618870,44.886579258,4065838,1085229351,338300327798
52,25,25,40,0.431479645692,95173299,43.8055,207584793,43.181008849,4116012,959308813,330588748588
51,25,15,5,0.423772988328,3000691621,53.9246,261302832,45.032593358,4091043,1084917236,338194113027
52,25,25,40,0.431479645692,95173294,43.8055,207584771,43.181023074,4016128,958427335,330610199235
51,25,24,37,0.423772988328,2960943600,53.7539,228178381,44.938270635,4094534,1085548575,338106144336
29,25,51,5,0.000897131441064,8198199824,69.5472,366841928,47.045249451,3793285,1259998424,353666411551
50,25,23,32,0.325297041276,5562978468,61.4144,303020531,46.537639158,3807342,1181114985,346273643306
37,28,52,3,0.00207456404089,8141912847,69.0159,257076520,47.043464483,3968578,1253419644,353376877025
50,23,52,38,0.323166177681,5517094216,61.0452,206501869,46.116120215,4079724,1172617046,345118086227
25,25,52,38,0.00207456404089,8144671628,69.0265,261973927,46.936992596,4105649,1253660878,353364436496
51,25,25,3,0.423772988328,2959433298,53.7397,225157800,44.897837907,4075710,1085460359,338137260525
50,25,51,32,0.325297041276,5560467703,61.4872,297999005,46.176799218,3806457,1177984814,345411749686
52,27,18,40,0.431479645692,133768850,43.9337,232459297,43.236556381,4049838,959435694,330822181793
50,25,52,37,0.323166177681,5514021859,61.0262,200359886,46.104929335,4059158,1171911606,345241644293
52,24,35,40,0.431479645692,148106076,44.4061,312171532,43.202805726,3671215,958935281,330640812010
49,33,52,3,0.120044142283,7108811534,65.5341,346896680,46.677978167,3806635,1221707616,350099075911
37,25,52,37,0.00207456404089,8144671632,69.0265,261973935,47.205644840,3771834,1254992979,353587090506
25,25,52,28,0.00207456404089,8144671633,69.0265,261973938,46.987420716,3859329,1253983701,353289825980
51,25,25,43,0.423772988328,2959433334,53.7397,225158128,44.862600770,3932488,1084073425,338086452114
52,25,25,42,0.431479645692,95173295,43.8055,207584758,43.202177448,4091693,959199017,330742536734
51,25,25,3,0.423772988328,2959433303,53.7397,225157790,44.903813031,4057883,1084971187,338118303928
50,25,52,8,0.323166177681,5514021864,61.0262,200359882,46.130185128,4054238,1172579634,345130166306
50,25,52,37,0.323166177681,5514021847,61.0262,200359818,46.110222681,4040261,1172056912,345188691329
51,25,25,3,0.423772988328,2959433303,53.7397,225157791,44.879862675,4084336,1085040110,338080401385
36,28,52,3,0.00207456404089,8141912836,69.0159,257076509,47.173624934,4095325,1254718051,353574053015
49,33,51,3,0.127029319516,7159912752,66.0019,449769319,47.005506885,4107648,1226405161,350788733045
51,33,52,3,0.42806124592,2945421699,53.5608,175649419,44.811063202,4134696,1074590092,337320290674
52,25,25,37,0.431479645692,95173291,43.8055,207584795,43.306427970,3748308,959276527,330560606895
50,25,51,40,0.325297041276,5560467711,61.4872,297999025,46.524202420,4091905,1176822974,345771896357
50,25,25,40,0.325297041276,5559963022,61.3857,296989687,46.479478948,4099964,1182740232,346182488146
39,27,52,3,0.00207456404089,8142149439,69.0124,256731640,47.188874156,4120792,1254288489,353655115611
50,29,51,37,0.325297041276,5559841870,61.4823,295017431,46.184978281,4091327,1177966616,345382655670
52,25,32,40,0.431479645692,146932180,44.4027,311102546,42.975894549,4085324,959809280,330396965838
51,42,21,2,0.423772988328,2999630147,53.9715,283242859,44.894156302,4160405,1085150047,338107728938
52,23,52,39,0.431635411694,46759104,43.4435,108431093,43.035395484,4022323,946524896,330034880310
51,33,52,3,0.42806124592,2945421706,53.5608,175649439,45.090067512,3767291,1074247084,337317454156
49,33,52,3,0.120044142283,7108811519,65.5341,346896695,46.636244242,4126850,1221774335,350044433757
35,27,51,6,0.000897131441064,8195675075,69.5331,361618744,47.028696338,4081560,1261664234,353684304258
50,25,29,8,0.325297041276,5559953765,61.3988,296971145,46.550180569,3928725,1181663295,346229925614
50,24,51,6,0.325297041276,5561954707,61.4959,300832922,46.426235694,3897013,1175988269,345822240869
51,25,50,3,0.423772988328,2984381295,54.0756,275053808,44.822201897,4038274,1082132317,337937333806
39,28,52,8,0.00207456404089,8141912841,69.0159,257076520,47.204553140,4116181,1254596364,353661809907
50,25,52,2,0.323166177681,5514021856,61.0262,200359888,46.122605149,4058908,1172203873,345020933767
52,25,25,37,0.431479645692,95173298,43.8055,207584798,43.157925545,4085560,958962301,330689790791
49,33,25,37,0.118189939459,7160186179,65.8771,448760844,46.818933538,3948324,1231482230,350745853083
52,25,52,2,0.431635411694,44376914,43.4361,106053393,42.780078650,4167985,948541313,329624143444
51,33,52,3,0.42806124592,2945421691,53.5608,175649414,44.742046562,3800350,1073147018,337320854678
50,25,52,8,0.323166177681,5514021857,61.0262,200359863,46.148572888,4054787,1173068971,345079579132
52,27,52,39,0.431635411694,42471367,43.429,103801969,43.089489302,4080235,948435207,329912587240
51,23,25,1,0.423772988328,2961889895,53.7495,228282352,44.957171287,3752571,1084079703,338108790260
52,25,52,52,1.22153617041,32998562,43.3774,105998325,43.003561974,3713300,946051635,329865568245
51,25,30,3,0.423772988328,2965446366,53.8231,237183932,44.886993430,4088564,1084853428,338206647432
51,25,22,37,0.423772988328,2963794668,53.7816,233880524,44.874902231,4062972,1085300057,338034219250
52,33,52,3,0.431635411694,78099075,43.5738,142313065,43.066170823,3744932,947986982,329954882144
52,25,25,38,0.431479645692,95173289,43.8055,207584783,43.152183977,4138814,959648954,330542298322
52,27,52,39,0.431635411694,42471366,43.429,103801961,43.073835698,4058179,948238615,329839644688
49,33,25,37,0.118189939459,7160186171,65.8771,448760828,46.796130256,3950337,1230974064,350829844423
52,25,52,52,1.22153617041,32998556,43.3774,105998281,42.858731697,4049019,947832848,329450322332
51,25,52,8,0.42806124592,2910469456,53.3798,128044433,44.760400256,4051632,1073828318,337445592846
50,33,52,3,0.323166177681,5557453190,61.3615,289194539,46.123717314,4092769,1172322673,345121490820
50,25,51,8,0.325297041276,5560467706,61.4872,297998980,46.186564530,4112521,1177802058,345462027400
52,27,52,39,0.431635411694,42471365,43.429,103801966,42.792645704,4120199,948341521,329590704285
52,25,52,52,1.22153617041,32998552,43.3774,105998328,43.111743168,3860704,947461431,329835095362
51,25,52,8,0.42806124592,2910469453,53.3798,128044404,44.782236262,4130180,1074497052,337383995711
52,25,52,7,0.431635411694,44376916,43.4361,106053405,43.107316804,3671974,947589967,329912068916
51,27,52,40,0.42806124592,2908490276,53.3709,125159481,44.781660196,4156226,1074284415,337307044788
52,25,28,6,0.431479645692,93017042,43.7916,203272272,43.183901115,4080027,959227269,330696382889
52,25,52,51,0.269630578852,37711105,43.3977,106008938,43.098401941,4020428,947465051,329924235066
51,25,25,3,0.423772988328,2959433298,53.7397,225157777,44.886334414,3740683,1085172798,338215378604
52,25,52,39,0.431635411694,44376913,43.4361,106053396,42.779291230,4080175,948305892,329607906403
52,27,52,52,1.22153617041,31093013,43.3703,103746888,42.782983541,4151487,947754210,329515751218
51,28,52,11,0.42806124592,2908210124,53.3718,125159551,44.828603784,4060598,1074355031,337443432563
50,25,52,48,0.245773724732,5513461907,61.021,200345322,46.057103959,3661022,1172499027,345147431141
50,28,26,3,0.325297041276,5555985196,61.3614,289599160,46.270184886,4111876,1183363544,345778847125
30,39,51,37,0.000897131441064,8248819221,69.981,483133152,47.255209656,3912443,1261065769,354050380597
52,40,52,52,1.22153617041,66720715,43.515,142272964,42.783127980,3957028,946100791,329453410559
52,27,52,51,0.269630578852,35805550,43.3906,103757517,42.794864965,4136729,948065781,329473592275
52,25,52,39,0.431635411694,44376910,43.4361,106053409,42.796960662,4168824,948175396,329586060347
52,25,52,48,0.365760911106,43747047,43.4308,106041650,43.059797037,4036622,948197438,329909699833
50,15,52,52,1.48351977253,5518655017,61.0742,232155453,46.201680736,4047724,1170632874,345109987602
52,25,30,51,0.276319204776,94739411,43.8534,220119787,43.187842475,4120802,958898496,330656929466
32,27,50,6,0.000827851949968,8221183853,69.8167,413913638,47.195361491,4031427,1264602653,353966330416
49,33,52,3,0.120044142283,7108811523,65.5341,346896696,46.651088044,4083228,1221221924,350155384202
32,27,52,50,0.461201085192,8139187506,68.9931,256713924,47.190228625,4101430,1253904876,353685502363
52,27,21,7,0.431479645692,98793927,43.852,216426267,43.191674321,4150076,959192963,330638519792
52,28,52,48,0.365760911106,41543658,43.4242,103723000,42.915271707,4151234,948472648,329564152270
46,33,52,3,0.00171083978278,8144004018,69.1432,373735645,46.961773106,4049890,1255157320,353141214800
52,25,51,48,0.365760911106,95064529,43.9226,208676581,42.865691056,4019323,954222884,329949102014
52,27,52,52,1.22153617041,31093006,43.3703,103746867,43.092333463,4095613,947234810,329814780418
52,25,52,49,0.285569761936,42876381,43.4255,106034799,42.814754363,4053320,946612650,329465034840
52,25,51,52,1.22153617041,84316024,43.8692,208633221,42.850397040,4060619,952056961,329898918803
50,25,52,40,0.323166177681,5514021862,61.0262,200359889,46.125849190,4052058,1171550044,345183143682
52,27,52,52,1.22153617041,31093000,43.3703,103746879,43.110533743,3999388,947213265,329903446170
52,27,52,52,1.22153617041,31093015,43.3703,103746868,43.261457879,4102799,946992187,329966911709
49,27,52,6,0.120044142283,7057147606,65.1047,230961078,46.751392998,3814240,1221957628,350204444347
39,27,52,3,0.00207456404089,8142149467,69.0124,256731656,47.208017964,4130538,1255392959,353538008612
49,33,52,3,0.120044142283,7108811507,65.5341,346896658,46.745692484,3765739,1221560858,350144820333
52,25,51,52,1.22153617041,84316020,43.8692,208633203,42.874553352,4151178,953446374,330014062838
39,27,52,3,0.00207456404089,8142149466,69.0124,256731690,47.247909598,4095054,1255218979,353664184871
51,27,52,51,0.284966270168,2901828382,53.3321,125106447,44.739739225,3840193,1072752134,337290695461
52,25,52,52,1.22153617041,32998547,43.3774,105998309,42.789982235,4157195,947412447,329489950963
51,27,52,6,0.42806124592,2908490277,53.3709,125159477,45.127943261,3866721,1073509542,337313740472
32,27,28,51,0.951715748428,8187131119,69.3702,356139890,47.362006929,4032351,1265785808,354532710197
50,27,52,48,0.245773724732,5511027412,61.0055,195292934,46.121484358,4058504,1172536532,345042121596
52,27,51,52,1.22153617041,82410471,43.8621,206381814,42.843732781,3792146,952014659,329988122653
51,27,51,6,0.42264911966,2956819756,53.8459,223224904,44.935398959,3785723,1078969496,337722265612
31,25,27,48,0.0967789903262,8194841433,69.4086,361151461,47.371412349,4110887,1266631405,354594609573
52,27,52,52,1.22153617041,31093005,43.3703,103746891,43.065158241,4035139,945880545,330001210242
52,27,52,52,1.22153617041,31093013,43.3703,103746878,42.773573301,4138578,947606881,329553349061
52,27,52,52,1.22153617041,31093039,43.3703,103747199,42.788774940,4162758,947721996,329458605403
52,27,52,52,1.22153617041,31093009,43.3703,103746884,42.778396545,3969599,948237400,329387609214
49,34,52,6,0.120044142283,7108811524,65.5341,346879315,46.646489473,3873560,1221783554,350122346383
52,33,52,51,0.269630578852,71433265,43.5353,142268605,42.770045399,4155449,947706325,329558958633
46,27,52,3,0.00171083978278,8090880936,68.6954,252237837,47.041065264,3984272,1256260420,353117044036
52,52,52,52,1.22376878593,31754,43.2878,69626185,42.819141064,4068041,946062944,329215037496
52,27,52,52,1.22153617041,31093011,43.3703,103746883,43.091156972,4443239,947283389,329930374088
52,27,52,52,1.22153617041,31093002,43.3703,103746865,43.074699695,3955831,946277994,329817673439
50,27,30,51,0.514386581269,5557019926,61.4159,303906967,46.520354785,4074060,1182239883,346247532632
34,27,49,6,0.00174253688558,8235202985,69.9142,440265607,47.092115143,4079507,1266197075,354098218859
52,33,52,2,0.431635411694,78099073,43.5738,142313059,42.869577780,4150770,948338540,329551306003
49,27,52,51,0.890585450079,7051001357,65.069,230930070,46.662283501,4103836,1220922092,350046825274
52,27,52,52,1.22153617041,31093007,43.3703,103746888,43.081462357,4022230,947271004,329877508459
50,27,52,48,0.245773724732,5511027412,61.0055,195292935,46.403318650,4075614,1171293783,345489045731
52,27,52,52,1.22153617041,31092989,43.3703,103746858,43.052066335,4074937,947069754,329886891909
50,27,52,52,1.48351977253,5500363645,60.9523,195247656,46.397519190,4097626,1172071052,345416201876
52,27,52,48,0.365760911106,41841517,43.4237,103790208,42.792470865,4114720,948796834,329500529455
52,23,52,51,0.269630578852,40093289,43.405,108386637,43.066971297,4390814,947511764,329905677480
50,27,52,47,0.292491340261,5511399892,61.0084,195296771,46.153096241,4073365,1172648075,345132840658
49,27,52,6,0.120044142283,7057147619,65.1047,230961100,46.648442405,4058164,1221177115,350073695836
52,27,52,52,1.22153617041,31093004,43.3703,103746873,42.828929265,4146307,947686802,329515447883
52,27,52,51,0.269630578852,35805563,43.3906,103757513,42.812679292,4154647,947747607,329672675161
52,52,52,52,1.22376878593,31765,43.2878,69626195,42.993136570,4058313,944767825,329665543297
32,52,50,6,0.00149102470814,8126189398,69.5346,303872331,46.967547331,3820418,1257275634,352918665811
52,25,29,52,1.24549890485,83802514,43.7604,207543410,43.404523139,4158402,958260872,330696369176
51,27,52,3,0.42806124592,2908490271,53.3709,125159466,44.749115109,4110355,1074069232,337336710143
46,27,52,52,1.98836293245,8080456243,68.6388,252191486,47.015143368,4071594,1254309160,353094439831
50,28,52,52,1.48351977253,5500125796,60.955,195503615,46.145353463,4085898,1171910185,345139876901
52,50,52,48,0.365890412104,53218693,43.4339,104904226,42.776475546,3946848,946865808,329289304073
52,52,52,52,1.22376878593,31759,43.2878,69626194,43.026215171,4050670,945444605,329563712139
52,27,52,52,1.22153617041,31093013,43.3703,103746888,42.843247063,4047354,945886859,329464535503
51,27,52,3,0.42806124592,2908490278,53.3709,125159456,44.783967928,4105664,1074164071,337281322666
50,27,52,50,0.0641935626085,5508319427,60.9898,195278154,46.638828766,3934104,1171407812,345187358083
52,27,52,51,0.269630578852,35805561,43.3906,103757497,43.126829402,3711985,947591318,329922053840
51,27,52,6,0.42806124592,2908490278,53.3709,125159476,44.792577400,4151204,1074034101,337452433775
32,27,29,45,0.000301377294235,8195134406,69.4323,360576539,47.395808796,4048366,1267454718,354567811579
50,22,51,26,0.325297041276,5565103870,61.5157,307247383,46.654928978,4069453,1177405119,345288990616
50,48,52,52,1.48351977253,5537160186,61.2291,265897506,46.189511730,3716834,1170593770,345113164883
52,30,52,52,1.22153617041,36831523,43.3895,108486188,43.123235015,4075960,946904303,329833742650
52,52,52,52,1.22376878593,31773,43.2878,69626172,42.865187576,4050924,945683624,329310657851
52,27,52,51,0.269630578852,35805549,43.3906,103757484,43.091441137,4404069,947484904,329968157478
52,27,52,51,0.269630578852,35805559,43.3906,103757508,43.093299660,3725966,947765528,329949484770
52,27,52,52,1.22153617041,31092991,43.3703,103746863,43.058079967,4075225,946738925,330013282623
52,27,52,3,0.431635411694,42471367,43.429,103801968,43.123121882,4119194,947691360,329946009459
46,27,52,52,1.98836293245,8080456269,68.6388,252191471,46.961450621,3676472,1253272720,353283233293
46,27,52,6,0.00171083978278,8090880941,68.6954,252237828,46.959121073,3990597,1253454920,353175923214
52,27,52,52,1.22153617041,31093002,43.3703,103746870,42.775871245,4153189,947875218,329454341821
52,27,52,52,1.22153617041,31093011,43.3703,103746883,42.870465654,3885619,948247389,329520296874
52,27,52,52,1.22153617041,31093009,43.3703,103746885,42.809260464,4057597,947980066,329501635572
52,27,52,52,1.22153617041,31093000,43.3703,103746879,42.783530233,4149857,948096785,329517266091
50,27,52,50,0.0641935626085,5508319426,60.9898,195278163,46.124275571,4068330,1172023757,345068095461
52,52,52,52,1.22376878593,31765,43.2878,69626186,43.239911535,4066958,945701318,329544920124
50,26,52,50,0.0641935626085,5509299732,60.9946,197003760,46.241723291,3802163,1172914437,345024015677
52,27,52,52,1.22153617041,31093013,43.3703,103746891,42.778799692,3913561,947313295,329536894431
52,51,52,51,0.265720932006,26364448,43.3107,70343555,42.979400843,4055145,945643233,329624359633
46,27,52,3,0.00171083978278,8090880940,68.6954,252237838,46.966808181,4003679,1254878885,353124828565
52,27,52,51,0.269630578852,35805552,43.3906,103757502,42.750575078,4171855,947852955,329576093651
46,27,52,3,0.00171083978278,8090880937,68.6954,252237838,46.950930855,3829205,1254096688,353066282524
52,27,52,52,1.22153617041,31093013,43.3703,103746884,43.114711293,4086079,947271157,329880762527
50,27,52,50,0.0641935626085,5508319427,60.9898,195278159,46.112755562,4171738,1172120767,345120641293
52,52,52,52,1.22376878593,31758,43.2878,69626179,42.763427468,4015389,944162119,329327365193
52,52,52,52,1.22376878593,31763,43.2878,69626180,42.810465565,4180015,945769393,329322058307
52,51,52,51,0.265720932006,26364440,43.3107,70343540,42.723144754,4131227,944909923,329155948122
52,52,31,52,1.22376878593,71592675,43.9245,212748004,43.426546263,4062133,957407303,330087260228
29,26,48,1,0.000719839298703,8245446000,70.0262,455169618,47.342615223,4075632,1267580926,354411830351
50,27,27,5,0.325297041276,5555374347,61.3526,287649482,46.381826500,4084749,1183829226,345801049765
32,27,43,50,0.463040765219,8245122428,70.0278,465871993,47.399904653,4025632,1267354558,354534066491
52,28,52,52,1.22153617041,30795160,43.3708,103679655,42.812152640,4157720,947453285,329570251410
52,51,52,51,0.265720932006,26364447,43.3107,70343544,42.822008159,4144787,946302002,329296972784
52,26,52,52,1.22153617041,31897097,43.3726,104525210,42.831729921,3897198,947702124,329498763270
50,52,52,50,0.0621502374085,5452593847,60.763,111126432,46.265054395,3959688,1166176679,344647907769
50,31,52,50,0.0641935626085,5527123883,61.1379,234042330,46.132800346,4022406,1172388806,345196833106
52,51,52,52,1.22653786812,21657983,43.2908,70334223,42.728707635,4142747,945883121,329200368473
32,27,52,6,0.00207456404089,8142149462,69.0124,256731692,47.183443187,4010625,1254182587,353603615083
46,27,27,4,0.000814692307837,8136318530,69.0638,351455659,47.361462519,4027408,1267466561,354462531203
46,28,52,49,0.227727533337,8089360658,68.6891,252612948,47.239996488,3784720,1254888137,353528465506
52,49,52,7,0.431635411694,65376674,43.5135,123217160,42.856357416,3735137,948429974,329363727842
52,45,52,51,0.269630578852,70948897,43.5319,141125874,43.068680727,4062050,947568021,329854657939
52,51,52,52,1.22653786812,21657991,43.2908,70334199,42.707886608,4106077,945943760,329306683275
52,52,27,52,1.22376878593,48582469,43.6549,166727578,43.069779331,3729991,957597983,330222887540
32,27,49,3,0.00174253688558,8235202999,69.9142,440265655,47.101020738,4100495,1265795869,354163671542
46,27,52,9,0.00171083978278,8090880938,68.6954,252237835,47.009951382,3803275,1254314486,353099378160
52,52,52,49,0.289851700298,9905659,43.3361,69675685,42.965340434,3718053,946067672,329525219741
52,27,22,52,1.24549890485,86463539,43.7835,214465672,42.989612125,4081328,958688916,330443466448
32,52,52,6,0.00177697627303,8047802133,68.7633,146765475,46.926437612,4034559,1249351445,352260417887
52,51,52,51,0.265720932006,26364436,43.3107,70343537,42.719050324,4039252,946731872,329155256591
46,27,52,3,0.00171083978278,8090880940,68.6954,252237823,47.000379296,4138335,1255309222,353176009686
46,27,52,6,0.00171083978278,8090880933,68.6954,252237834,46.971971511,3829087,1254953434,353177931977
52,50,52,51,0.276319204776,47107784,43.4001,104866477,42.870689887,4056225,946527979,329288594839
46,27,25,4,0.000814692307837,8138632852,69.0829,356084306,47.412427199,4019330,1267015316,354485265346
52,51,52,51,0.265720932006,26364452,43.3107,70343545,42.739116942,4162889,945995653,329307145396
52,51,52,51,0.265720932006,26364448,43.3107,70343549,42.714428367,4163858,946343208,329281418366
46,27,27,4,0.000814692307837,8136318518,69.0638,351455675,47.423090839,4028755,1267023326,354371784292
30,32,51,3,0.000897131441064,8248831237,69.9812,483202537,47.254296934,4022289,1259000505,354115713881
48,27,30,4,0.0302401682931,7770437694,67.6518,358679346,47.247792922,3803178,1253757483,353358375324
50,52,52,50,0.0621502374085,5452593843,60.763,111126397,46.247558307,3826617,1166802036,344450138634
51,51,52,51,0.293781732072,2893392495,53.2568,83809877,44.988906205,4043076,1071515405,337398621769
50,52,52,48,0.247250130406,5455335604,60.7795,111142585,46.260723627,4062881,1167633918,344530588621
46,27,26,4,0.000814692307837,8137234259,69.0705,353287139,47.625070151,4030841,1267599504,354405417803
52,51,52,51,0.265720932006,26364472,43.3107,70343545,42.736013441,4114806,945882542,329339104904
52,52,45,52,1.22376878593,101789757,44.263,273142166,43.072276200,4036702,956060858,330285108084
52,52,52,52,1.22376878593,31767,43.2878,69626195,42.985150917,4037580,945836817,329280640572
37,51,52,51,0.952311278096,8093747044,68.8827,203234652,47.138287884,4062055,1250488839,352762438804
52,52,26,6,0.435051015578,60854457,43.7202,168582331,42.967718570,4049698,958336134,330240310944
32,26,52,52,1.95811725386,8132850631,68.9605,258590721,47.190939565,4100447,1253248682,353645478248
52,52,52,52,1.22376878593,31750,43.2878,69626147,42.878177619,4002137,944402037,329446156764
50,52,48,52,1.48291597314,5536522947,61.6019,294453605,46.120637183,4074325,1177263249,345007772729
47,52,52,50,0.480052061124,7892577119,67.9101,138509708,46.716704000,4042771,1246796320,351725876605
50,52,52,50,0.0621502374085,5452593857,60.763,111126440,45.963225340,4074507,1167402356,344165242025
50,52,52,50,0.0621502374085,5452593856,60.763,111126401,45.992056177,4002132,1167579208,344178678669
48,27,30,1,0.0302401682931,7770437683,67.6518,358679326,47.208493904,4048161,1256596703,353186551420
46,27,52,3,0.00171083978278,8090880936,68.6954,252237787,47.027177426,3776159,1252688595,353208031984
48,27,29,4,0.0302401682931,7764030294,67.5769,345864570,47.211326198,3696867,1255888865,353188052296
52,51,27,7,0.434117316102,81558089,43.6999,167517049,42.894172186,4055695,958430356,330004958565
32,29,52,50,0.461201085192,8141665361,69.0148,261636340,47.209890907,4102513,1255044341,353551470400
50,52,52,50,0.0621502374085,5452593858,60.763,111126424,46.271550414,3690056,1167777848,344665305252
50,52,52,50,0.0621502374085,5452593857,60.763,111126438,46.179150196,3751457,1167381053,344461765659
46,52,52,50,0.475360466731,7994000300,68.4091,142406330,46.701241507,4139552,1250019538,351901372719
50,27,52,4,0.323166177681,5511587354,61.0107,195307449,46.133431583,4120697,1172502406,345179141135
34,52,27,50,0.468603950156,8097895845,69.1325,245886597,46.886364123,3837908,1261831170,352992358801
50,27,52,7,0.323166177681,5511587354,61.0107,195307442,46.117376372,4049792,1172522805,345100923900
52,51,52,51,0.265720932006,26364437,43.3107,70343547,42.728508320,4192685,946560323,329154322889
51,51,52,51,0.293781732072,2893392495,53.2568,83809867,44.995442249,4079446,1071627662,337446184712
52,52,52,52,1.22376878593,31763,43.2878,69626192,42.788716969,4079643,945627618,329324745314
52,52,52,51,0.26845696897,4709911,43.3076,69649604,42.945318586,4069217,946131132,329389049372
50,50,52,50,0.0652181762018,5520180834,61.0771,202582070,46.198630442,4085471,1169622047,344784104900
52,52,52,52,1.22376878593,31771,43.2878,69626192,43.005084268,4067903,945645811,329499584817
52,52,52,52,1.22376878593,31767,43.2878,69626182,42.847398548,4196635,945916090,329287713029
48,49,29,5,0.0270331671586,7788166451,67.8484,412579624,47.218565757,4084239,1253587191,352992844540
50,30,52,50,0.0641935626085,5515280698,61.0378,207358914,46.123910349,3985225,1172106091,345076213620
46,31,52,50,0.472333582855,8109993564,68.8697,303572813,46.948790721,3768595,1254911246,353004480769
46,47,52,3,0.00133892975884,8136975911,69.1162,359097745,46.920217881,4124366,1255353317,352976222715
47,51,52,50,0.482692576151,7940305780,68.0507,194310873,46.989865972,3768491,1245551198,352356377843
50,52,52,51,0.510802091572,5449412535,60.747,111124574,46.202912116,3827933,1165481350,344478760786
32,27,25,51,0.951715748428,8189333642,69.3843,360544921,47.331055843,4011990,1266559454,354631329348
52,51,52,4,0.436117585224,33039317,43.3496,70394199,42.749849741,4091764,946853520,329285170732
52,52,27,52,1.22376878593,48582475,43.6549,166727591,43.060744164,4052996,956955571,330336794066
32,23,52,6,0.00207456404089,8148224018,69.0506,269721639,47.201020300,4092408,1255310964,353540582739
50,52,52,50,0.0621502374085,5452593855,60.763,111126425,46.241494544,3822187,1167122591,344429519295
50,52,52,48,0.247250130406,5455335599,60.7795,111142605,46.201432363,3851906,1165689920,344637470746
50,25,52,5,0.323166177681,5514021863,61.0262,200359874,46.146956080,4118716,1172885397,345176858554
32,49,27,51,0.965294559558,8211014305,69.6502,423969971,47.083607788,4079024,1264917151,353685776701
51,51,27,6,0.426242065743,2943384142,53.6331,176568364,44.894316249,3951140,1083079847,337830558440
22,27,52,50,0.461201085192,8139187510,68.9931,256713922,46.944442918,4106173,1254316179,353295372319
52,27,52,4,0.431635411694,42471371,43.429,103801977,43.214562716,4071086,948012694,329943856680
46,52,40,50,0.472701053799,8094351611,69.3591,351886984,46.879950329,4085179,1261111992,352856171663
52,52,52,51,0.26845696897,4709912,43.3076,69649639,42.928748208,4023219,945726731,329495618115
52,51,52,52,1.22653786812,21657990,43.2908,70334209,42.691221279,4077070,944419663,329226261200
48,52,30,4,0.0336002329306,7681025853,67.4201,250396081,46.818030878,4044580,1251385345,351818058075
52,49,52,52,1.22153617041,53998356,43.4548,123162408,42.731408090,4044230,945545559,329400860937
51,27,28,6,0.423772988328,2955385798,53.7174,218129566,44.895786099,4082477,1085118007,338020624456
33,51,51,51,0.959457165839,8150842299,69.4231,308067045,46.955362410,3786304,1257890015,352793419028
52,52,52,50,0.120315261666,8080185,43.3263,69659165,42.840858647,3953729,946271957,329360287088
52,52,52,52,1.22376878593,31760,43.2878,69626175,42.822671454,4144580,946111626,329285250321
45,47,52,3,0.00232908410749,8171983093,69.3638,362959719,47.170260718,4090752,1254356491,353443594007
52,50,52,51,0.276319204776,47107791,43.4001,104866463,42.790817060,3789090,945052217,329267621085
52,52,52,52,1.22376878593,31759,43.2878,69626156,42.800200308,4053663,944275291,329285579325
48,52,30,5,0.0336002329306,7681025864,67.4201,250396117,47.067337787,3714246,1250353570,352118051363
33,27,51,3,0.000897131441064,8195675079,69.5331,361618770,47.281547450,4118366,1260781148,354022216788
50,52,50,6,0.324749700556,5529297789,61.488,257963459,46.311907764,3868819,1174348693,345117465096
48,52,30,48,0.0700517842391,7680523362,67.4156,250385044,47.278708473,4067057,1252698641,352129256142
34,28,52,46,0.00534613578882,8141877118,69.0153,257074244,46.973240895,4084044,1255036929,353415700249
49,51,27,10,0.118099147752,7075580318,65.3583,273525550,46.701560622,4086153,1229443859,350154949212
50,52,52,50,0.0621502374085,5452593855,60.763,111126436,46.021529146,4047741,1168397467,344160293396
52,52,52,50,0.120315261666,8080180,43.3263,69659198,42.838613324,4059976,946208328,329351941922
52,52,51,49,0.289851700298,61220793,43.8278,172305934,42.902579916,4067724,952228598,329705477682
48,52,31,6,0.0336002329306,7695750355,67.5869,279845108,47.063935547,3759323,1250659737,352149454688
48,52,28,4,0.0336002329306,7672413150,67.317,233170694,47.050493848,4079234,1250396255,352150170077
52,52,52,52,1.22376878593,31764,43.2878,69626153,42.804965596,3928240,946048356,329290118047
52,52,52,51,0.26845696897,4709912,43.3076,69649640,42.978790238,3769690,944746647,329574988666
52,52,52,50,0.120315261666,8080164,43.3263,69659137,42.806620699,4060273,946452095,329339113012
52,52,52,51,0.26845696897,4709918,43.3076,69649616,42.822360543,4074914,946307559,329286106151
52,52,44,50,0.120315261666,110246055,44.3053,273990937,42.994396164,3817180,956604589,330213224861
50,52,52,50,0.0621502374085,5452593855,60.763,111126409,45.978913042,4114213,1167275542,344342667063
52,52,52,51,0.26845696897,4709919,43.3076,69649612,42.865002016,3925556,946028579,329379320271
46,27,52,2,0.00171083978278,8090880936,68.6954,252237829,47.135570912,3801411,1253686321,353202073539
32,27,28,50,0.46434381704,8190027299,69.3848,356143631,47.361186889,4037652,1266256619,354611690105
50,52,52,7,0.324749700556,5455895434,60.7845,111158766,46.017848215,4132501,1167639494,344244215219
52,52,48,8,0.435051015578,107610369,44.2685,262094140,42.946492343,3776495,957861021,330067762868
48,52,27,48,0.0700517842391,7671803899,67.3077,232946144,46.788291765,4080838,1251237001,351742251034
52,52,52,50,0.120315261666,8080180,43.3263,69659195,43.023326531,4066215,946030363,329528173067
52,52,52,52,1.22376878593,31753,43.2878,69626164,43.003206350,4076059,945235920,329671955462
52,48,52,51,0.269630578852,65042417,43.5047,132714030,42.756779234,4042975,947843468,329415393065
48,52,52,4,0.0312679565922,7617539718,66.878,134099235,46.825217199,3894730,1238655109,351095661158
52,52,27,51,0.26845696897,53260627,43.6746,166751044,43.164716682,4067765,957108115,330541556305
52,52,50,51,0.26845696897,81627432,44.0447,223484684,43.041051975,4068350,954751475,330099916681
50,52,52,50,0.0621502374085,5452593853,60.763,111126434,46.277371659,3797461,1167457246,344643392467
52,52,52,50,0.120315261666,8080182,43.3263,69659149,43.021274078,4067867,945977136,329554911472
52,52,52,52,1.22376878593,31750,43.2878,69626176,43.006114693,4072091,945678383,329591068491
48,52,28,4,0.0336002329306,7672413142,67.317,233170687,47.051288561,3846747,1251399676,352070423604
52,52,52,51,0.26845696897,4709924,43.3076,69649646,43.007365052,4086672,946038263,329546870442
52,51,52,51,0.265720932006,26364446,43.3107,70343554,42.697154355,4108855,944416330,329128718985
33,49,23,6,0.000356021376352,8222405884,69.7343,435074077,47.031915992,4159736,1266084209,353877879976
50,25,52,50,0.0641935626085,5510753935,61.0053,200330585,46.230287386,4095219,1171424518,345177723592
52,52,52,50,0.120315261666,8080189,43.3263,69659196,42.799614908,4090772,946256660,329279896237
50,52,52,52,1.4870672093,5444655946,60.7261,111103512,45.971456844,4054003,1166789748,344309979986
52,34,52,51,0.269630578852,71433259,43.5353,142265472,42.854942674,3774735,946383900,329532585408
48,52,22,4,0.0336002329306,7679263415,67.3759,246871213,47.049147385,4084121,1250989146,351789582748
32,27,52,6,0.00207456404089,8142149466,69.0124,256731684,47.196270424,4083798,1254492291,353690943461
52,52,52,52,1.22376878593,31767,43.2878,69626182,43.023266637,3731025,945165739,329684167399
52,52,52,52,1.22376878593,31753,43.2878,69626190,43.029246714,3687432,944836193,329675541089
52,52,52,52,1.22376878593,31773,43.2878,69626193,42.875153108,4029445,944357427,329517710305
52,52,52,50,0.120315261666,8080176,43.3263,69659193,42.938350602,4087265,946118968,329499273268
52,52,52,51,0.26845696897,4709907,43.3076,69649623,43.012635920,4072985,945879785,329552532612
50,51,52,50,0.0661548592262,5491701277,60.8509,141798028,46.053808950,4068083,1168440604,344455932689
52,52,52,51,0.26845696897,4709922,43.3076,69649646,42.712992236,3717250,945983641,329270078867
52,52,52,52,1.22376878593,31767,43.2878,69626188,42.842527872,4063434,945731852,329276459644
50,52,52,50,0.0621502374085,5452593857,60.763,111126417,45.987139509,4097712,1168234033,344142483765
52,52,52,52,1.22376878593,31762,43.2878,69626170,42.832275244,4085506,945895637,329226502005
46,52,52,51,0.967858003076,7991008026,68.3937,142396837,46.774026160,4045552,1249183182,352038327287
52,26,52,2,0.431635411694,43275457,43.4313,104580298,42.804079591,4135126,948717031,329513361287
51,52,45,4,0.421714875606,2972717068,54.192,274587605,44.820736444,4046554,1082749328,337597903769
52,52,52,50,0.120315261666,8080188,43.3263,69659187,43.002941470,4048605,946058302,329352015714
50,52,52,50,0.0621502374085,5452593858,60.763,111126438,45.978241989,4045659,1167231386,344263272301
52,52,52,51,0.26845696897,4709916,43.3076,69649620,43.022097900,4056420,945784319,329625732318
50,52,52,50,0.0621502374085,5452593857,60.763,111126417,45.953931312,4071006,1167310468,344214347190
50,52,52,50,0.0621502374085,5452593843,60.763,111126427,46.288919804,4044119,1167621055,344594962498
45,48,52,52,1.96753932553,8160193451,69.3225,349130155,46.978859292,4045801,1253848195,353038782853
48,51,27,49,0.21041715101,7717290125,67.4034,287131209,46.877704502,3978439,1250901183,352083618922
32,28,52,8,0.00207456404089,8141912842,69.0159,257076507,47.167951846,4096791,1254478916,353655885776
52,52,52,6,0.435051015578,11408689,43.3466,69690788,42.812159582,4078702,946242091,329443160391
48,49,29,49,0.214136453632,7786847980,67.8385,412563468,46.927998406,3800001,1252391538,352628371859
52,52,52,4,0.435051015578,11408698,43.3466,69690804,42.847355645,3929883,946517625,329316095495
48,52,52,51,0.985085394527,7611543227,66.8432,134065680,46.817152975,4020837,1237614484,351107513442
52,52,52,51,0.26845696897,4709939,43.3076,69649581,42.800977410,3991362,946220937,329347859417
52,52,52,50,0.120315261666,8080186,43.3263,69659210,42.775857444,4063315,944516861,329332873341
52,52,52,50,0.120315261666,8080188,43.3263,69659200,42.937295286,4048627,946087993,329480040249
52,52,52,43,0.435051015578,11408686,43.3466,69690760,42.813227181,4079452,946270676,329312826362
50,52,52,50,0.0621502374085,5452593862,60.763,111126439,45.990857733,4056488,1168160048,344223002476
52,52,52,52,1.22376878593,31771,43.2878,69626181,42.831432826,4061511,945703399,329339143341
51,52,27,51,0.30215359869,2915197234,53.5723,172840063,44.776122833,3811667,1081564841,337684542834
33,26,52,5,0.00207456404089,8143202698,69.017,258628780,47.186709389,3732955,1252430745,353704024113
39,51,52,51,0.952311278096,8093747039,68.8827,203234617,46.769638140,3860258,1250427106,352367583223
48,52,52,4,0.0312679565922,7617539708,66.878,134099236,46.748748265,4047544,1237539576,351108718371
50,52,50,50,0.0621502374085,5525996204,61.4664,257931132,46.109331096,4067054,1175881655,344906714606
52,51,52,50,0.123658398131,29718710,43.329,70365268,42.743172283,4156045,946426568,329257323143
52,50,27,8,0.431479645692,102388596,43.8065,202025299,42.930417323,4037743,958450733,330227164949
32,28,52,48,0.0947396196233,8141421162,69.0115,257066274,47.201709406,4052743,1254867060,353645283578
48,52,52,4,0.0312679565922,7617539716,66.878,134099250,46.799247366,4065933,1237805407,351012639899
52,52,52,52,1.22376878593,31763,43.2878,69626194,42.981253741,3980997,944561650,329571070566
52,52,52,50,0.120315261666,8080185,43.3263,69659210,42.907804745,4052683,946243553,329388540133
48,52,52,4,0.0312679565922,7617539704,66.878,134099223,46.815848155,4071259,1237961357,351030004309
50,52,52,50,0.0621502374085,5452593848,60.763,111126426,46.200164976,4025332,1166906229,344590418238
52,52,52,52,1.22376878593,31769,43.2878,69626195,42.716010261,3709480,946218583,329161692330
32,44,28,5,0.00162581998287,8244077418,69.8163,475882561,47.340729042,3960243,1266700148,354380310102
48,30,27,6,0.0302401682931,7770273424,67.6161,359830105,47.263880749,3923202,1255046509,353311449476
50,49,29,47,0.297633233919,5588790227,61.6318,340122913,46.524440929,3863044,1181030737,346263980542
48,52,52,9,0.0312679565922,7617539707,66.878,134099248,46.820646296,3737438,1238145499,351043046462
48,52,52,49,0.210533034265,7616215087,66.868,134081550,46.884312483,4054617,1237987635,351113602517
52,52,44,7,0.435051015578,113574558,44.3256,274022529,42.911577635,4033490,956792580,330154246079
51,52,38,51,0.30215359869,2966818863,54.1609,276083309,44.845383799,3979385,1082650779,337663683803
52,52,52,50,0.120315261666,8080180,43.3263,69659202,42.923211703,4000361,946331558,329358340174
50,52,52,50,0.0621502374085,5452593860,60.763,111126436,45.997670708,4073335,1168091812,344203633551
50,52,52,50,0.0621502374085,5452593854,60.763,111126438,46.011577409,4047532,1167698088,344232322288
52,52,52,52,1.22376878593,31769,43.2878,69626163,42.803887013,4066349,945599021,329317604112
52,52,52,51,0.26845696897,4709910,43.3076,69649610,42.806615028,4043775,946111052,329404402597
52,50,52,52,1.24549890485,42456616,43.3805,104861528,42.727837882,4090581,946499054,329191571864
33,52,52,4,0.00177697627303,8047802141,68.7633,146765476,46.894266043,4065856,1249424617,352359723512
47,27,27,6,0.00504917086806,8038855528,68.6039,347061334,47.271893851,3807972,1265900711,353968846944
50,52,52,50,0.0621502374085,5452593851,60.763,111126429,46.252097391,4060431,1167455333,344529186096
52,52,52,50,0.120315261666,8080160,43.3263,69659127,42.896186758,4055998,946517217,329266729471
41,52,52,50,0.468250698797,8044900395,68.7438,146742383,46.927240132,4088796,1249727917,352238509266
52,51,52,51,0.265720932006,26364451,43.3107,70343554,42.676872012,3822680,946872249,329185439841
50,52,52,52,1.4870672093,5444655941,60.7261,111103487,46.195383820,4031988,1165132244,344416941822
52,51,52,51,0.265720932006,26364446,43.3107,70343540,42.739674861,4125559,946311028,329194695899
52,52,52,50,0.120315261666,8080192,43.3263,69659202,43.071069979,3961626,946328776,329490856776
52,52,52,51,0.26845696897,4709904,43.3076,69649639,42.837556153,4038084,946156267,329274231830
52,52,52,51,0.26845696897,4709898,43.3076,69649637,42.820956717,4133602,946250200,329272116256
52,52,52,52,1.22376878593,31773,43.2878,69626195,42.889918036,4048166,945637295,329301450294
50,52,52,52,1.4870672093,5444655944,60.7261,111103523,46.049777422,3678757,1167148593,344242825928
52,52,52,50,0.120315261666,8080183,43.3263,69659164,42.995638011,4066607,946165608,329312974069
32,27,26,48,0.0967789903262,8193231856,69.4012,357760344,47.412004413,4035598,1266905441,354647157404
50,52,52,8,0.324749700556,5455895439,60.7845,111158769,46.193919221,4072733,1166773883,344532479617
48,49,29,5,0.0270331671586,7788166457,67.8484,412579629,47.198901838,4066076,1254266399,352967275908
52,52,52,52,1.22376878593,31769,43.2878,69626188,43.008964994,4078803,945882766,329514007385
50,52,52,50,0.0621502374085,5452593849,60.763,111126431,46.277670054,3778447,1167877973,344508257629
52,52,52,52,1.22376878593,31768,43.2878,69626180,42.770036036,4046454,944103309,329260269905
52,50,52,51,0.276319204776,47107797,43.4001,104866463,42.783972422,4041821,946918081,329198866901
52,51,52,52,1.22653786812,21657997,43.2908,70334215,42.707669778,4139394,945965867,329228460977
52,52,52,50,0.120315261666,8080174,43.3263,69659171,42.781268914,4041278,944474509,329383147964
50,52,52,51,0.510802091572,5449412531,60.747,111124565,46.294124497,4043399,1167155702,344650561817
52,52,52,51,0.26845696897,4709924,43.3076,69649645,42.997774705,4066536,945758659,329594524112
52,52,52,50,0.120315261666,8080189,43.3263,69659147,42.896218043,4071227,946559291,329250687424
50,27,52,3,0.323166177681,5511587354,61.0107,195307463,46.145085133,4043577,1172274452,345208933215
32,51,27,51,0.95049712231,8145882873,69.3037,302557127,47.055298504,4102248,1263683312,353283572650
52,52,52,51,0.26845696897,4709913,43.3076,69649623,43.020043583,4343990,945975799,329469937637
50,52,52,51,0.510802091572,5449412526,60.747,111124567,46.013390252,4047838,1167317699,344190383715
52,52,52,52,1.22376878593,31760,43.2878,69626183,43.005426175,4071477,945609141,329499914320
52,52,52,52,1.22376878593,31757,43.2878,69626172,42.781141611,3662161,946111790,329250699531
52,52,52,52,1.22376878593,31765,43.2878,69626193,43.015487969,4081317,945467201,329552657823
52,52,52,50,0.120315261666,8080193,43.3263,69659198,43.015190994,4062746,946322412,329515781616
32,52,27,50,0.468603950156,8097895846,69.1325,245886631,46.937238840,4069349,1261778149,353012454883
50,27,52,8,0.323166177681,5511587355,61.0107,195307447,46.169226555,4058375,1172125471,345167076194
52,50,35,4,0.431479645692,156411921,44.4224,310071932,42.859460349,4042740,959051009,330094142913
32,28,52,51,0.945644926103,8136036730,68.9812,257052968,47.024922184,3839692,1252736481,353415508978
50,52,52,50,0.0621502374085,5452593837,60.763,111126423,46.652842063,4088359,1167171525,344585079096
52,52,52,52,1.22376878593,31764,43.2878,69626172,42.921531435,4100261,945539791,329395329158
52,51,52,51,0.265720932006,26364442,43.3107,70343549,42.743124137,4127638,946355569,329222945571
52,52,52,50,0.120315261666,8080181,43.3263,69659189,42.825503169,4046257,946517027,329252946224
34,52,27,6,0.00263943903424,8100815343,69.1513,245903508,46.910626066,4023669,1262041556,353067336726
50,26,52,50,0.0641935626085,5509299716,60.9946,197003755,46.133539796,4047746,1172188874,345104614511
52,52,27,8,0.435051015578,59959404,43.7136,166792215,42.983296462,4071092,958386956,330153840428
32,27,52,37,0.00207456404089,8142149451,69.0124,256731656,47.029190902,3819746,1253321459,353296727390
48,49,31,4,0.0270331671586,7809294773,68.0899,454836523,46.948747860,4062426,1254481602,352543028249
48,42,51,5,0.0316088914823,7810898346,68.091,466855650,47.140136914,4041320,1248793312,352755301182
52,52,52,50,0.120315261666,8080191,43.3263,69659199,42.979798428,4061295,946020776,329524034916
51,52,52,50,0.0990407747093,2872154108,53.2394,80074796,44.646808805,3902258,1070678085,336839220780
32,23,51,6,0.000897131441064,8201747353,69.5711,374556587,47.308263265,4092306,1261261521,354079136387
52,52,29,52,1.22376878593,50852599,43.6874,171267829,42.936209971,4087703,957441617,330108294844
51,27,27,5,0.423772988328,2955284527,53.7128,217926994,44.923190704,3697427,1085541377,338170873389
32,52,52,51,0.960209362242,8041936786,68.7287,146741502,46.976837669,4050709,1249386675,352379483871
52,52,52,51,0.26845696897,4709923,43.3076,69649629,42.826679219,3963338,946368454,329271032743
49,51,52,51,0.893787889594,7021569761,64.9568,175626498,46.602604668,4130583,1216923418,349269665599
52,52,52,51,0.26845696897,4709918,43.3076,69649637,42.823522791,4065639,946092385,329318898730
42,52,52,50,0.468250698797,8044900386,68.7438,146742336,46.897232859,4043867,1249199644,352337282115
50,52,52,50,0.0621502374085,5452593855,60.763,111126436,46.209899664,3920959,1165721788,344561520658
52,52,52,50,0.120315261666,8080187,43.3263,69659195,43.037774780,4051536,946136932,329540138055
48,52,52,52,2.03392958141,7606828091,66.8208,134049758,46.809716629,3973162,1236774475,351180448267
52,52,52,4,0.435051015578,11408687,43.3466,69690798,42.955512061,4077159,946104604,329459102422
52,52,29,52,1.22376878593,50852602,43.6874,171267843,43.067438260,4043593,957404248,330186631278
32,28,50,1,0.000827851949968,8220942777,69.82,414183601,47.325486078,4149351,1263974403,354448821224
32,52,50,50,0.4626096153,8123295276,69.5155,303848321,47.115088455,3975552,1257987417,353203809544
52,27,29,6,0.431479645692,93285837,43.8124,205410348,43.183900456,4139574,959501493,330614079886
51,52,52,1,0.421714875606,2875471510,53.26,80096488,44.758614733,3974685,1071365241,336874752927
48,52,52,52,2.03392958141,7606828087,66.8208,134049764,46.926678396,3729861,1235265433,351081757097
52,52,52,50,0.120315261666,8080192,43.3263,69659193,42.961014177,3722838,946408990,329359562556
52,52,52,51,0.26845696897,4709912,43.3076,69649599,42.829401939,4051304,946444944,329198187074
52,52,52,50,0.120315261666,8080174,43.3263,69659195,42.941720808,4083555,946292116,329404792564
50,52,52,52,1.4870672093,5444655938,60.7261,111103516,46.012645861,4081585,1167042510,344054543070
52,51,52,51,0.265720932006,26364439,43.3107,70343548,42.722061852,4131535,946662598,329180198702
52,44,52,52,1.22153617041,66644874,43.5139,141887814,42.756796358,4061197,946153521,329451556238
52,52,52,50,0.120315261666,8080183,43.3263,69659202,42.843097577,3765951,946057568,329358383503
50,52,52,50,0.0621502374085,5452593857,60.763,111126412,46.225977137,3704252,1167218437,344577923472
48,49,52,5,0.0300789918269,7736446212,67.431,309405480,46.866309469,4063172,1241628039,351773298006
50,52,12,50,0.0658381702432,5545116732,61.3745,254969629,46.128706108,4089401,1178576512,345154194209
51,52,52,50,0.0990407747093,2872154076,53.2394,80074785,44.658223208,3839332,1070037861,336926709863
48,52,52,4,0.0312679565922,7617539714,66.878,134099245,46.837406645,3764993,1235709454,351110923327
32,52,52,6,0.00177697627303,8047802141,68.7633,146765477,46.904093030,3809533,1249018950,352477680816
48,27,27,4,0.0302401682931,7761717060,67.5438,341238105,47.226460834,3987516,1255336722,353308946711
52,52,52,51,0.26845696897,4709918,43.3076,69649638,42.970675507,3975915,944275402,329709233848
52,52,52,51,0.26845696897,4709916,43.3076,69649639,42.807582081,4053014,946135688,329345415794
52,52,52,52,1.22376878593,31764,43.2878,69626193,42.927116272,4010174,945282454,329532956298
52,52,52,51,0.26845696897,4709912,43.3076,69649638,42.898030730,4059981,944219213,329490142755
52,52,52,52,1.22376878593,31766,43.2878,69626158,42.967895701,3752055,944362235,329628289400
52,52,52,52,1.22376878593,31769,43.2878,69626188,43.091824060,4085043,945678018,329472696463
52,51,52,51,0.265720932006,26364442,43.3107,70343554,42.908923171,3784129,946438826,329215423233
52,52,52,52,1.22376878593,31765,43.2878,69626193,42.994059430,4070446,945310349,329648036866
50,52,52,50,0.0621502374085,5452593856,60.763,111126429,45.984193876,3742380,1166433744,344240971941
52,52,52,50,0.120315261666,8080188,43.3263,69659208,43.076014755,3881083,946037337,329503298631
51,52,52,50,0.0990407747093,2872154084,53.2394,80074784,44.982631380,3745822,1070823242,337293015512
51,52,52,51,0.30215359869,2868803732,53.2216,80053087,44.661780707,4027408,1070645908,336935585256
52,52,52,50,0.120315261666,8080188,43.3263,69659192,43.217378083,4072255,946576947,329323637521
52,52,52,51,0.26845696897,4709919,43.3076,69649632,43.083174022,3929105,945462241,329581855605
51,52,52,52,1.23530055519,2864098008,53.2013,80050487,44.692408629,4047004,1070160465,336925874209
52,27,52,52,1.22153617041,31093010,43.3703,103746885,42.756929376,4058201,946287655,329576296253
32,52,27,4,0.00263943903424,8100815338,69.1513,245903492,47.203274859,4023946,1261035136,353363119635
32,48,29,6,0.00162581998287,8232852760,69.7626,454018553,47.166803104,3850662,1264304128,353952696740
51,34,52,50,0.108769056234,2942084709,53.5402,175618643,44.759823946,4065189,1073854106,337404583614
52,52,52,50,0.120315261666,8080176,43.3263,69659206,42.838664515,3917341,946276631,329344886183
51,41,52,50,0.108769056234,2942084717,53.5402,175633048,45.048728745,3771818,1072298896,337789625705
41,52,52,49,0.223715925064,8046509092,68.7534,146749227,46.905720404,3976406,1249755574,352380016363
52,52,52,5,0.435051015578,11408691,43.3466,69690806,43.281183470,4066786,946226984,329289617789
52,52,52,50,0.120315261666,8080192,43.3263,69659205,43.026837277,4067008,946028914,329588035433
50,52,52,51,0.510802091572,5449412531,60.747,111124561,46.216731660,4044191,1167727854,344447342777
35,52,52,52,1.97487031829,8037463580,68.7068,146728157,46.932250166,4051715,1247834014,352466106082
50,27,26,6,0.325297041276,5556227471,61.3588,289355783,46.503068355,3988980,1182005352,346116677393
51,52,52,52,1.23530055519,2864098027,53.2013,80050495,44.758286004,4112501,1070744510,336867861829
52,51,52,51,0.265720932006,26364452,43.3107,70343530,43.002640371,4057989,945728449,329590089985
51,52,52,50,0.0990407747093,2872154073,53.2394,80074786,44.676978245,4066640,1071599233,336827868380
51,52,52,50,0.0990407747093,2872154080,53.2394,80074796,44.659932975,4056225,1070893431,336929371251
52,48,52,52,1.22153617041,60329863,43.4844,132703399,43.020789344,4030365,945706299,329870505157
52,52,52,51,0.26845696897,4709914,43.3076,69649592,43.023720870,4071125,945868942,329586918236
50,52,52,50,0.0621502374085,5452593855,60.763,111126427,46.052135132,4058684,1166712848,344248805742
52,52,52,51,0.26845696897,4709920,43.3076,69649642,42.978362280,4016083,945031790,329521209541
52,52,52,46,0.425940018679,11334807,43.3454,69685387,43.026470158,4010239,946267343,329551136861


==> src/data/DualPrecision_Opt/Canneal-single-default.csv <==
func1,func2,func3,func4,Accuracy,fpBits,fpEnergy,fpMemoryBits,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0,0,0,0.0,39463663,0.24602,209738296,5.791871425,40666945,129201072,32311849995


==> src/data/DualPrecision_Opt/Canneal-single.csv <==
func1,func2,func3,func4,Accuracy,fpBits,fpEnergy,fpMemoryBits,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
39,12,32,20,0.0724417590229,39375174,0.245585,209713901,6.254928786,40972202,129325174,36743539048
10,25,8,5,0.31491496037,26813793,0.169774,154458226,6.056432838,31053859,125295079,35663177491
33,7,44,38,0.418903898769,39407069,0.245353,209682179,6.234698690,40651818,129315052,36794341527
25,17,35,18,0.39960973095,189530,0.085217,127853335,5.892780957,19980759,120057686,34673114110
52,16,35,18,0.0103944215238,10757726,0.145842,197011814,6.167229519,34348863,127088734,36227488763
33,7,44,38,0.418903898769,39407069,0.245353,209682173,6.243033071,40616189,129700725,36722046192
25,17,36,18,0.39960973095,189530,0.085217,127853332,5.901471186,19943183,119574246,34725197503
10,25,7,5,0.322266123516,26821526,0.169836,154465963,6.058069266,31257933,125267676,35598252797
25,17,36,17,0.404794541275,213856,0.0853723,127861902,5.902609803,19948678,119589298,34737210781
10,21,8,5,0.0257273977471,29623726,0.191505,200574607,6.190315078,37936516,128051469,36405945363
25,50,8,21,0.323667855323,120245,0.0848395,127828285,5.889258932,19988854,120339018,34688126260
25,17,36,18,0.39960973095,189530,0.085217,127853331,5.891417078,20022759,120049474,34656800438
52,4,32,22,0.275595695619,10664549,0.145308,196975921,6.168502344,34438103,126830700,36287487147
39,16,35,18,0.0149221783934,38758249,0.241201,208945784,6.256240784,40653232,129582181,36774698153
39,12,32,20,0.0724417590229,39375174,0.245585,209713908,6.256906026,41050620,129339612,36739656335
52,16,35,19,0.0079220774291,10729792,0.145686,197000062,6.174754430,34262620,126879559,36301052866
25,50,6,21,0.323667855323,120245,0.0848395,127828285,5.899392555,19948741,120110160,34734020463
52,16,37,18,0.0103944215238,10757726,0.145842,197011816,6.180313815,34426962,127010067,36189552747
52,4,32,22,0.275595695619,10664549,0.145308,196975923,6.182318044,34344858,127048996,36195276956
52,4,32,22,0.275595695619,10664549,0.145308,196975923,6.184753952,34370980,126898817,36244307679
25,17,10,4,0.354562072184,202591,0.0849302,127823103,5.918988332,19956113,119981698,34718436356
26,4,32,22,0.232879561791,109790,0.0846951,127210835,5.888270057,19906714,120580066,34660904501
25,50,9,21,0.322936640692,117858,0.084811,127825896,5.892971001,19926711,120257227,34706648252
29,50,9,21,0.389489754626,116917,0.0709824,98173525,5.871567751,19541974,118600249,34491518208
24,51,34,21,0.325708249109,124626,0.0849525,127986718,5.884820722,19928560,119771472,34751274466
52,16,34,21,0.120825313207,10684327,0.145446,196984781,6.166533417,34316173,126971419,36242777647
25,50,9,21,0.322936640692,117858,0.084811,127825890,5.900825101,19850226,119728795,34722826896
25,50,35,19,0.389352160614,165763,0.0850703,127844961,5.890447929,19903521,119959829,34771569907
24,4,32,22,0.229728475284,107813,0.0848699,127981540,5.889517897,19925426,120059369,34691675632
52,16,34,24,1.43086275084,10650385,0.145225,196968310,6.166930133,34151142,126850150,36185484416
26,4,32,21,0.326501831316,130226,0.0848229,127219718,5.887940702,19928202,120135034,34755597326
52,18,32,19,0.0079220774291,10729763,0.145685,196999887,6.171752459,34276040,126831130,36238250714
29,48,11,21,0.326809183839,104745,0.0708405,98161353,5.859021903,19411570,119141645,34443100105
51,19,34,21,0.15131596063,16496657,0.164721,200656176,6.187885367,37252674,127933352,36408208686
30,48,9,21,0.389489754626,116917,0.0709824,98173527,5.861064863,19487689,119107054,34461431063
52,18,35,19,0.0079220774291,10729763,0.145685,196999886,6.166299180,34252329,126919532,36281384168
52,16,32,19,0.0079220774291,10729792,0.145686,197000053,6.179433160,34310883,126927701,36235982814
52,11,35,19,0.0079220774291,10729792,0.145686,197000055,6.171568933,34227614,126803988,36316902396
24,48,11,21,0.248256024642,106206,0.084735,127968291,5.899765840,20097009,119945049,34717394574
30,48,9,21,0.389489754626,116917,0.0709824,98173526,5.867697525,19487801,118951784,34525368067
51,50,9,19,0.0563653723743,16685240,0.166881,200963720,6.189841034,37501278,127856514,36415200423
30,18,32,21,0.390022696573,129591,0.0711335,98186200,5.861906558,19624704,119120275,34476853273
26,50,9,22,0.232861831461,106219,0.0846526,127207257,5.894339758,19914863,120508496,34704646166
22,4,32,21,0.202024330432,1505782,0.104058,162158941,5.974141710,21954979,121346478,35231173027
29,4,12,22,0.116884844615,85736,0.070731,98153626,5.875255541,19481450,118536084,34522348168
30,20,34,22,0.303690183985,106540,0.0709712,98174434,5.856311260,19457809,118657793,34587854463
52,3,10,19,0.0703321509191,10707561,0.145437,196977822,6.171142794,34270247,126865950,36297950971
22,18,32,19,0.281126900887,1552034,0.104305,162175739,5.979423966,21881920,121649649,35185575367
52,18,35,19,0.0079220774291,10729763,0.145685,196999887,6.179159498,34360373,126985503,36198829138
52,16,34,21,0.120825313207,10684327,0.145446,196984779,6.171162936,34396989,126634044,36269436090
52,16,33,21,0.120825313207,10684327,0.145446,196984775,6.170540791,34342378,126676495,36263055670
51,50,9,19,0.0563653723743,16685240,0.166881,200963720,6.186571112,37328543,128025378,36445091848
42,16,35,19,0.033643393652,38736201,0.241108,208939568,6.264895494,40714480,129395763,36758930624
52,50,8,19,0.0116431466976,10721344,0.145594,196991468,6.189484112,34507231,127186091,36217010398
51,16,35,21,0.15131596063,16678725,0.167108,201006561,6.195524450,37365711,127944959,36485510234
52,18,32,22,0.275595695619,10664520,0.145308,196975745,6.176499221,34265737,126814934,36264975901
33,20,34,19,0.0396961509848,31554558,0.199219,202296738,6.213477969,39209236,128880302,36557125469
52,3,10,19,0.0703321509191,10707561,0.145437,196977826,6.169425238,34328265,126939054,36257524739
52,16,34,20,0.0454269853144,10707453,0.145567,196993655,6.174905148,34327349,126981128,36211940684
52,16,34,21,0.120825313207,10684327,0.145446,196984780,6.184295315,34352595,127072879,36134414708
22,5,32,21,0.202024330432,1505782,0.104058,162158942,5.981002873,21825599,121236572,35324158659
29,48,13,21,0.0627241290984,89698,0.070677,98146300,5.868090924,19613896,118927737,34462341807
29,4,12,22,0.116884844615,85736,0.070731,98153615,5.859652233,19540979,119019807,34531107854
52,18,35,19,0.0079220774291,10729763,0.145685,196999887,6.169513539,34242334,126907477,36237293486
29,2,13,22,0.182015669516,78337,0.0706537,98146223,5.859136547,19610680,118946942,34494242030
52,18,10,19,0.0703321509191,10707532,0.145437,196977653,6.179711254,34282358,126760880,36251506284
52,3,32,19,0.0079220774291,10729792,0.145686,197000062,6.177703673,34214872,126442445,36295626996
28,3,13,19,0.010934454191,118226,0.0707017,98145187,5.859772519,19418708,118811953,34559698417
52,48,10,21,0.141368638239,10676246,0.145364,196976697,6.181190239,34326069,126994906,36252310214
29,19,12,22,0.116884844615,85736,0.070731,98153622,5.867458502,19557071,118788152,34462538001
52,18,35,19,0.0079220774291,10729763,0.145685,196999887,6.173774453,34247244,126824074,36232239129
52,11,35,19,0.0079220774291,10729792,0.145686,197000059,6.170908151,34281907,126588205,36263924027
29,48,13,24,2.44019485904,64151,0.0705755,98139047,5.859333783,19452833,119148993,34448640213
28,3,13,19,0.010934454191,118226,0.0707017,98145176,5.876525555,19532099,118848980,34500366927
52,19,35,19,0.0079220774291,10712539,0.145466,196971103,6.169072151,34457525,126602133,36286793329
30,2,13,19,0.010934454191,118226,0.0707017,98145189,5.856986974,19454564,119148277,34486571403
52,19,35,22,0.275595695619,10647296,0.145088,196946968,6.167732862,34288445,127005076,36247455574
29,19,11,22,0.266724107458,92964,0.0708125,98160848,5.861400401,19492895,119197535,34441638476
52,19,37,21,0.120825313207,10667074,0.145226,196955824,6.175777531,34258797,126908993,36214224696
29,48,11,24,0.851762999331,77452,0.0707076,98152345,5.858032829,19464834,119180078,34497898505
29,3,13,21,0.0627241290984,89698,0.070677,98146296,5.859609160,19484794,119107091,34473514931
29,48,13,22,0.182015669516,78337,0.0706537,98146227,5.880517706,19509821,118690460,34500238466
29,19,35,19,0.451104909561,167696,0.0712682,98194655,5.874111055,19679644,118732786,34505013336
52,3,13,19,1.02186890838,10668425,0.144973,196938684,6.170425912,34332385,126615903,36299882388
29,48,13,24,2.44019485904,64151,0.0705755,98139044,5.861349272,19570811,119158870,34465853912
28,49,34,19,0.451104909561,167696,0.0712682,98194666,5.860926929,19609038,119027732,34467115892
29,52,13,19,0.010934454191,118226,0.0707017,98145183,5.862553818,19472724,119084541,34502244320
52,19,32,20,0.0454269853144,10690200,0.145347,196964698,6.174148539,34279594,126810942,36243944499
30,3,11,19,0.360333795868,135456,0.0708866,98162409,5.853343178,19451138,118659960,34601148284
51,19,35,19,0.0337600956176,16544126,0.164994,200674152,6.188243939,37368933,128370062,36373527394
52,19,34,19,0.0079220774291,10712539,0.145466,196971100,6.162391926,34422182,126765533,36214840952
52,10,35,19,0.0079220774291,10729792,0.145686,197000059,6.163296836,34388245,126517620,36225555492
28,4,13,19,0.010934454191,118226,0.0707017,98145186,5.851639355,19396730,118859058,34503421114
52,19,35,19,0.0079220774291,10712539,0.145466,196971097,6.167199431,34345813,126550718,36284970585
52,19,34,19,0.0079220774291,10712539,0.145466,196971103,6.178444675,34361235,126970381,36174247786
51,19,37,16,0.00148604102077,16596289,0.165171,200682764,6.189152596,37386848,127796401,36406241166
28,3,13,19,0.010934454191,118226,0.0707017,98145189,5.866174664,19555763,119122112,34493359956
51,19,37,16,0.00148604102077,16596289,0.165171,200682778,6.196107366,37276533,128135440,36407974593
29,52,35,24,0.851246583747,89452,0.0708458,98164343,5.860640668,19465127,119104102,34446015371
28,47,7,19,0.451034551198,164210,0.0712266,98191178,5.860664084,19539757,118920766,34499695993
52,19,35,19,0.0079220774291,10712539,0.145466,196971104,6.183260342,34217898,126910815,36260197760
51,15,37,16,0.00148604102077,16778357,0.167558,201033150,6.185621912,37513441,127965744,36369195710
51,19,39,24,1.46224035608,16459273,0.164478,200636510,6.183125386,37319468,128082522,36355267660
28,50,13,19,0.010934454191,118226,0.0707017,98145184,5.857449571,19514426,119226604,34438998080
29,48,34,20,0.431210504895,152117,0.0712434,98194540,5.857411958,19501379,119043576,34441756330
52,19,34,19,0.0079220774291,10712539,0.145466,196971104,6.178154250,34245334,126959865,36210801657
51,19,37,16,0.00148604102077,16596289,0.165171,200682783,6.180994087,37091463,127920916,36418875908
52,19,34,24,1.43086275084,10633132,0.145005,196939365,6.175212804,34335578,126422177,36296804482
28,50,13,19,0.010934454191,118226,0.0707017,98145186,5.880357459,19502186,118448874,34553415791
52,31,37,16,0.46786376344,6716137,0.0784548,98585361,5.960008870,23104955,120286346,34946179438
28,48,13,19,0.010934454191,118226,0.0707017,98145190,5.852850757,19473934,118864225,34509608409
51,3,35,22,0.310679803345,16668675,0.167114,201007382,6.187210175,37428696,128040414,36402789106
29,19,13,19,0.010934454191,118226,0.0707017,98145186,5.870477257,19613475,118835377,34497150670
51,19,37,16,0.00148604102077,16596289,0.165171,200682778,6.195239129,37261101,127677547,36405934006
45,19,37,16,0.00577644951004,33714770,0.212336,204244500,6.222905184,40268354,128869431,36590949967
52,19,35,14,0.0252204494894,10779861,0.145772,196989486,6.168301382,34292959,126378863,36293277136
41,47,38,16,0.00374237349644,39352652,0.244952,209609580,6.261386746,40878265,129461121,36771813477
50,19,34,19,0.0372228016516,21498245,0.180355,202217045,6.195872243,38833211,128355490,36471885478
52,19,37,16,0.0235679587552,10770700,0.145696,196985250,6.172038802,34383756,126721682,36282271961
28,48,13,24,2.44019485904,64151,0.0705755,98139050,5.852441547,19351855,118694519,34562296650
51,19,37,6,0.000889585814876,16600909,0.165181,200682735,6.194250860,37370149,127903236,36419360801
28,48,13,19,0.010934454191,118226,0.0707017,98145183,5.853254014,19380879,118919959,34534509874
51,18,37,16,0.00148604102077,16759081,0.167317,200994022,6.183212670,37414406,127981964,36353151935
52,19,35,19,0.0079220774291,10712539,0.145466,196971102,6.181837236,34199111,126716278,36205462852
52,20,34,19,0.0079220774291,10563639,0.143688,196654341,6.176651803,34079039,126900185,36211913026
29,48,13,21,0.0627241290984,89698,0.070677,98146301,5.855099713,19447507,119040055,34504517489
28,47,37,20,0.431210504895,152117,0.0712434,98194539,5.871910727,19554388,118991867,34477856546
51,19,37,5,0.000889585814876,16600909,0.165181,200682733,6.193258547,37336873,127814910,36427223131
51,19,37,16,0.00148604102077,16596289,0.165171,200682782,6.184690834,37252423,128248799,36425381620
52,22,37,23,0.638738027056,8238888,0.130283,194356098,6.128986313,30735150,125563819,36036078832
52,20,34,19,0.0079220774291,10563639,0.143688,196654332,6.174244097,34085632,126845765,36151729167
28,48,13,19,0.010934454191,118226,0.0707017,98145188,5.883182282,19339542,118527271,34543356354
51,48,13,19,1.02186890838,16673693,0.166757,200972014,6.192800226,37477417,127882183,36398690621
28,20,34,19,0.451104909561,167696,0.0712682,98194666,5.855780327,19498177,118954037,34440763233
29,19,37,19,0.451104909561,167696,0.0712682,98194664,5.854567639,19449386,119126467,34499353528
51,19,37,19,0.0337600956176,16544126,0.164994,200674158,6.190740273,37350088,127635654,36444662111
52,20,34,17,0.019622105098,10613542,0.143951,196672251,6.175988524,34010963,126390183,36251360043
51,19,37,6,0.000889585814876,16600909,0.165181,200682733,6.188625871,37359801,127941176,36364593180
52,20,35,19,0.0079220774291,10563639,0.143688,196654343,6.185172112,34170735,127123067,36188520069
51,19,37,6,0.000889585814876,16600909,0.165181,200682732,6.187502430,37236116,127853968,36445917594
28,19,13,19,0.010934454191,118226,0.0707017,98145182,5.855718776,19568818,119160953,34491658880
51,19,37,17,0.00538420179776,16582856,0.165123,200681345,6.191562019,37308819,127850204,36432170999
51,19,37,5,0.000889585814876,16600909,0.165181,200682730,6.199770081,37326973,127736483,36403114325
51,19,37,6,0.000889585814876,16600909,0.165181,200682731,6.201042118,37153344,127944352,36446416731
29,47,12,23,0.0360420539033,77020,0.0707006,98151914,5.869271044,19409788,119020622,34434649884
51,16,37,16,0.00148604102077,16778357,0.167558,201033149,6.193633341,37490737,127714955,36440351224
28,48,13,19,0.010934454191,118226,0.0707017,98145177,5.864216617,19536696,119023339,34510252909
52,20,35,19,0.0079220774291,10563639,0.143688,196654339,6.176026277,34018774,126608635,36264381240
29,48,13,19,0.010934454191,118226,0.0707017,98145189,5.866414085,19464517,118963609,34530415045
51,19,37,6,0.000889585814876,16600909,0.165181,200682726,6.194093093,37388624,127654808,36420530585
51,19,37,6,0.000889585814876,16600909,0.165181,200682735,6.196486937,37366121,127859617,36389659325
52,20,34,19,0.0079220774291,10563639,0.143688,196654341,6.181498868,34163991,126831498,36230541692
33,21,37,23,0.700881418469,29504895,0.191056,200551179,6.199508206,37791271,128142167,36443822219
27,20,14,23,1.02581787109,49288,0.0704306,98124175,5.864897234,19538597,118988383,34478980338
29,48,13,19,0.010934454191,118226,0.0707017,98145185,5.882918794,19388973,118635803,34514314797
51,19,37,6,0.000889585814876,16600909,0.165181,200682736,6.198940074,37105933,127842163,36442410881
31,19,37,6,0.468618794702,243641,0.0716044,98208950,5.870669110,19553934,118790262,34458408045
52,19,37,18,0.0103944215238,10740473,0.145622,196982858,6.180024558,34323756,127070761,36199686871
51,48,40,13,0.0188007428212,16762228,0.167345,201012350,6.210408459,37227392,127960459,36414580698
27,22,13,19,0.010934454191,118226,0.0707017,98145184,5.863453876,19605979,118955120,34443493225
27,20,14,23,1.02581787109,49288,0.0704306,98124169,5.862223650,19496711,119145160,34433142601
52,22,35,19,0.00917089485586,8316726,0.130706,194386332,6.130412831,31020828,125878449,36006134850
51,19,37,6,0.000889585814876,16600909,0.165181,200682730,6.196336626,37392989,128278050,36425439812
48,50,39,16,0.0118590329858,32500428,0.218579,205754278,6.251948293,40689569,129321822,36701064266
52,22,35,19,0.00917089485586,8316726,0.130706,194386324,6.125069021,30972431,125780340,36018146665
51,22,35,19,0.037352471217,12307960,0.14101,196609065,6.147958585,32708721,126471903,36165139201
28,48,13,19,0.010934454191,118226,0.0707017,98145190,5.866308587,19358264,118891980,34444186819
27,22,7,23,0.118339265792,90980,0.0708615,98165879,5.857088831,19456466,119164063,34466235998
28,19,37,17,0.465751329948,210377,0.0714911,98205976,5.872515007,19627383,118774596,34479343874
28,20,13,19,0.010934454191,118226,0.0707017,98145187,5.878873419,19301784,118564945,34549885883
50,22,37,6,0.00986943441865,16499123,0.152774,197611240,6.165359827,34204839,126941034,36196875139
52,19,37,6,0.0241779888059,10775290,0.145702,196984918,6.176397214,34207466,127102035,36289036394
51,19,37,17,0.00538420179776,16582856,0.165123,200681349,6.205917579,37236738,127782706,36496254429
51,19,37,5,0.000889585814876,16600909,0.165181,200682734,6.187697882,37308715,127920061,36351067384
52,22,35,20,0.0473692307085,8290823,0.130564,194376342,6.133976993,30879438,125351068,36046380787
52,51,35,19,0.0079220774291,10712539,0.145466,196971095,6.168234327,34278523,126745366,36236738379
52,9,35,19,0.0079220774291,10729792,0.145686,197000058,6.172494476,34284694,126808072,36244260935
28,48,13,17,0.00995009737098,151467,0.0707758,98147058,5.867596624,19620447,118679058,34514011599
52,20,34,19,0.0079220774291,10563639,0.143688,196654345,6.180046582,33949959,126907558,36183372058
51,19,40,14,0.0188007428212,16580160,0.164958,200661980,6.216236838,37348558,127923185,36361048000
29,46,34,23,0.118339265792,90980,0.0708615,98165881,5.869571857,19461530,118813354,34486814468
51,19,37,5,0.000889585814876,16600909,0.165181,200682735,6.187767310,37463597,128111176,36386448568
52,22,35,19,0.00917089485586,8316726,0.130706,194386328,6.139770006,30683419,125533745,36025872813
51,19,37,17,0.00538420179776,16582856,0.165123,200681351,6.190548388,37332838,127931638,36379660399
28,49,38,17,0.465153004496,204918,0.0713938,98200522,5.860219726,19440640,119262846,34454248842
51,19,13,17,1.02186890838,16521468,0.164388,200619953,6.211987732,37215373,128098776,36368226226
27,44,13,17,0.00995009737098,151467,0.0707758,98147061,5.860562199,19399570,118991090,34559122057
52,22,35,19,0.00917089485586,8316726,0.130706,194386319,6.136981198,30758857,125365219,36027563052
52,22,35,16,0.0227773749894,8376116,0.131034,194402087,6.143341903,30830371,125571007,36089877397
52,20,34,19,0.0079220774291,10563639,0.143688,196654348,6.167541276,34214188,126552019,36208213900
51,19,36,22,0.310679803345,16486607,0.164727,200657012,6.228015134,37101722,128238365,36450659249
29,44,13,12,0.00995009737098,181566,0.0708419,98146872,5.948987529,19541069,118671659,34510541901
50,22,35,17,0.0145925436267,16485712,0.152779,197614832,6.170591810,33933199,127251187,36199475696
52,20,34,19,0.0079220774291,10563639,0.143688,196654343,6.260638591,34020185,126776948,36137462178
51,19,37,17,0.00538420179776,16582856,0.165123,200681348,6.254096275,36973850,127836620,36477812050
52,44,37,5,0.0241779888059,10792543,0.145922,197013876,6.174916786,34303797,126964994,36187778392
26,19,13,17,0.282099814586,151080,0.0844618,127180401,5.891289809,19925027,120481532,34712561397
28,22,37,3,0.468618794702,243641,0.0716044,98208952,5.856791352,19464451,119145024,34480761909
27,44,38,17,0.465153004496,204918,0.0713938,98200518,5.876031330,19579340,118683295,34497663734
51,19,12,5,0.411181972789,16548876,0.164586,200630696,6.190436263,37424792,127771454,36388185418
52,22,35,19,0.00917089485586,8316726,0.130706,194386325,6.125800484,31039222,125689413,36038413361
28,22,34,23,0.118339265792,90980,0.0708615,98165884,5.858784309,19442846,119158957,34474283469
14,44,13,23,1.52980182927,39305396,0.245209,209686493,6.249490106,40808099,130068442,36743440920
51,22,35,19,0.037352471217,12307960,0.14101,196609057,6.161625614,32760884,126220839,36154215252
52,19,37,5,0.0241779888059,10775290,0.145702,196984920,6.175912934,34381780,127324212,36235695230
51,12,33,17,0.00535374876001,16766611,0.167536,201033409,6.196437772,37364448,127628644,36465499328
27,44,13,17,0.00995009737098,151467,0.0707758,98147062,5.857423294,19527635,119123008,34464914158
52,20,35,5,0.0252204494894,10630961,0.143994,196672728,6.173718103,34107687,126848804,36193129434
51,19,37,19,0.0337600956176,16544126,0.164994,200674155,6.197736648,37253225,127883991,36450372592
28,19,35,19,0.451104909561,167696,0.0712682,98194663,5.870740444,19599025,118882871,34480173836
52,22,37,18,0.00926454511195,8339949,0.130843,194393505,6.134164577,30949488,125579538,36053718453
52,19,34,5,0.0252204494894,10779861,0.145772,196989491,6.171480170,34279198,126792717,36285119613
27,46,35,23,0.118339265792,90980,0.0708615,98165879,5.870068967,19522417,118971431,34484336468
29,19,35,19,0.451104909561,167696,0.0712682,98194666,5.869749897,19538629,119096070,34487527264
27,19,36,17,0.465771215247,215404,0.0715666,98211012,5.876573698,19519090,118612415,34550272273
50,31,14,17,0.99082293666,14039707,0.0952824,99431070,6.003837520,27291492,121587896,35152764610
50,23,37,5,0.0145190023753,15507605,0.148131,194839799,6.110808546,30022502,125359768,35926881818
52,22,35,19,0.00917089485586,8316726,0.130706,194386331,6.143630421,30613889,125639682,36012964416
52,19,37,5,0.0241779888059,10775290,0.145702,196984914,6.176463855,34320201,127022188,36214337080
51,19,37,18,0.0145847900929,16563920,0.165067,200677661,6.201434490,37243587,127648621,36466188177
27,44,13,3,0.00995009737098,181566,0.0708419,98146871,5.866242578,19675496,119069369,34474590751
47,46,34,19,0.0343762356181,39362825,0.249501,210220878,6.252302531,41047446,129412331,36678918845
52,20,35,19,0.0079220774291,10563639,0.143688,196654347,6.183071101,34092329,126785185,36242234375
52,22,35,19,0.00917089485586,8316726,0.130706,194386329,6.127484833,30976434,125744068,36023926035
27,44,13,17,0.00995009737098,151467,0.0707758,98147064,5.880087337,19379928,118605580,34528720957
27,47,37,23,0.118339265792,90980,0.0708615,98165882,5.875990331,19474872,118487682,34528053456
27,44,13,17,0.00995009737098,151467,0.0707758,98147054,5.869835828,19538008,118801048,34466943336
51,19,37,5,0.000889585814876,16600909,0.165181,200682735,6.194076678,37314485,127842837,36397745742
51,19,37,16,0.00148604102077,16596289,0.165171,200682782,6.198093160,37264550,127627892,36447297253
51,19,37,5,0.000889585814876,16600909,0.165181,200682735,6.209806217,37089570,127794601,36484664414
51,19,39,23,0.690744231063,16464497,0.164523,200641735,6.195078638,37320174,127903475,36387852016
51,19,37,24,1.46224035608,16459273,0.164478,200636505,6.206598723,37159182,127890887,36480417937
27,44,9,17,0.445671053511,183088,0.0711331,98178684,5.875697011,19385479,118535700,34525889095
52,22,35,19,0.00917089485586,8316726,0.130706,194386327,6.131109996,30867483,125179507,36006350048
27,41,13,18,0.010934454191,132959,0.0707187,98144189,5.860215726,19492069,119264318,34472662132
51,19,37,7,0.000889585814876,16600909,0.165181,200682730,6.198950222,37406344,127913395,36412909054
52,22,35,19,0.00917089485586,8316726,0.130706,194386331,6.131178553,30778644,125514415,36050162287
27,45,13,22,0.182015669516,78337,0.0706537,98146228,5.862695261,19490146,119197393,34438195791
51,19,37,7,0.000889585814876,16600909,0.165181,200682729,6.193784569,37296182,127755623,36427283025
27,26,13,23,0.334901866152,70139,0.070629,98145028,5.862089711,19398278,119001640,34527599247
51,19,37,7,0.000889585814876,16600909,0.165181,200682737,6.187930930,37379294,127911108,36422363723
52,22,35,19,0.00917089485586,8316726,0.130706,194386329,6.134941855,30836584,125722938,36037416104
51,19,37,15,0.000889585814876,16600903,0.165181,200682738,6.195211283,37285865,127826468,36425223976
27,44,13,17,0.00995009737098,151467,0.0707758,98147058,5.880035303,19510484,118654797,34567068040
52,19,35,19,0.0079220774291,10712539,0.145466,196971105,6.172440739,34347752,126594634,36228465105
51,32,37,12,0.000889585814876,16782977,0.167567,201033094,6.198041796,37228918,128165737,36440323607
28,44,13,17,0.00995009737098,151467,0.0707758,98147060,5.880884062,19447725,118378931,34539867680
52,17,35,19,0.0079220774291,10729792,0.145686,197000061,6.197547481,34154794,126552989,36244583651
52,20,40,20,0.0455669486053,10537743,0.14354,196644378,6.182758395,33901722,126945786,36206777426
27,49,12,24,0.988914189837,78234,0.0707153,98153132,5.879118952,19393655,118473386,34543665948
52,19,37,9,0.0241779888059,10775290,0.145702,196984912,6.189938017,34223064,127376008,36206883247
26,19,37,7,0.410909123179,240981,0.08529,127242373,5.914434305,19758190,120355321,34729982137
27,19,37,17,0.465751329948,210377,0.0714911,98205977,5.879790226,19361105,118750296,34514321940
50,44,13,18,1.02581787109,22850639,0.189982,203807151,6.254625413,39139041,128594870,36657040594
52,22,35,19,0.00917089485586,8316726,0.130706,194386333,6.143303272,30573008,125354029,36085044080
27,44,13,17,0.00995009737098,151467,0.0707758,98147065,5.883537821,19266097,118854219,34519521266
51,19,32,7,0.000141208101203,16605034,0.165246,200686858,6.216422510,37232775,128060796,36376130245
27,49,12,24,0.988914189837,78234,0.0707153,98153124,5.884747684,19354485,119007781,34489055950
52,20,35,19,0.0079220774291,10563639,0.143688,196654346,6.187371662,34099381,126787070,36206870684
28,44,33,17,0.465771752667,223473,0.0716766,98219075,5.888908918,19337112,118922739,34545755022
46,19,32,7,0.00422258487244,33715301,0.212471,204251365,6.242151700,39935304,129085405,36567436226
51,19,37,17,0.00538420179776,16582856,0.165123,200681347,6.198643837,37183834,127661381,36411966805
51,19,32,7,0.000141208101203,16605034,0.165246,200686856,6.201834840,37071673,127860745,36443051995
27,18,13,15,0.00995009737098,177853,0.0708342,98146774,5.872288831,19457017,118413593,34508075977
27,17,33,23,0.118339265792,90980,0.0708615,98165881,5.879665370,19365867,118683100,34512770709
51,51,32,7,0.000141208101203,16605034,0.165246,200686864,6.201093418,37134500,127794023,36416873991
52,22,35,19,0.00917089485586,8316726,0.130706,194386329,6.149015360,30618739,126149317,36040872689
27,22,33,23,0.118339265792,90980,0.0708615,98165881,5.876288170,19528704,118673534,34492414040
51,19,32,7,0.000141208101203,16605034,0.165246,200686866,6.196768396,37170128,127872062,36382091688
51,19,32,7,0.000141208101203,16605034,0.165246,200686866,6.211048988,37201021,128154607,36399111679
27,37,13,17,0.00995009737098,151467,0.0707758,98147058,5.870176173,19487342,118697888,34473147372
51,19,37,17,0.00538420179776,16582856,0.165123,200681349,6.199029411,37273975,127867012,36420128838
52,22,35,19,0.00917089485586,8316726,0.130706,194386330,6.141460709,30597460,125439202,36042493877
52,22,35,19,0.00917089485586,8316726,0.130706,194386328,6.131508634,30926508,125514075,36024008908
22,17,14,23,2.34047906602,1447061,0.103588,162118833,5.992515229,21762036,121497047,35203796595
51,19,32,7,0.000141208101203,16605034,0.165246,200686866,6.205316092,37204924,128216068,36484540735
51,19,32,7,0.000141208101203,16605034,0.165246,200686864,6.210163816,37023549,127722931,36415305839
27,37,13,17,0.00995009737098,151467,0.0707758,98147065,5.872594072,19411631,118470635,34521506976
52,21,35,19,0.00759697335367,9554148,0.138381,195596678,6.170248508,32960216,126305185,36194775149
28,37,13,17,0.00995009737098,151467,0.0707758,98147062,5.876133002,19399587,118502128,34497825336
51,19,38,23,0.690744231063,16464497,0.164523,200641730,6.217639292,37144135,127985674,36351417150
28,17,13,13,0.00995009737098,181566,0.0708419,98146871,5.872252730,19388370,118541944,34513257150
51,19,32,10,0.000141208101203,16605034,0.165246,200686856,6.212927501,37145377,127879215,36377533453
31,17,33,23,0.118339265792,90980,0.0708615,98165876,5.877834911,19492623,118554588,34509374806
42,19,32,8,0.00422258487244,33723262,0.21241,204248556,6.231303433,40071343,128494460,36618130630
29,50,13,17,0.00995009737098,151467,0.0707758,98147064,5.881837656,19294232,118702978,34529345933
51,22,35,19,0.037352471217,12307960,0.14101,196609064,6.156522387,32864548,126242033,36108796365
28,19,14,17,0.99082293666,142152,0.0707032,98137750,5.888278547,19313740,118843967,34507264565
51,21,32,7,0.00459039746582,13818262,0.149697,197833747,6.186454532,35366235,127567002,36254498017
52,19,35,19,0.0079220774291,10712539,0.145466,196971097,6.183191790,34152734,126788604,36256129602
27,22,35,19,0.451104909561,167696,0.0712682,98194665,5.869504239,19521647,118562387,34488986930
28,13,11,18,0.365518427894,151474,0.0709173,98162702,5.874132040,19437603,118716330,34514081810


==> src/data/DualPrecision_Opt/Ferret-double-default.csv <==
func1,func2,func3,func4,func5,func6,func7,func8,func9,Accuracy,fpBits,fpEnergy,fpMemoryBits,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0,0,0,0,0,0,0,0,0.0,5514570015,62.4779,3819433700,71.377466363,126507108,2121865972,246639856569


==> src/data/DualPrecision_Opt/Ferret-double.csv <==
func1,func2,func3,func4,func5,func6,func7,func8,func9,Accuracy,fpBits,fpEnergy,fpMemoryBits,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
16,32,32,16,32,48,24,8,16,6.4100649438e-06,5557902697,54.7853,3702761438,68.745587428,131936618,1703189667,265203355217
1,16,45,10,25,8,5,16,35,0.134434907001,6156676885,61.2006,3899837803,76.570669950,136291862,1945944506,289457991520
27,42,25,21,52,4,36,34,24,1.0553499536,5821018413,58.6062,3958266033,73.041271789,138484402,1799967391,286039209442
3,50,8,15,37,33,7,44,38,1.69495215512,2186019710,22.7016,1699669095,30.560916000,73554592,778004168,122288612809
25,4,17,21,25,17,35,18,17,6.84667327022e-07,5441826063,54.1885,3659359112,67.362416469,128871974,1706888956,260370942219
1,32,25,29,17,35,24,41,35,0.000858882874645,5945274224,59.2466,3848719834,72.768338280,122948384,1913503035,283113871528
28,52,10,44,7,14,36,19,42,1.89655638957,1255779231,16.1783,1322747971,24.468695548,51395196,604344382,95507960696
27,32,26,44,49,51,31,45,28,0.643926795217,5432028461,53.9958,3696317459,65.690909399,135816062,1605628512,262486301519
4,34,46,36,42,1,27,38,50,4.17199540301,5794491962,56.9131,3945934645,81.445578762,137247627,1953339314,313417595845
22,23,21,1,44,24,19,22,31,0.00256374917057,5655626881,64.2712,3831746528,76.568127927,126676014,2286673911,272772231922
21,36,8,32,12,9,6,46,50,4.26824002029,5236252955,52.238,3670864914,73.419440485,133411547,1800503021,279630927327
38,27,44,23,31,3,35,14,52,6.57094558935,5925882627,52.825,3861194187,59.155924750,138013351,1338429140,230369665016
28,7,2,47,3,20,24,47,15,0.422608718685,6044269313,60.5945,3979468324,81.904649604,135198711,1950776931,312308506063
8,27,27,36,22,50,29,27,15,5.17404551709e-06,5270994508,53.3711,3619651432,69.946350130,134203990,1701542934,265177180571
16,29,14,48,16,9,34,51,3,0.455903097397,5249355096,52.5501,3560830432,69.587733853,135975627,1682330684,264472527406
26,15,19,40,40,43,45,25,9,0.000108755835041,5354772691,53.4508,3616694760,67.500919104,126610281,1662782242,262187811265
13,11,17,1,24,46,3,12,48,1.70698291561,6090366054,66.3604,3906674895,82.711132437,123412759,2439079194,288893583253
6,13,25,2,1,31,23,52,7,1.16327655319,5596225930,63.3231,3796172243,76.431721366,122314261,2226056752,268457549937
24,37,49,40,32,42,25,36,4,1.20342247983,6898385126,67.5844,4288758422,88.168481912,148554789,2136593200,329604701000
4,19,40,18,8,29,15,33,42,0.0537457417931,5865929447,58.2379,3758021280,71.851744844,133167550,1871275156,270601689249
30,44,15,33,51,44,31,28,52,6.57097475656,4668977872,46.811,3541244004,51.708705720,142340154,1277107022,235842176945
18,33,36,30,17,26,18,32,20,0.000432555136341,5545205505,54.7855,3701538299,65.946159528,136355527,1738703267,256486465194
7,10,30,7,12,7,12,24,15,2.07929374516e-06,5413706581,59.8238,3732669634,70.972206683,124433460,2045207301,253316449728
23,23,31,46,10,20,23,17,22,0.348003774821,6244352253,62.7196,4031067047,77.335500722,131586179,1977428076,299890051068
11,20,29,17,46,11,36,43,1,0.0970058603776,5325222251,53.3062,3590383438,67.849016835,131552607,1694873675,259601159304
4,49,20,33,21,52,20,21,20,1.08377500264,2640592422,26.249,1976214278,33.527564891,81065223,795502142,139548142735
14,51,47,16,10,51,8,28,47,1.09453793978,2208602849,23.8232,1821607388,37.930174445,65304637,896871427,147623505246
1,35,34,19,43,4,47,24,36,0.0297137967522,6166365976,60.8081,3929939038,75.819606135,126098730,1928113319,293878564580
5,30,19,21,44,4,47,27,30,0.00255578916286,5568226655,56.3688,3730420666,70.286551083,126874673,1806948539,273893954337
33,43,29,24,16,26,15,46,44,0.632429644642,10821295602,97.8233,5236060699,85.521479926,136614392,2101340492,326982237427
14,27,5,47,5,38,4,44,40,0.415195722842,6345356204,64.174,4091564758,88.909797271,136383246,2196894645,328734034692
7,8,30,32,14,49,36,24,6,2.07929374516e-06,5436374412,54.0171,3651791327,69.022215561,133343873,1701987794,258431496621
5,44,1,44,15,1,31,21,38,0.488501793471,5747169449,57.5747,3808770971,74.277286369,127148509,1754275819,298218807399
24,43,35,42,20,47,27,43,33,0.5190003394,6824979401,67.0936,4236052096,84.261464881,131901987,2074206192,329299279392
26,2,25,5,14,8,8,10,42,0.0305421940942,5914198087,66.1204,3936343970,76.053300023,118710255,2295693220,274073879599
12,6,9,14,20,16,45,52,18,1.16327563539,5651762120,56.3569,3702985240,70.391110615,130948169,1776932029,268468172623
0,29,46,35,5,11,36,17,27,0.337138745954,6453384657,64.7079,4143753202,80.814483844,141904942,1986725147,311557347167
26,39,29,13,47,35,21,34,19,0.30299449871,5502074901,54.504,3678591078,66.077252462,133018155,1673526952,252305138452
20,43,42,41,39,23,35,23,12,0.531009169886,6191092949,60.7307,4007103624,73.297044012,142040667,1808691579,280545065886
5,30,45,23,27,32,25,7,33,0.136063372275,6202873056,62.4806,3985925220,78.136009179,127604841,2020646430,298310532224
10,28,39,26,36,2,39,16,42,0.0306682315507,5768024051,57.9607,3774387761,75.175018729,125010567,1876279697,287386630801
7,39,14,14,23,43,43,30,47,0.982700545841,6350458618,61.5165,3889638920,78.425955648,122357392,1977014581,302046850325
22,28,6,6,38,1,22,38,7,8.09818798799e-05,5263066526,61.1769,3750823433,73.498472725,127187911,2182164255,258551099142
3,42,37,3,50,47,15,31,21,1.15859408893,6441036020,70.8307,4286412994,79.062003395,134908612,2346774325,289582520010
24,33,43,27,16,20,38,40,1,0.0657138961606,5796154371,57.1968,3816127144,71.051544421,136006368,1768998319,274442301602
16,40,49,3,32,31,11,28,19,1.21622654297,6940656965,75.3015,4422772911,94.683166818,135386562,2670717957,330942290573
28,26,17,18,10,46,23,22,52,6.27626582865,3651716062,37.5535,3158189038,58.868147756,135137097,1333491593,231334329175
19,7,49,23,15,29,35,48,43,1.10771505036,7384749424,72.5172,4416541962,95.468388359,142194898,2372258442,356562810327
4,38,20,29,47,11,27,27,24,0.285899487239,5569527479,55.3401,3720624573,69.886244314,137593753,1715323755,265557461714
13,39,20,5,17,1,30,43,30,0.252455030992,5787061018,64.778,3894952811,76.968426259,125199206,2231642381,273876965077
28,33,40,19,40,33,32,31,31,0.0299257371095,6011432126,59.5034,3845767150,74.016029958,132066266,1873842665,284820562206
40,46,38,29,4,7,50,42,52,5.99510194942,5296378511,46.2893,3507897689,57.790915634,113892720,1190968747,236218419103
23,9,16,40,20,15,47,42,11,0.00137522402521,5411994152,53.9614,3646626904,69.363545361,132464371,1722996133,264236388401
7,3,14,29,45,29,3,6,19,0.0145344984537,5466506832,54.3408,3667065072,70.363168720,125836590,1741255613,269852653852
7,7,18,21,21,33,14,49,6,0.0929606737021,5399894733,53.7077,3633217755,68.833918205,131864379,1697825697,264172405211
30,28,17,49,48,16,3,23,4,0.866494017177,7292073993,72.8416,4205592196,62.991940467,142109707,1882605011,265912244965
22,7,17,39,44,51,17,28,42,0.0330304041608,5892659198,58.547,3801048722,76.936170578,126210518,1866450181,286054686860
8,46,26,49,15,50,19,35,41,0.71558485122,7358080317,72.2863,4415597084,101.871170920,138274044,2267234046,396530272985
15,47,32,37,39,26,13,1,27,0.778800621765,3462286971,33.5699,2606048907,48.936656151,99008208,1023357160,205411874335
17,30,20,20,39,34,46,3,19,1.43289177495e-08,5340513542,54.098,3656356996,69.298600914,129665447,1706011082,267006134496
25,23,48,20,31,43,49,24,7,0.458229962457,5536412423,54.7414,3658112813,75.034644016,132277736,1843760128,280846336064
23,29,39,38,18,51,8,48,47,0.873374953397,6081216331,59.7451,3827320664,76.678928519,124280673,2008501594,297067054725
32,34,37,35,31,47,7,43,37,0.00466009489096,9520657826,85.5733,4730130461,71.488029977,137243995,1820406965,276134916512
3,36,11,35,20,2,20,25,1,0.0852196447287,5668104497,56.286,3789586787,71.037259124,132641776,1737667297,272964042917
48,51,33,8,21,9,48,41,51,1.5834361535,1567327844,20.4504,1248656652,25.657276567,56160774,767381049,91807943105
0,32,18,37,38,34,33,3,19,1.03679294309e-05,5536094504,54.8244,3708778842,67.230990061,131656033,1679061395,260373615705
22,49,21,1,44,27,19,22,45,1.06572645284,2861487596,35.8598,2166525040,32.931772729,79856289,1123913407,124621849748
5,30,19,24,15,5,18,39,29,0.000177004144585,5405460882,54.765,3677775896,69.915093832,131107283,1748699612,267484679195
33,43,29,21,45,25,44,26,45,0.749808847885,10942691945,98.8762,5258071042,82.811409870,132801944,2019011587,329837074728
23,43,29,42,15,42,43,6,48,2.35692754723,6731652375,65.4338,4174365468,88.888762645,136817878,2150760831,345397624937
41,46,38,29,4,7,50,42,52,6.00305857534,5289903978,45.9778,3499162252,56.813474610,123038639,1185087365,227819103539
26,15,19,40,40,43,31,25,8,0.000108755835041,5354731054,53.451,3616740976,66.903599589,135809661,1705780972,252825208582
5,30,45,23,27,32,44,3,33,0.136063372275,6202997319,62.4806,3985926103,77.677653722,129302099,2000344827,295082911361
8,39,14,14,23,43,38,19,52,6.24975282884,3856255581,38.624,3231048587,56.736968135,127999002,1334465156,221996042162
28,52,10,34,11,3,5,24,41,1.84311811831,1241499987,16.0654,1320667902,25.079946477,54022059,605314721,96756888247
41,29,20,6,48,31,19,2,46,0.0324381950666,864816824,11.6919,724460301,13.250790907,27813641,354458361,47034606469
4,38,20,29,47,11,27,27,24,0.285899487239,5569527488,55.3401,3720636377,70.042945860,125905522,1682686544,269342565386
28,3,35,19,40,33,32,1,24,1.77010458823e-05,5552525202,54.9492,3679223155,69.703616945,125454424,1700591313,267135443587
29,46,38,35,33,47,7,43,37,0.81894887036,5161246403,50.9307,3433529133,70.162527880,126261253,1475720228,278855235444
37,24,2,7,42,37,22,8,37,9.58286831985e-05,876972314,11.0966,700859196,13.600034658,28065794,342895393,49069774658
25,39,48,20,16,43,20,34,7,0.50958658957,5563442195,54.358,3618965506,70.086990315,123261145,1688984389,270176895331
12,12,3,21,24,41,10,20,51,5.94071079673,3980569958,40.6519,3255183543,60.767926239,129739253,1443984770,230252438193
20,37,47,17,35,24,19,3,6,0.417543068424,5387173965,52.7365,3572974271,68.810576979,123828898,1693710466,261408768526
22,28,6,7,2,7,22,38,7,8.09818798799e-05,5256134910,59.7588,3727074619,65.623455237,123430555,1990614828,246268643342
28,26,41,3,10,14,23,18,52,6.27881651897,3746299028,45.604,3331657295,61.054134884,122522059,1729865182,219635523396
1,2,12,36,9,45,27,18,42,0.0305425275027,5947802228,58.9905,3829829382,75.062950026,134441726,1833820588,287510584410
1,29,32,29,17,35,42,41,24,0.000662485743839,5357582781,54.0599,3654183466,65.645621616,125156451,1675728796,257685132406
0,47,22,9,23,19,14,48,27,0.779509780771,3423924477,33.6612,2605348771,46.241881616,107356284,1024259620,189221256002
16,24,8,47,15,24,35,51,6,0.405361030312,5894191078,59.2708,3931215933,80.073033864,141612717,1941896977,302938018481
13,25,52,6,42,46,51,50,36,4.89781418919,503209982,14.1041,745281163,16.047290648,30911728,510469059,55547563560
10,26,39,26,36,2,19,16,42,0.0306682315507,5774906168,57.8155,3753461938,75.562118492,128374602,1877387365,285866536656
12,52,10,41,7,14,37,19,42,1.84788544942,1258219752,16.1874,1330625620,24.407391366,56547774,598671975,96595842988
28,14,4,24,33,41,30,20,5,3.3596270447e-06,5407048997,54.7028,3636897829,71.101912537,134356758,1741589229,270070132510
15,47,35,37,39,26,47,1,27,0.778802174267,3463222741,33.5781,2606132619,49.138111621,100564890,1020793112,207188032612
22,23,6,43,44,24,19,22,31,0.00284162543531,5661793253,57.4334,3723241433,61.585280514,128031922,1849285699,262466609535
8,49,20,49,15,50,19,21,41,0.886201702217,8175501689,81.5899,4765143950,110.095185121,143004445,2534222711,444853914651
4,46,26,33,21,52,20,33,20,0.78821913383,4429874224,43.7031,3174264860,58.996601828,122089258,1315275922,227930139614
11,21,22,46,34,50,25,7,51,5.76548908226,4384195592,44.9584,3519029568,66.559823826,133671445,1591754648,256317540170
24,28,35,42,21,47,27,8,35,0.000504820280898,5731311753,57.8698,3779463259,75.132413351,126751766,1901843080,289861561764
29,30,45,30,26,12,50,44,15,0.136384213768,5980088146,60.7875,3903037073,72.326595092,131133775,1886390420,268976554738
8,27,31,7,22,50,29,27,15,7.7963667985e-06,5285613974,59.3264,3713534455,72.515932791,126524627,2047203622,257776598530
7,10,30,7,12,7,12,24,15,2.07929374516e-06,5413706578,59.8238,3732669608,69.065268578,126351684,2060360549,250108442196
31,41,4,3,19,50,29,32,10,0.156867340687,3030201744,36.0005,2108420801,35.537687067,75922097,1081405591,124684628491
30,31,15,33,50,44,31,28,52,6.68785933279,4209010581,43.4961,3382867987,56.885394119,132103320,1285882575,225942645617
18,42,13,48,16,9,34,51,3,0.5671423609,5089935520,49.6498,3381256109,66.021796021,122876843,1555862402,248912132621
5,44,1,44,8,1,31,22,9,0.488265573053,5286077186,52.8759,3654959135,68.979670100,128101939,1630310148,270269729390
1,32,27,23,19,35,25,41,34,0.000752712364069,5965563541,59.2936,3851268981,74.258564098,128702790,1911217520,286012758682
14,21,47,16,10,46,35,28,9,0.419869167998,5237384715,51.7907,3507882772,69.031933524,129124930,1672367944,259624390086
40,51,44,26,43,24,7,17,49,1.76073792534,3361515875,32.2455,2094504845,36.532844684,71494731,880598509,145613116811
1,18,16,18,36,8,47,24,36,0.000424585814041,5793530982,57.8898,3751523230,75.289920437,124604029,1897953797,284326559607
34,9,3,13,17,38,10,15,51,5.94083601973,6369208289,57.2538,3930199689,62.883424804,124938300,1456917011,239425579661
28,3,35,19,40,33,32,2,24,1.77010458823e-05,5552522417,54.9492,3679220348,67.751215216,126714590,1643635045,265602464638
15,6,21,6,39,26,49,9,24,2.47389984225e-07,5448120470,61.4718,3773519024,73.116743506,122868421,2153463172,256910194942
26,44,39,36,14,8,5,2,42,0.505206581977,5795017680,57.3487,3823167311,76.871840505,131164989,1784265113,301482617288
1,45,38,7,4,7,50,42,52,5.88265061202,3648291132,42.1924,3215508869,61.518427225,115288412,1583152279,219883655576
10,34,13,21,16,36,49,14,4,0.00151387639992,5512200787,54.7571,3699849996,68.307931686,136296728,1716599055,257823821213
25,23,48,7,31,43,40,24,6,0.458229962457,5537973151,60.6909,3755706295,75.791209619,125157721,2121274545,276175370300
28,3,35,19,51,6,32,16,23,1.72017417959,5140732442,50.9499,3572695693,66.895885719,125530176,1651636060,255508906571
28,49,2,49,7,14,36,8,42,0.89255031714,8284067799,83.245,4792547615,117.155518447,134394946,2548083435,451935885202
37,26,10,7,42,36,21,19,37,9.58286831985e-05,813310337,10.624,688163399,12.550489292,28231670,312874790,47112027337
33,24,17,7,42,37,22,8,37,0.000149299978421,2979830244,32.9308,1983301041,36.893279357,71198214,1055552737,124476170930
12,36,11,35,20,2,20,25,1,0.0852196447287,5659698115,56.2528,3787629875,69.299046473,133781805,1742895310,273666227399
26,15,19,13,40,43,6,25,43,0.0572341189091,5824708207,58.0553,3763684399,74.496248653,127435668,1842640317,286820456681
3,50,8,42,37,33,32,44,4,1.69882261633,2061511499,21.3656,1661815042,27.695497050,70170215,720239074,111565660089
27,50,48,23,30,7,36,14,52,4.07976381823,3297036619,32.7102,2635336979,52.803334844,101747860,1168206800,215190258251
1,29,32,28,11,25,50,34,24,1.04621229023e-05,5370042818,54.0648,3653323492,65.136035225,134089637,1666344954,251972025071
22,37,17,39,44,51,16,28,42,0.131724553746,6152982001,61.054,3952611706,78.369767601,131854781,1934241466,300122293344
4,8,20,29,47,8,28,27,24,0.160444167754,5443994530,54.196,3657491293,69.310682191,128346411,1741104614,263830583639
26,15,19,40,40,43,31,33,8,0.000111121716569,5355330166,53.3452,3614333682,67.025917003,131873624,1682617740,252547556724
18,2,40,19,6,8,46,18,42,0.053743677222,6007172866,59.1931,3828960186,75.200495152,125932957,1827820107,286483907898
1,37,28,9,23,19,14,48,27,0.15321335572,5628964662,55.9001,3777468965,66.960108318,140078684,1731190942,256304715773
4,48,20,29,47,9,27,27,24,0.681134454756,2981646738,29.2661,2306023038,41.052789305,97390111,896999790,169119232138
26,14,17,24,33,34,30,29,5,1.21993055675e-06,5356248879,53.5042,3614693349,69.827786615,130333791,1730316864,261145521982
22,28,6,5,37,34,22,39,7,0.000173856818899,5262707756,61.2321,3751707686,74.796298582,122556460,2204828892,263487406994
14,41,4,3,19,50,29,32,10,0.454603471632,5366972976,61.1345,3747200528,71.212925298,114048309,2121557209,254011283620
30,27,20,8,5,38,4,44,31,0.00474115545307,6598931395,74.7338,4108503450,75.273880986,119171488,2296249268,271459281874
26,2,24,5,14,8,8,18,42,0.0305436455353,5916110607,66.1663,3937284857,80.453869494,125790603,2292971415,283975153453
21,23,6,43,46,25,10,22,31,0.0949845781145,5663604709,57.461,3723969225,74.303341400,125720951,1894209801,280692155801
11,12,23,5,34,52,2,8,29,5.05603306682e-06,5452980992,61.7216,3765047841,70.690845575,118256658,2124658359,255976547989
7,41,30,48,12,3,14,24,15,0.610698346404,5122229770,50.1113,3411174690,65.588640347,120127135,1579531113,247756908165
25,15,19,40,39,22,52,8,9,0.000108349259874,5355842665,53.4832,3617149319,64.625905496,127676678,1687431657,247806549085
21,44,36,48,24,22,35,9,9,0.59285695653,5653761817,55.6031,3774805495,76.511592367,132253629,1726566980,301299641829
7,3,30,7,12,7,13,6,14,2.07289875713e-06,5477109450,60.2749,3763503417,72.691168882,121235570,2050216653,261600777190
18,15,19,40,22,43,46,25,9,0.000107726029106,5354703314,53.5345,3618610879,68.347493726,128532969,1732484381,262492465172
32,11,5,8,47,1,48,30,31,0.00821989224051,908317084,11.9095,726982425,13.540548816,29257390,359025171,47937408510
14,51,37,15,10,51,8,26,47,1.51117057722,2328662889,24.793,1743505698,30.665025291,71076202,816240193,122916309550
32,34,47,36,31,47,7,44,37,0.42469239837,9283631126,83.1467,4609703937,74.179091906,129175662,1833223355,284577727526
4,19,26,33,40,1,20,20,20,4.22255494578e-06,5341449977,53.3705,3603254415,69.332460160,134377830,1753257862,257897420434
7,12,30,22,25,7,10,24,51,5.94071035078,3986206199,40.109,3243030956,59.568996615,123300562,1401713645,231860040864
1,12,27,30,19,40,25,42,34,0.00138158643099,5830206361,58.2375,3776306365,74.670141575,131272067,1845356787,282538253303
13,25,52,6,42,46,51,50,36,4.89781418919,517297707,14.2877,773300733,16.375421004,30057382,510545687,56618658107
11,32,45,29,16,35,24,13,35,0.135372475663,6384743342,63.2737,4029553821,77.790863107,132952039,2058082903,293794583237
0,29,39,26,36,2,40,44,42,0.0349728182299,5839350586,58.5924,3803323030,73.628375447,133115465,1903089621,273964914110
20,37,47,17,35,24,19,3,12,0.417543068424,5387168607,52.7365,3572952836,69.342662317,124221986,1676501873,260369895044
16,29,18,30,22,44,45,48,15,0.0648025875072,5247432662,53.2483,3621180830,67.318844553,131991536,1675828988,259380831343
7,7,11,21,21,26,14,24,6,6.39498803134e-09,5432157496,54.0489,3649779181,68.195071995,135754571,1694666180,259254741653
2,20,40,18,48,22,19,4,42,0.353771031349,5867260028,58.1478,3765332782,73.636533331,131658587,1879346821,288256307293
4,44,26,47,21,52,20,33,20,0.566258756866,4853009410,47.7025,3387696763,62.032613022,126549647,1422586372,247575709231
16,31,14,33,16,6,34,51,3,0.206221857615,5408766179,54.5323,3703075269,68.985373845,134077395,1729280598,260767899872
21,26,17,18,10,46,23,22,52,6.27626417612,3652477523,37.5683,3157834838,60.344961181,126594741,1361753804,232359112875
15,19,35,37,11,26,47,1,26,2.65598848078e-05,5372436706,53.4116,3606958743,68.980919965,130225279,1683192046,267803315615
24,28,35,42,21,47,27,8,35,0.000504820280898,5731311725,57.8698,3779463260,75.109579992,123791358,1921216168,286549575925
8,39,14,14,23,43,38,19,52,6.24975282884,3856255570,38.624,3231046207,58.792239724,132170840,1324021469,224935668962
8,27,27,35,13,50,31,28,16,1.48823943146e-05,5271928795,53.3526,3619462871,69.110451259,137711841,1716968723,261652886660
21,36,8,32,21,9,4,46,49,3.18740412562,5726431013,56.5672,3794289309,74.490763756,124703575,1929897649,285454379799
29,46,38,35,33,47,7,43,37,0.81894887036,5161246400,50.9307,3433529101,69.861821918,117428064,1556385424,277144962669
18,8,13,48,13,9,34,8,29,0.482247087373,5342536476,52.7163,3576251519,71.980922465,127503154,1719058211,270629143939
10,51,33,7,31,49,51,42,51,2.0848052672,1780624121,25.3369,1694556801,25.996913147,62529402,856737489,102399567124
0,47,22,15,23,19,14,45,50,3.12870048849,3529626816,34.6279,2652396529,53.816596195,102489317,1135471213,223974786733
14,20,18,6,39,38,4,47,42,0.0595462568438,5785282757,65.2755,3866054821,80.186140522,126098223,2336846801,280536643985
3,4,18,21,38,17,38,17,19,1.43289177495e-08,5474815264,54.3026,3664035267,68.078116072,133702000,1703843257,262285420962
15,47,41,37,39,13,13,28,27,0.779846171566,3510517796,34.0952,2630782249,51.079945652,97192752,1063327384,213436436580
25,22,48,20,31,44,48,20,49,3.45155702315,5681496429,55.5639,3683985207,82.781093151,130515420,1961897897,309481271714
30,45,1,29,51,44,31,28,9,1.73109870638,5656276335,56.7377,3688312852,67.907319395,128440911,1544980608,266734748458
24,14,3,24,33,25,30,20,30,9.48047614651e-06,5574983717,56.2576,3696335036,72.115399156,129234758,1826524126,274194446120
40,46,37,34,4,8,46,42,52,5.88335232569,5297233069,46.174,3483463052,54.250967763,123691952,1173319684,215752426904
28,52,12,29,11,1,5,23,41,1.84311812743,1216664672,16.0277,1312042377,22.582180133,48988304,578871404,91587809000
2,9,16,28,20,17,48,41,33,0.000707632685881,5866368452,58.4536,3791686269,71.104641314,125200684,1873626318,279304440232
22,32,25,42,17,33,24,42,8,0.00153506683162,5510351741,54.7775,3704999066,68.837255329,129970861,1660996608,266208954600
12,41,34,35,43,4,47,25,42,0.455739198765,5873965269,57.9182,3774271598,73.239276535,126633148,1821679359,279064194186
1,50,10,19,7,13,37,19,36,1.69364183231,2170164668,22.1711,1688115623,29.827581085,68359516,720543684,121126697838
12,48,10,41,7,14,37,19,31,0.718912930034,3183405978,31.2164,2386504578,44.870411541,95430055,969895128,180975855218
24,34,37,28,17,20,6,32,3,0.00186161297919,5537220063,54.749,3699804577,66.097019398,127731990,1658261502,255144785410
25,39,48,16,16,43,20,34,20,0.509586725118,5563401969,54.3668,3620107386,71.178352690,123214459,1734523749,270396751592
33,24,17,9,42,37,22,8,37,8.90127944997e-05,1658452291,15.4553,1304298059,24.183658480,64295764,451665198,101294049199
40,47,44,18,43,24,7,1,49,2.47359342133,5731008422,50.5559,3189409173,59.441428976,100618299,1256081745,236287301169
15,51,35,37,39,26,47,17,27,1.58503182088,2035149800,22.0034,1654740534,26.371116311,60773272,725748540,108346379480
0,27,27,36,22,1,29,27,15,5.17404551709e-06,5277115269,53.3979,3621172859,68.179191431,130245877,1670013603,262119255685
28,11,48,23,36,12,36,14,52,6.66458982073,3716365148,36.9019,3178959872,60.368853780,130799862,1322189277,231410547389
2,20,18,5,39,48,38,3,25,5.82400851593e-07,5335761782,60.6967,3715677510,70.334145522,124706736,2114719057,253107435157
12,20,42,16,33,41,30,19,5,0.0539166936509,5479495624,54.4872,3655808198,70.856341977,128385149,1791309480,266105275581
14,12,8,21,10,46,35,28,9,1.26633385227e-07,5377329510,54.1656,3633303283,69.307556946,132350752,1703609535,262021031594
15,47,41,29,39,13,38,28,27,0.773964964003,3487368760,34.0694,2624015418,47.007152853,107811111,1049773414,187279048344
12,48,10,41,7,14,16,19,31,0.718912930034,3183310744,31.2164,2386535371,45.427351074,94661840,955841985,185298182736
8,50,28,39,13,50,31,28,16,1.69529868067,2067676899,21.0078,1656850516,27.500384719,70362005,675122225,114281919443
7,23,9,41,7,14,37,19,42,0.0306425596142,5758662887,57.7993,3745648715,73.559941612,133230021,1792712611,284265756596
25,23,48,20,31,43,49,24,4,0.458229962457,5536415007,54.7414,3658094760,72.580082111,130758776,1832531954,277166363446
26,14,17,24,33,34,30,29,5,1.21993055675e-06,5356248880,53.5042,3614632503,68.543889086,130923907,1710787157,262267898822
7,8,30,32,14,49,36,1,6,2.07289875713e-06,5436680453,54.0287,3652032737,68.407417902,131802927,1687885893,262814837304
7,7,18,21,36,33,27,24,6,6.39498803134e-09,5440944691,54.0381,3648426757,70.364968001,134636474,1683847125,271751998261
6,6,45,17,35,17,19,18,6,0.134436333268,5787147583,57.0407,3786272955,70.472914878,130626474,1807448269,268399219302
24,35,18,21,25,31,35,2,17,0.0294324729714,5640838454,56.1507,3769421751,70.309657121,134523641,1768833569,266840316643
8,2,20,28,38,1,18,20,20,1.43289177495e-08,5486603362,54.3755,3669482545,67.309670338,129357700,1688562308,260115349906
10,2,48,36,9,52,33,18,50,4.00549356148,5209685543,50.7929,3588117922,75.667446447,126647654,1781729118,285765605569
14,51,37,28,10,51,8,26,47,1.51117057722,2327327836,24.7735,1741694650,31.224702131,74195258,821075161,122143402732
16,25,11,31,22,44,45,23,40,0.00786880283079,5716326328,57.6512,3747686707,72.981465332,130227606,1851607079,281503611794
8,28,31,7,22,49,29,17,26,8.7895532114e-06,5284375722,59.4297,3725053551,69.233389423,128976674,2034038798,251311654675
6,24,2,6,42,37,22,20,21,1.43289177495e-08,5299720990,61.1156,3722484941,72.778175116,129113092,2211483096,259484138614
16,48,11,30,40,44,25,23,15,0.69571493117,2932912091,28.6578,2270203870,41.399789447,97665037,869878543,167543674974
0,47,48,15,30,18,35,45,52,6.35247220147,3916722874,39.1027,3267960835,65.199296125,130012793,1334631249,267690348086
27,50,22,23,23,9,16,14,51,1.81494057425,2132799636,21.4126,1676086075,31.176301928,68622905,756214827,124366495803
15,26,28,7,42,36,12,19,37,0.000815936735763,5722951948,63.7504,3849604637,80.091563202,121509987,2261522671,281686354238
12,52,10,36,7,14,37,2,42,1.84001638788,1229563994,15.9177,1317921632,24.151585742,46791140,605759101,95752459942
41,29,20,6,48,31,19,19,49,0.324821611892,913581508,12.1982,754379058,13.799443106,30765227,375576170,49430193720
15,51,35,37,39,26,13,1,27,1.58503182088,2035093156,22.0039,1654783661,28.796167472,63722028,727386004,113924512696
15,47,32,37,39,26,47,1,27,0.778800621765,3462372077,33.5697,2606032672,48.665666495,105579205,1014143490,201583814056
33,24,17,7,52,37,22,8,37,0.329789646183,3028994539,33.6055,2048412798,22.137921746,77397841,907609021,103793445757
28,31,20,44,7,47,36,19,34,0.000389469536413,5881790286,59.534,3841893978,74.817076177,127180945,1875533159,284531655613
7,5,25,20,41,34,26,2,35,0.000230450206398,5897638438,58.6396,3805248960,77.416130612,129113346,1945557009,290084758423
0,47,22,9,23,19,50,48,28,0.779509967788,3426726201,33.6986,2606901013,48.840961070,103581761,1032129548,201361146231
10,51,33,7,31,50,14,42,51,2.0848052672,1780758365,25.3393,1694579482,27.249755106,67696701,898408039,104198894168
10,35,47,34,15,52,19,3,50,4.20985582913,5031653624,49.0213,3487113260,69.410135535,127547940,1685284442,263444758623
2,41,5,6,18,50,29,32,10,0.454603471632,5377116539,61.135,3744188817,69.415832852,113321715,2119298192,249195423041
31,41,10,3,19,50,29,33,33,0.156870023771,2681554896,32.3333,1935159339,33.145666439,68938113,1003826636,114818118025
1,50,4,19,21,13,37,18,12,1.69373485132,2017422651,21.0991,1642562638,28.597590408,68651669,720420486,113450492621
18,10,13,48,16,22,43,51,13,0.455903097397,5307884776,52.4789,3564371841,71.754887601,123067468,1731696773,270194946534
1,46,11,29,23,19,14,47,28,0.814102294338,4428336220,43.9628,3180200321,62.320981379,125079771,1358964259,243551482106
27,52,22,9,11,1,5,25,41,1.8431189182,1221519223,15.8876,1309758301,24.469415369,49310903,593275786,97211700842
32,44,32,1,25,26,49,32,30,0.0436689053959,1074858681,13.2091,797703869,13.688301822,29866812,367286135,48724102174
4,11,26,47,43,51,19,4,19,0.40335128857,5953567755,58.8159,3926029597,79.087312602,138784409,1881708398,303384435267
4,48,20,29,47,9,27,14,24,0.681134464299,2981537073,29.2663,2306055930,42.797429924,96933895,908756653,173248951708
22,25,20,6,42,46,51,22,46,0.471678593458,5975830989,66.4771,3897331561,81.011026592,126706696,2376710201,286344459420
18,8,19,40,21,43,34,25,29,0.000112676849723,5484631110,54.6502,3670181783,68.402420275,138090724,1659598067,266903956788
18,15,13,48,13,9,46,8,9,0.482245466862,5247728700,51.927,3541245277,70.069512444,126462364,1649449952,265909205052
7,8,30,32,41,51,36,25,6,2.08962134764e-06,5444877827,54.0199,3651898361,67.810992740,132089978,1737632498,260627890975
26,15,19,40,13,50,31,41,8,0.000760661250797,5352254203,53.4705,3618494857,68.191634889,129854181,1719310711,261452253508
3,50,8,15,43,33,6,44,37,1.6951993734,2184065078,22.6854,1698712543,29.543342741,76539432,769527076,117442088675
11,29,47,30,17,35,8,36,49,3.36936811106,5404324316,53.087,3572793560,76.082568916,118993986,1855112540,294767894052
11,37,15,32,17,52,17,1,5,0.107996127502,5691416474,56.5865,3806826667,73.175377940,130844686,1764103205,281544077378
12,36,16,20,33,35,25,50,5,0.199479007718,5599906174,55.5869,3767227840,70.936949539,135701960,1737190321,270687667818
11,1,31,7,23,50,28,27,32,4.08122997704e-05,5920073454,64.6717,3915315549,75.342862508,119457494,2179911943,276522197500
2,51,10,19,7,13,38,17,36,1.58500861025,2177300409,23.9282,1709515408,29.042365403,74923005,776258367,114306038082
28,46,35,19,40,33,32,2,24,0.788222168009,4491943803,44.1531,3178667120,60.236193603,120620058,1305041907,241684501253
15,4,41,37,39,13,13,28,27,0.0493370532072,5687778967,55.9989,3745232618,66.820183669,134355380,1738327916,259714369969
8,27,47,47,13,50,31,26,16,0.384276447348,5711231173,56.5892,3729018401,72.731378485,136912903,1841054909,275918842541
14,21,26,16,10,46,35,28,9,4.29457968478e-06,5302928998,53.2405,3587756338,67.896210016,137428835,1674658892,265574526192
15,2,14,20,6,9,46,30,42,0.030542799021,5924670039,58.7794,3816596749,74.672322990,135244113,1888624063,288338270027
12,12,3,49,33,41,30,28,5,0.775374282165,6137811873,60.7969,3888780805,73.750019720,123153665,1919762419,288528766808
24,3,29,22,3,29,19,20,20,4.44999016199e-06,5452711571,54.2576,3661959771,69.161706373,123574985,1707018952,265150675940
24,20,28,37,7,26,47,1,26,1.32193924091e-05,5311925780,53.2935,3596845355,69.644060345,130816754,1707617159,265686635644
16,2,18,48,16,1,34,51,19,0.455903085121,5365895502,52.8455,3587054036,71.446264044,128660667,1745340754,271292592457
26,15,19,40,40,12,31,25,8,0.000108755835041,5354731045,53.451,3616743305,67.491739569,136597083,1725072019,254465994095
7,7,18,17,44,31,29,2,7,0.00254967651433,5438693919,53.9835,3647345028,68.259133622,130569823,1682774179,258623351474
11,20,29,26,37,11,36,43,1,0.0025232715927,5327143312,53.3647,3595343092,66.564249158,129973656,1675033218,263955536038
1,2,32,19,7,28,46,32,42,0.030546590176,5986965229,58.9973,3825265486,65.008618067,131133947,1799170877,276114265920
1,7,18,21,45,35,24,30,30,0.0145402922362,5663635182,56.237,3720541416,71.345766482,128531841,1823396996,276066836387
26,15,37,40,40,42,50,6,8,0.000463558373132,5398711268,53.5584,3622652869,67.727873808,134806802,1688585931,261896941107
25,15,19,41,39,22,33,35,9,0.000134835670321,5356953555,53.452,3616333604,67.168479415,130004052,1710042394,261789657421
32,14,34,1,7,14,36,30,30,3.78038959173e-06,740078446,9.80927,612983073,11.206486443,24739219,284771629,40794393337
28,49,10,44,47,13,51,19,42,1.10352697786,2898420324,28.8912,2064831840,36.687942512,79527026,882990679,150136949744
34,12,4,7,2,2,33,15,51,5.94083601973,6338076054,62.9537,4011458977,60.450531715,122533963,1701792958,221877358286
8,24,12,9,42,35,22,8,37,0.000815004859761,5746519240,57.7832,3743092348,74.890904274,134391744,1843715924,284714914090
16,50,21,23,23,10,16,14,51,1.81494057898,2137918039,21.4613,1677290570,32.412752805,69355273,778807277,128240052649
27,48,11,30,40,43,25,23,15,0.69571465349,2927571237,28.6372,2269030984,41.105211216,99666928,858020141,167098899303
18,42,13,48,16,9,48,50,5,0.617051502698,5043251606,49.249,3371276021,66.006332423,121974947,1590964452,250739919251
33,24,17,7,42,11,39,8,37,0.000115774313834,2654804630,30.1303,1839176433,34.650630895,67150953,973408691,120680225199
2,51,10,19,7,39,21,9,36,1.58500861025,2177210993,23.9283,1709551455,26.507473345,67950519,784132766,108243771885
8,29,9,6,49,31,17,19,48,2.11729319663,5978996608,66.5536,3933791536,80.393691126,122135932,2372432892,290295716649
24,27,12,37,9,26,15,20,26,1.16147515907e-05,5262135975,53.366,3619922207,68.793486232,137370592,1706450261,269229687843
1,50,10,20,7,13,37,19,36,1.69364183231,2170040182,22.1689,1687825398,30.111945390,69378738,741892529,119901392116
3,50,8,42,37,39,32,44,4,1.69882261633,2061511509,21.3656,1661815037,26.826001881,76082535,697331641,108608557521
1,1,15,20,7,9,36,20,41,0.0170849290806,5936578999,58.8752,3823303405,74.979424736,131099442,1868111304,290428159453
12,11,10,42,9,14,37,19,31,0.000291288836232,5763429078,57.5601,3759830569,71.491199406,130160615,1850668998,271495108002
12,47,5,20,35,37,27,2,6,0.772917651568,3417936881,34.0155,2605641045,48.346599222,102218030,1079032349,196607128129
1,50,8,15,43,33,29,44,37,1.6951993734,2184565623,22.688,1698855875,30.333059678,72560822,770356050,120665010005
14,51,37,28,41,11,8,26,49,1.51540379287,2382936349,25.0832,1750397382,31.146764025,65974475,835999899,125212796339
6,51,9,19,7,11,12,17,37,1.58494013924,2177628878,23.9331,1709577265,29.342983860,61211069,785619122,118486691864
2,7,19,21,21,33,40,49,5,0.0929606737021,5403678082,53.7241,3634108623,70.008235827,133264134,1702592692,265839335512
18,9,13,37,7,26,46,1,27,1.26418784917e-05,5424873969,54.0627,3649188647,70.584293568,126368210,1759981014,270343079115
24,19,28,48,13,9,35,8,29,0.482247195464,5252868702,52.1515,3539005260,69.990595885,122479723,1748144503,268473585283
27,52,21,29,11,1,5,16,41,1.8431189182,1201344778,15.8677,1307922517,23.808386172,51029995,582335090,95802085296
28,50,12,23,23,9,16,22,50,1.62598429825,2206573206,22.1827,1696171389,32.757670314,68232006,775532157,129884181298
15,20,18,18,39,25,38,18,28,3.31702753264e-06,5337750672,53.4533,3597183626,70.949404814,123619440,1751932536,267597541329
41,29,20,5,48,2,18,18,49,0.186823763319,868294624,11.5919,711764235,12.848281705,28135813,341919013,46305949666
0,48,20,29,47,39,27,28,24,0.681134450077,2983691573,29.276,2306606575,42.240232153,100216987,910576004,170925633234
29,25,11,4,42,46,3,49,33,0.0930119084158,5917858437,67.6511,3919222779,73.576881372,126576426,2216207298,269703873285
13,43,48,21,40,41,27,20,5,0.518397988918,5342595748,52.0595,3545981262,69.985884124,125074460,1650411004,273931408332
15,3,41,36,39,13,38,28,27,0.0493278566975,5697468167,56.0525,3748904404,71.960441667,131703953,1817437657,275137297032
14,51,37,15,10,51,8,26,47,1.51117057722,2328662902,24.793,1743560933,30.102020873,66204156,830709817,121078752547
48,51,33,8,21,9,46,41,51,1.5834361535,1533717517,20.36,1252110130,26.807550057,47960454,776654488,93753030091
9,21,47,6,10,46,37,28,9,0.419869167998,5243117949,59.1701,3629661561,69.345881538,119799741,2053580191,252358153967
10,51,35,7,23,49,51,42,51,2.0848726789,1776467079,25.3228,1693760269,27.315397847,62781197,886951661,103679993070
3,50,21,15,48,33,7,48,39,1.57350023411,2152962762,21.9306,1676455619,29.135598474,70532245,724358626,118704931828
4,48,7,29,37,9,27,10,34,0.695692977411,3152978236,31.4882,2360783435,45.095859049,95438193,995649196,181413740047
12,52,11,41,22,42,9,25,42,1.84788543521,1256101987,16.194,1330725589,22.826043600,58291585,589892037,92763266224
20,29,10,30,8,15,33,17,15,2.17858854438e-08,5313841253,53.9803,3646419710,68.862133401,131934013,1707100754,259757396389
26,15,19,10,40,43,31,33,8,3.44500628568e-06,5350496991,53.3206,3607801443,67.887460136,128227703,1708920584,262348854917
27,52,22,39,11,1,5,25,34,1.84555581394,1216308118,15.835,1313056899,24.347765903,56830225,598087992,95615394793
37,24,10,7,42,37,22,19,37,0.000205548879204,884894648,11.1668,709056222,13.525924585,29776266,341268083,48112252266
33,26,17,20,42,36,33,7,37,0.000115774313834,1757143367,16.5628,1400840124,25.156242160,69858770,455189123,105808809195
18,19,35,37,11,10,33,18,27,2.75876519045e-05,5376434542,53.4882,3608015000,69.038034112,126357161,1747995424,265925630915
15,8,12,48,13,24,47,1,29,0.482247087373,5345711012,52.7282,3577127253,70.465524050,129886883,1703359766,271628086944
33,11,3,8,45,2,22,30,32,0.000284092000992,952580634,12.2695,754372114,13.956800907,31085496,371264682,49803524776
7,8,30,1,47,49,48,24,5,0.160444990307,5467227446,61.6392,3784867173,73.814566923,122488896,2164425460,260820416180
14,20,18,16,10,41,35,49,9,0.0929606737021,5284213178,52.9591,3576915134,66.898070341,132680121,1710724007,258252862729
16,33,26,30,22,46,45,27,15,0.000413358900072,5501553533,54.6973,3696024654,65.565470974,134372846,1699442113,258445194742
12,51,10,36,16,14,35,51,19,1.60602450767,2002337269,22.1637,1662581037,28.278229417,71167704,743523242,111649294490
16,28,10,34,20,44,45,32,10,1.34134281791e-06,5267206705,53.4904,3631725020,55.067847837,139588090,1598461004,234604180889
4,19,26,8,40,1,22,21,20,4.22255494578e-06,5336717426,60.7258,3717541821,71.498394068,124639207,2055104043,255749429898
1,47,6,2,44,12,45,23,31,0.773111596142,3623651185,43.4903,2803781868,49.270924835,95045208,1576680649,174022135999
16,29,11,37,22,44,25,30,15,1.06412740171e-05,5317889973,53.9076,3652919905,68.362798137,128713733,1659714993,259665677211
8,50,16,38,13,12,26,17,16,1.69529901166,2068867673,21.0331,1658562790,28.173345815,77064505,678910374,113591177850
31,41,10,3,19,50,29,33,33,0.12773733724,2645479673,32.1799,1917857866,35.892019278,64803499,1057296109,122215956184
15,18,35,35,12,26,46,18,27,2.78649130558e-05,5388378912,53.5539,3613330190,68.525833661,137840873,1675922258,252909719299
4,48,20,29,48,9,27,27,24,0.735030020281,2986662368,29.3389,2304667847,43.273177458,97243065,894294283,180119835657
15,45,32,37,43,26,13,2,27,0.598769708373,5132114747,50.1559,3503257008,65.761454773,124516632,1545893469,260860931285
9,49,20,33,15,52,20,21,21,1.08377500264,2639356531,26.2385,1975617534,32.389023124,82560281,785253914,135261945137
14,51,37,36,10,37,6,27,47,1.51117064098,2333447815,24.7846,1749400753,32.635186317,68155983,829853985,127132547130
14,51,12,21,31,51,30,28,47,1.50855617848,2281191832,24.6479,1728143819,30.606192498,65558880,818347083,121865895128
16,13,48,21,12,13,8,7,3,0.45822955514,5615429828,55.226,3687569039,73.892895469,128063817,1783168663,278689570034
10,2,8,15,38,32,5,18,38,0.00164440646793,5937931541,59.4338,3832184228,72.241882874,129439585,1916367111,279410091840
4,44,21,47,21,52,20,24,20,0.566258226619,4852947510,47.7021,3388137703,65.336556420,122744115,1443880103,265404793370
28,52,10,34,11,3,5,24,41,1.84311811831,1241499982,16.0654,1320685572,25.072802569,57942475,608294406,96919513972
11,20,29,17,39,11,51,9,1,4.14848529031e-06,5323939394,53.3084,3591931642,67.693365222,128361293,1687734827,260567822903
25,15,19,40,46,22,36,43,9,0.0969881429288,5357253244,53.4802,3615470538,67.214891107,141880838,1675241283,254389799388
41,3,17,6,44,29,19,2,43,0.00271104307911,847734901,10.8814,662775377,12.681909237,25211187,331403791,44712184922
16,51,6,34,23,2,5,46,42,1.56078400098,2176944223,24.4179,1723180200,28.157494138,67747891,805521858,111838267773
28,29,18,30,11,45,45,25,15,3.41172200294e-06,5353504905,54.5777,3655824327,68.723145799,127182924,1705657717,261936924126
28,13,17,20,11,3,29,24,41,0.0170893487862,5862684191,58.7301,3779868285,73.431924255,130965048,1864027985,281032391403
27,25,11,1,40,42,25,19,15,1.78141353099e-06,5271855252,60.5349,3718082526,74.490337429,113417413,2137463647,262233152586
4,48,7,29,37,9,27,10,34,0.695692977411,3152978237,31.4882,2360783421,46.131701534,93339317,1017210873,186744299392
0,24,10,28,42,37,22,18,37,0.000815004859761,5751573814,57.7944,3742720332,76.437758577,129549604,1870817259,289012120548
11,9,22,24,9,13,33,19,40,0.00786880283079,5859019995,58.3557,3786562304,73.147523711,127833341,1890862104,277041481668
31,38,49,2,18,50,27,18,10,1.17979146765,9549805728,99.0309,5052983825,93.072750134,134757441,2713389768,327795383916
33,25,15,7,18,37,22,23,37,0.000149299978421,2785725671,31.3212,1912289445,34.433645341,69407192,987921971,119499163626
30,40,10,3,44,50,29,33,33,0.349835753629,7089565372,78.6892,4299195709,79.197162585,120441013,2375042470,284087060652
2,40,14,21,22,16,18,45,47,1.08236210015,6474233714,62.8351,3964928499,79.913016265,131903048,2038732233,305580215831
1,50,2,19,21,13,37,18,10,1.69373485132,2017615425,21.1025,1642961632,27.741601582,70039024,708688820,110981259343
12,44,20,47,33,51,5,24,20,0.566258226619,4854897652,47.6736,3386527301,65.446737397,121050907,1442460241,269085364404
32,25,7,8,43,1,48,8,37,0.000140035585304,3487373050,39.2996,2236580638,41.904633662,76283985,1233982109,140304291122
26,15,9,40,40,43,45,32,9,0.000109931345315,5360551104,53.5202,3619032635,68.159645329,132071638,1656073061,259778592188
3,11,20,16,48,13,48,30,31,0.325438393949,5741983329,57.3809,3757248568,72.198893601,127126899,1849040412,276907678814
32,24,17,8,7,14,37,9,42,0.0306022912529,9232054030,91.2426,4723796856,80.669789301,127539579,2319703195,279550723980
13,52,10,34,42,11,39,18,37,1.84544039846,1234750680,15.926,1318871770,24.926373498,58068360,613747181,96086509727
8,50,24,39,13,49,30,29,16,1.69529879182,2068544137,21.0085,1656958916,27.781771797,72873126,691004139,113745362244
15,19,35,37,11,26,48,1,25,2.62183260436e-05,5369616090,53.3735,3605933452,67.740394221,129124574,1719113718,260434807171
1,50,35,15,43,27,46,4,27,1.62310356984,2047951440,20.4289,1620724184,27.416050702,66873124,658702516,113236352344
13,21,26,22,11,46,35,28,9,4.29457968478e-06,5303194299,53.239,3587308962,68.645257402,129010841,1684276191,261806945961
9,52,28,19,7,39,21,9,36,1.84551074883,1219589785,15.8694,1308768835,22.868045942,57104084,566212850,93156434395
2,20,11,17,46,11,36,43,1,0.0970068332568,5336337311,53.3529,3594488154,67.464866197,135842711,1714886878,258636306424
28,52,10,44,7,46,36,19,42,1.89655638957,1255779221,16.1783,1322747891,23.595963704,57663774,597119029,94035119684
14,21,26,16,10,46,35,21,9,4.20822602803e-06,5302990898,53.2342,3587486224,69.905968121,136789589,1709678793,268863058539
9,48,20,33,15,52,24,28,21,0.69571496807,2934151694,28.6959,2277488464,39.540127913,98824535,866622460,160705650157
41,30,20,5,47,31,19,19,49,3.26425883791,8864528583,86.6428,4631315574,80.630870203,121554173,2328489656,279528928177
30,24,22,9,42,37,22,23,11,1.34084553266e-05,6193500875,62.6199,3824157476,70.620574234,125188465,1761188495,269082565565
41,51,20,4,48,2,18,27,47,0.111070877058,210704535,5.07374,262390609,7.808845018,12077287,150446662,27212562735
14,23,12,21,31,51,30,19,49,3.08715182557,5345228605,52.8691,3577837317,71.979967301,126348180,1819696854,277679591003
3,12,21,47,21,46,20,24,17,0.403351492751,5942354932,58.7976,3923936027,79.222347345,146119288,1866211981,299016129420
17,45,14,21,33,18,30,7,6,0.598764444066,5078413079,50.0848,3490499371,68.632223818,122131055,1520240814,271424028879
3,50,21,15,48,33,8,48,39,1.57350023411,2152961744,21.9306,1676455580,28.791264844,71531488,715177412,117724851334
26,52,10,10,8,13,37,14,42,1.84001585503,1218775094,15.8592,1310469571,23.423632381,55714891,588777687,92833684120
48,46,25,42,19,10,41,41,51,6.92812037262,7785432247,47.1987,3313498113,93.876171100,92101499,1736527824,376024971723
28,22,10,34,11,36,5,30,41,0.0170895859611,5784757604,58.2422,3751725334,74.336897535,131444285,1859684002,282039721780
41,29,50,6,48,52,18,2,46,0.508143433209,732929089,10.611,591055797,12.733595843,21791675,335090711,44258500867
12,16,20,37,36,1,26,29,7,1.05317604693e-05,5363581487,53.5326,3616271827,66.911304931,136390192,1726202820,259091391547
12,29,13,20,34,32,30,7,47,0.825729823393,6135587282,60.4908,3843105547,75.690954334,129362987,1960934030,293165818143
26,15,19,9,19,43,31,34,8,5.74913766512e-06,5340563817,53.4585,3611193577,68.524573812,130343992,1672082514,263897041607
30,41,10,2,40,50,29,33,34,0.454610119678,6729597547,75.0806,4130917724,78.152266460,113123589,2305083700,275179994943
12,52,4,39,20,49,37,19,42,1.84001684964,1227959237,16.4229,1327521587,24.488764824,48823590,623724104,95301685603
31,41,10,5,6,14,29,32,10,0.156867340687,2797853810,33.4252,1996645025,35.067964593,71372962,1063361294,120328907013
26,15,19,40,40,46,45,25,9,0.000108755835041,5354772634,53.4508,3616682843,66.297449815,130290258,1699683729,257443478186
13,50,20,27,22,52,20,25,20,1.69373485132,2009588928,20.5437,1628949149,29.042561725,67671446,675762289,116699127692
3,12,14,35,33,41,30,4,3,1.06299207434e-05,5402212266,53.7621,3634533780,67.634297327,133689321,1718906370,254703474772
0,48,20,19,45,13,31,33,8,0.676453682442,2943590562,28.7152,2275011094,42.519867179,95122426,901945191,172335035321
29,18,8,10,2,43,38,17,36,0.000432614437078,6006885487,61.2818,3825778625,76.995390670,120493779,1963440966,289286439508
1,46,18,24,7,1,33,18,5,0.788217247538,4426170629,43.744,3170043863,61.872014625,118336007,1333457546,246204280999
37,26,10,7,48,36,24,19,37,0.00597171577662,831999441,10.7011,691702430,13.050866712,28614980,327988381,46871537856
32,15,35,1,42,14,37,8,40,0.00793096104397,9341489841,91.4662,4754799198,73.781405846,119606998,2273118973,268840635970
13,21,22,22,11,45,35,28,15,1.26633385227e-07,5304509647,53.2154,3587107204,69.024555126,124692945,1672295590,264634295990
8,48,11,30,40,44,28,23,8,0.69571493117,2938204789,28.6783,2271458098,41.774420046,95898074,886803335,170704091669
32,35,50,6,41,26,50,1,31,0.532596613566,722080323,10.3624,588365689,12.399185322,22005673,320001937,43027929048
21,52,4,39,20,15,37,19,35,1.84552974358,1222057663,16.4252,1328134168,23.533377961,56630677,610092222,93955838410
27,21,22,39,11,1,33,24,34,0.00021347678257,5740117221,57.6685,3742436636,74.330884008,129474276,1854112964,285352131235
14,51,18,16,10,41,7,49,8,1.50690411644,1983689489,21.9629,1647658359,27.681695457,60642563,749825053,111272855915
1,20,29,17,46,11,36,43,1,0.0970058603776,5333407641,53.3416,3592428121,66.936882366,139812167,1660319218,260842743917
11,20,11,17,46,11,36,43,1,0.0970068332568,5328616496,53.3205,3592605800,70.192656241,130540252,1727332582,267134235760
16,12,17,48,33,15,33,7,3,0.482245474562,5272646476,52.0351,3548300639,68.305783592,123894879,1666792156,262797977085
27,52,10,10,8,10,32,14,42,1.84001534807,1221366668,15.8724,1310612411,23.684407748,49807121,587147399,95945954507
33,22,17,7,42,40,22,8,37,0.000149299978421,3009140965,33.0763,1971460229,35.829495257,70944914,1008126315,125873191844
37,24,10,7,48,36,22,18,37,0.0186534419904,902475816,11.3278,715766629,13.449597482,30332870,348465146,48346730021
33,24,17,10,42,37,39,9,37,8.16971282935e-05,1658651719,15.4539,1321688680,23.705363689,68447207,435975710,100057693984
26,15,19,19,19,44,38,34,8,5.74913766512e-06,5339490994,53.4609,3610698039,58.202711053,135622269,1608563700,238986507068
48,46,17,17,19,37,21,8,49,5.53056095928,14851027468,81.4113,4034271207,182.385892324,95384078,3262926373,701143292057
9,48,17,33,15,52,33,6,21,0.695714924712,2934793032,28.7013,2278148120,42.506780166,94505464,902944683,173353940979
33,27,20,20,42,36,24,23,37,0.000115774313834,1832716914,17.3426,1444527543,25.942311751,66849727,485065525,107090430660
14,25,15,17,48,14,35,8,9,0.325427458774,5255326172,52.9791,3595385606,68.242974566,127943411,1702685566,259192744612
16,46,14,21,33,13,40,7,3,0.788217247538,4422758597,43.7057,3168326774,60.527143924,116949729,1327332171,242472647582
9,28,20,23,15,52,5,21,21,1.43289177495e-08,5262753024,53.4322,3623505346,68.030546551,128634007,1721327494,262074191368
15,48,35,37,11,26,48,1,25,0.695709295502,2972985044,28.718,2280782203,42.259618094,92367835,893084037,174617266418
33,26,17,20,42,36,36,7,37,8.16971282935e-05,1787059429,16.8138,1417463137,25.746592293,66381688,480531624,106279070439
11,19,28,21,46,12,29,43,32,0.0970332845691,5755807774,57.6429,3735583462,72.258981587,129815157,1845176979,279127104668
31,41,11,3,19,49,36,33,3,0.156867370246,2457139853,30.2134,1848357984,32.350137923,69537646,964011225,112542111307
32,10,28,8,47,1,43,30,31,0.00821989224051,852196792,11.1746,680948809,13.456179681,25265751,341276906,46494325869
32,44,10,3,32,26,49,32,30,0.0436695382317,1054023886,13.2497,794178523,14.275645987,28984549,397082668,49772722364
28,48,5,29,21,5,27,12,24,0.695714338529,2919683982,29.3644,2282009496,41.601015366,92105391,942984823,167720335435
6,41,20,3,46,52,29,38,10,0.453098459919,5361474448,60.4989,3727614883,70.139832811,123783715,2071833335,249536134126
33,26,7,7,43,37,22,19,37,0.00015945093673,3142824623,34.9881,2077532050,37.469886091,70569878,1085365543,130655168723
36,25,10,8,42,1,47,8,37,0.000173456488978,856911574,11.6073,711464099,13.138903917,29336639,357765642,47352717119
41,51,20,4,40,14,18,27,47,0.132969730476,200561943,4.79772,251792009,7.068380564,11518939,138185159,25867721283
3,52,1,17,49,33,17,19,42,1.55527349977,1279515472,16.8794,1343704041,23.608525247,54344865,625430055,94709404249
12,50,22,38,20,49,39,48,39,1.62767955441,2220286577,22.6256,1713655109,30.500543417,67910108,748369457,122784317661
26,15,19,40,40,43,31,33,8,0.000111121716569,5355330252,53.3452,3614298006,69.957345313,129353768,1729943312,264726877653
11,41,10,36,19,13,36,7,42,0.455733246192,5827127257,57.9239,3771808431,70.945615434,124285419,1749945480,278662654177
14,24,26,16,10,46,35,28,9,4.29457968478e-06,5277935335,53.1897,3587909687,67.739145557,135750997,1731672704,261974522500
31,41,10,3,19,50,29,33,33,0.12773733724,2491816467,30.6517,1844611126,34.813892099,65552650,1005255310,118265406859
13,25,27,6,42,46,51,50,36,0.126300245236,5647186079,64.3196,3842639792,77.456689315,126766416,2288074616,272945196949
5,2,20,19,37,52,20,18,20,1.43289177495e-08,5489607414,54.4033,3671516632,67.331786170,129371878,1718398359,254504254657
8,11,26,35,35,49,41,26,4,1.48452293282e-05,5399742174,53.7305,3634842683,68.302069115,128087796,1738997671,263765675631
14,51,12,21,31,51,25,28,44,1.57706163045,2184270320,23.9691,1709798385,28.182077345,74086180,774399718,114308618503
27,48,11,30,40,43,30,23,15,0.69571465349,2927606660,28.6373,2269009893,42.939348026,99058749,884658531,175028520184
9,45,48,19,38,41,21,17,36,0.538749467298,6641942269,65.3243,4114549118,81.632256120,133682601,1972234781,329119615179
41,3,17,7,44,28,19,19,43,0.00271104307911,951380039,11.2114,708030210,13.539694283,27212064,336964414,48209345822
37,29,8,3,48,37,24,2,37,0.00597171577662,972005248,12.6544,762163036,13.376420333,28097010,359766370,48292487571
14,18,26,33,40,47,20,21,20,4.22255494578e-06,5342185426,53.3917,3605740110,68.112614206,125269009,1662990622,267196772585
4,22,26,16,10,1,35,20,9,4.20822602803e-06,5299254562,53.217,3586767752,67.538758101,137431790,1695754590,261074487957
2,24,21,7,42,37,37,8,37,0.000815004859761,5750998781,63.7383,3839418789,79.358811250,116079752,2322595717,281528498298
32,14,34,1,51,15,30,30,30,0.127225182644,975354689,12.3856,764237643,14.299403576,29445810,381926036,50063413245
22,29,20,5,1,15,18,18,49,3.08715189516,5366789771,61.0012,3757281181,79.788839665,114985131,2268352794,277516432541
3,24,20,18,52,36,16,30,36,1.22370874987,5147073431,52.3259,3552832511,71.487811478,123636849,1764385729,270944090305
31,48,17,7,45,14,31,7,9,0.676448741753,3651351909,40.2662,2562375912,39.939003179,101413878,1226814823,147869878943
20,3,22,19,33,24,33,8,6,2.17858854438e-08,5468111194,54.2926,3663844713,67.213860118,126809242,1716637384,258979856795
35,46,17,30,42,37,22,8,37,0.788529653289,7245089330,65.1194,3934067626,66.337342281,111163131,1465336254,266308440816
2,26,20,8,47,9,27,14,17,0.160444001056,5310703689,60.9371,3739613205,65.895291189,120924329,2005520309,247038284208
32,25,3,1,42,46,51,50,36,0.126330831281,9089148744,90.4361,4714044029,68.191337440,129674003,2161479338,261592841349
15,19,37,37,11,26,48,1,26,0.00036625211086,5373589332,53.4844,3608981154,67.962949485,127199183,1758951909,262911982588
12,16,18,37,36,1,26,29,6,1.05317604693e-05,5363912496,53.5355,3616613934,68.142138955,131522624,1669890431,263143064811
31,38,7,48,22,50,29,38,29,0.182587690872,2031205658,19.0901,1475202771,28.935151432,65228890,563835570,117507861673
25,15,17,40,40,15,30,26,8,0.000108369921535,5355896387,53.4644,3616997756,69.156521263,130648619,1712256157,266511793033
33,24,17,7,42,9,46,40,36,2.88167752239e-05,864738673,10.9268,689631913,13.917637969,27927678,343386867,48293868639
48,51,33,8,21,11,40,8,52,3.09942843199,2286083778,26.6539,1752595277,31.316195635,65735891,940826665,113897211745
14,24,26,16,10,46,36,28,9,4.29457968478e-06,5277935319,53.1897,3587886617,70.198063490,127966355,1734500424,266610675725
9,49,32,33,15,52,48,18,22,1.08377395479,2681527979,26.2771,1980032914,32.432428892,80826041,784483052,132960553079
15,20,26,6,11,26,35,1,31,1.95566754316e-05,5681855769,64.4246,3834781293,75.971642447,127167282,2301090840,270759350569
11,21,17,7,43,46,35,27,10,7.21119456446e-08,5318096875,59.2088,3686729464,72.105748118,121755855,2079405041,256924413319
26,15,19,37,40,46,31,33,8,1.37242879472e-05,5355432145,53.347,3614424373,69.266543549,132358363,1712782841,266373009802
12,25,11,7,48,33,22,48,37,0.324770034935,5645534022,62.8286,3820560847,76.434726337,122754356,2239911183,273143578316
39,9,20,11,48,30,19,19,49,3.32907078579,8686820938,78.0924,4474872581,69.696103280,134568379,1780830915,267862376329
40,51,20,4,49,6,17,28,45,0.114736665438,194573444,4.72546,245518962,7.150475481,9812182,137221759,25808122940
14,21,26,22,14,41,36,27,11,4.2421883227e-06,5301292403,53.2206,3586776907,66.128271050,132021505,1700797993,256266293861
24,27,12,6,45,36,15,26,26,0.0145351682571,5270502068,60.7511,3734961327,72.938613173,121551792,2109211056,259029756463
33,24,17,7,42,11,39,8,37,0.000149299978421,2701948052,30.5076,1866301420,34.376035426,66634006,974458127,119036149513
15,19,35,34,11,26,48,1,25,1.58647255304e-05,5369579965,53.3721,3606031802,68.634953022,128043030,1703659423,263564633084
41,3,17,6,44,29,25,2,43,0.00271104307911,976691561,12.2613,726831228,14.082292423,27609492,366289761,49902093037
31,41,10,3,19,50,29,33,33,0.156870023771,2794541036,33.6836,1983522028,38.699073504,69313285,1122236938,127936446048
14,24,29,16,12,48,31,28,8,4.25390805445e-06,5276431350,53.1465,3586823848,70.285959042,133010782,1686280383,269143308164
19,2,14,19,42,24,33,19,39,0.0039414376063,5931236294,58.9069,3821306276,74.000679652,131428641,1842689609,285774749947
16,28,17,7,10,37,21,7,36,0.000424574601731,5700757875,63.8317,3869174449,74.665063347,123854491,2258233247,272869744934
4,22,26,19,10,1,35,20,9,4.20822602803e-06,5298909651,53.2161,3586521251,68.485487296,132795341,1697310502,263521536704
31,44,10,3,32,9,49,31,30,0.505428703776,7124947429,75.6793,4245551061,73.196807825,125528682,2105366863,270453719332
13,25,13,7,18,37,22,47,36,0.0309180442694,5714720953,63.7095,3844118782,78.051687566,124077180,2249814909,279132654550
33,27,9,8,42,1,24,8,37,0.00015945093673,3517978408,39.4123,2251553705,37.979945633,77828039,1131802201,133705135500
24,20,28,43,7,26,22,1,39,0.00416333917217,5762437112,57.8073,3747613928,75.713105930,130875785,1878796371,291112599986
21,2,15,8,36,20,34,18,36,0.000424602323653,5917648189,66.1992,3938914085,79.790007793,119200320,2348034590,279210967592
31,14,10,3,19,12,36,24,33,2.54431421101e-06,828506774,11.4565,708569019,13.674273989,28224059,358283736,48160751785
1,2,29,17,9,9,46,20,41,0.0170839617348,5928893278,58.8215,3818803820,72.134095626,127765672,1856145306,283646978505
33,26,17,20,42,36,33,7,37,8.16971282935e-05,1741685023,16.391,1385193336,25.022130836,72586996,459422686,104229035457
32,10,28,8,47,1,43,30,31,0.0194056762763,937644124,12.0627,728898496,13.974365573,28200179,376001440,48499348400
0,49,20,1,48,14,31,33,48,1.22331930912,2955347618,36.4836,2197711536,34.887022823,84526631,1192359133,131050286073
26,35,12,10,8,15,46,26,13,0.0294331417541,5640458025,56.0327,3768944045,71.984626615,129972891,1720333704,272522969916
24,27,12,36,9,27,16,20,26,2.41843073807e-06,5262235434,53.3647,3619711955,68.070055218,130902951,1710905616,259595805032
37,29,8,4,48,37,24,2,38,0.00595740179088,894114620,11.9633,726573452,14.035648310,27179326,365606393,48289230663
3,48,1,17,49,33,21,19,42,0.673576127906,3288338473,32.6253,2427082455,45.837837716,97026515,1031986143,185047063456
41,3,16,7,44,48,19,19,43,0.00271104307911,869265161,10.5465,673044257,12.689244970,26810180,311066372,45257031366
4,19,26,4,48,33,20,19,20,0.325425686776,5312680308,60.4832,3721337305,67.282218783,117686314,2123676717,249428457237
37,26,10,7,48,36,24,19,37,0.00597171577662,850761875,10.8481,698668319,11.581243801,30227662,311971862,44761235686
37,24,7,7,42,37,22,19,37,9.58286831985e-05,781356886,10.1553,645470900,12.773884514,28420746,311464034,45812278617
10,51,35,8,21,51,46,41,51,2.08471344209,1776864409,26.7934,1718536657,27.010442210,62585680,911379137,103416680762
15,18,35,37,11,26,24,1,37,0.000825925932944,5828296313,57.9986,3762249118,74.957088108,125630005,1859029866,292591125597
14,25,28,18,51,50,35,8,9,1.72018120285,4874809078,49.3251,3487265341,66.847765311,134949762,1543856814,258293537327
41,14,20,1,48,14,18,18,49,0.41572173329,946592851,12.2563,746774939,14.232306922,29770790,367684082,49962757973
33,28,34,5,7,1,36,30,40,0.00799291052865,9238400372,91.3469,4760119457,78.695487741,122569064,2329013577,278095749647
32,44,8,3,6,27,48,32,31,0.0436704049474,954945224,12.324,763621539,13.131884229,28655189,355718738,47118614312
11,20,29,17,3,7,51,29,1,4.27716304401e-06,5317743239,53.3288,3592609587,68.977810512,134497102,1712330797,265741382582
3,52,18,31,36,32,19,9,47,1.78235040242,1296403705,16.3351,1327709407,23.766459274,61225553,597242271,94890477779
41,3,11,6,44,30,25,2,43,0.00271104307911,929119549,11.6388,714751517,13.169711105,29244303,351383759,47124700930
41,3,17,6,44,39,19,2,43,0.00526324326852,899590106,11.3363,696214300,12.949591976,28332478,339631653,46325355199
1,25,16,22,47,16,21,18,32,0.160466640032,5740813064,57.8389,3753086581,73.479261197,137252964,1832085240,285247667055
14,24,26,16,10,47,35,28,40,0.00786740328854,5722462677,57.6046,3735669729,76.433871134,126923830,1868980014,286084062013
14,21,26,22,44,37,32,27,39,0.00636968646273,5768867191,57.8328,3739300723,73.125335644,129286727,1875543056,282663842364
2,51,18,4,40,14,18,29,47,1.50855609748,2293695154,32.0795,1853699802,30.873151793,65354050,1060575725,114869411626
41,28,20,2,48,15,18,18,41,0.00585988371627,894569232,11.9515,734559895,14.356116338,27006961,371093688,49338982175
31,25,49,8,43,1,3,4,37,0.0823926989651,764298696,10.7374,600621837,13.340304207,26944594,350211149,47109582128
37,24,2,7,44,37,24,8,37,0.00022738624643,882333378,11.2789,697947330,13.846585173,28924832,358186588,48375707365
13,21,22,22,11,45,35,28,15,1.26633385227e-07,5304509663,53.2154,3587126413,68.294664969,136708487,1749512180,257751536696
36,29,8,9,48,37,24,2,42,0.347493041868,9245017073,84.7525,4670381598,75.978466121,132001963,1952693551,288701775199
32,35,16,10,41,46,50,1,42,0.0563095615195,9737736587,87.8506,4815855886,78.285931746,126731202,2006612221,294989407292
33,27,20,27,44,37,24,23,37,0.000101833394364,1746798015,16.5265,1396197334,25.338309029,71214303,457898456,106516596052
19,41,32,1,47,13,48,32,30,0.435373182934,5566106929,62.3065,3793480629,72.290296405,121844635,2144501630,257108760969
41,14,20,1,26,27,19,18,49,0.192112559955,944250052,12.0463,744394251,13.908384503,27908585,361254360,49209817456
4,22,26,19,12,1,46,20,8,4.20822602803e-06,5298606489,53.2159,3586487225,69.598652707,136267231,1665866508,269142351195
2,26,17,20,41,36,33,7,37,0.000815004859761,5735820607,57.8667,3756314359,73.324923755,124672467,1883757869,279030609193
2,29,20,5,48,2,43,18,49,3.32371691249,5375971402,60.846,3761852879,76.226183818,122475889,2243488793,273284124476
14,25,18,20,39,47,35,28,9,1.26633385227e-07,5280330247,53.1917,3592845220,69.557433808,126821806,1709996999,262790347528
26,10,28,8,47,48,43,30,31,0.160457941995,5801313576,65.3342,3893255867,76.580816372,125568644,2309516007,275142039115
32,44,10,3,32,37,49,32,31,0.0436704049474,950091892,12.2976,735276111,13.317847741,27740940,357447675,46884464275
32,44,8,3,6,27,48,32,31,0.0436704049474,958241484,12.4174,745769508,13.525210735,27902133,361612712,47998739444
29,21,3,23,12,50,33,28,13,6.46501376244e-06,5521020262,56.4563,3661530677,60.468429076,140465991,1679483422,247194326868
33,11,3,8,45,6,22,30,32,0.000284092000992,877711657,11.6729,719372675,13.938747369,29175218,365427090,48203965429
33,27,10,20,42,36,24,23,37,5.49356089595e-05,1775030677,16.7862,1414914505,25.748629890,68802410,475442084,106011612020
37,26,20,6,48,36,24,19,37,0.00597171577662,794516938,10.9385,663525405,12.988588480,26104787,338877889,45663896985
15,51,17,3,48,2,18,27,47,1.29218870429,2319054597,32.3622,1871984057,30.584490471,63618831,1053622257,115421768211
32,23,18,8,47,1,43,7,37,0.0459969632194,2616982616,30.7936,1846137567,33.540056022,66688258,993495532,115183704193
18,40,47,48,7,15,46,17,46,0.828671568579,6112167524,58.3984,3691398459,77.317963291,117361692,1971742374,299231616132
13,21,26,22,11,46,35,18,9,4.20822602803e-06,5303255732,53.2332,3587059838,67.370182598,133389754,1704300625,253095416888
14,22,21,16,10,46,35,28,9,1.26633385227e-07,5292149188,53.1649,3584852445,68.411282205,127184194,1690799969,264200444793
31,28,10,3,47,12,36,24,37,0.161065372692,7772956664,83.8741,4417067092,76.202178603,124937689,2282707664,274874860479
14,27,26,16,10,47,36,28,9,4.29457968478e-06,5260872016,53.3391,3612186414,66.425200404,126296518,1682560057,260851777894
31,27,10,7,43,36,22,19,37,0.000844760118882,7734373022,81.9727,4360957204,78.684007115,121220571,2266338020,279655439761
41,25,50,6,48,52,18,2,46,0.274173099344,671945583,10.0154,563489682,12.754598562,19881680,324523381,44526330607
40,51,20,4,49,6,17,28,45,0.114736665438,195037041,4.74257,246010240,7.056462578,10297319,133442664,25826250803
5,22,26,16,10,1,35,20,9,4.20822602803e-06,5298708587,53.2135,3586556098,69.176992932,135437493,1689174293,264889147390
21,23,11,14,36,36,22,27,6,8.08775786197e-08,5291040893,53.1827,3586587715,67.205409919,137993813,1698959210,255142817850
31,23,5,1,30,50,35,23,12,2.22350234663e-06,685282454,10.3191,646803007,12.366878129,28601470,322364331,44857577532
33,11,3,8,45,2,20,30,32,0.000650803267628,913081922,11.8832,735700497,13.619267069,29804464,360924052,48319006756
33,24,17,7,42,9,47,40,36,2.88167752239e-05,982347208,11.976,763465319,13.423188512,32965889,335773485,49425794317
32,10,28,8,47,32,41,30,31,0.00821989224051,860977522,11.4098,699202088,13.398169649,26784039,341918763,47435715956
4,22,26,19,12,1,48,20,10,4.20822602803e-06,5298589485,53.2157,3586482469,67.632664862,128049541,1710507653,259929375813
2,24,17,21,42,36,38,16,38,0.00164440646793,5750682009,57.7875,3742312900,73.987983817,125008329,1870284931,282346421035
4,22,26,16,12,3,35,19,9,4.20822602803e-06,5298954918,53.2171,3586768550,66.149065651,121412490,1685774857,264107412359
33,27,10,17,42,36,24,23,37,8.16971282935e-05,1810773708,17.123,1437870214,26.347858023,66166808,479549373,108832501752
33,28,10,2,43,36,34,31,37,0.000159623676059,3456036873,38.9353,2238970453,36.936261827,76246229,1136555735,129620066087
14,22,21,16,10,46,35,28,9,1.26633385227e-07,5292149201,53.1649,3584852927,69.192788570,126955175,1721902604,261572029912
14,25,45,17,11,43,52,6,12,0.134436333268,5603203807,56.1141,3725651727,71.016449929,132803878,1814620447,265179887058
21,23,10,9,43,19,33,18,6,2.95384414395e-08,5292247057,53.1834,3586541481,67.462347287,134706903,1693868343,253476813518
33,22,17,20,42,37,36,7,37,0.000115774313834,1914957342,17.6668,1465680145,26.608124789,74264244,505905830,109259618950
4,22,26,23,12,6,46,18,8,4.20822602803e-06,5298071667,53.2113,3585912592,68.164403943,130364811,1688062324,261873459282
1,25,16,19,42,16,19,30,33,6.36625502802e-05,5728807752,57.6326,3743643780,72.935892003,124158891,1811634130,280404162619
14,26,17,25,40,36,35,7,37,0.000815004859761,5723944290,57.8227,3753380055,74.888329778,127137616,1896970049,288691992955
41,3,11,6,44,1,25,2,43,0.00271104307911,891504615,11.405,676743869,13.499289379,25801143,345748921,47138037451
32,8,20,4,47,6,17,28,44,0.251204003436,9510824529,93.2475,4819562782,78.672143939,124807246,2364737425,280166796330
37,2,20,6,48,38,31,22,38,0.00595740179088,985564600,12.3739,756629786,13.522610198,27908549,358852047,48762339400
41,26,17,6,44,39,19,2,42,0.00224634872901,914836970,11.8632,722075942,14.163790029,27507178,368898037,49122541876
33,24,17,9,12,37,22,8,37,8.16971282935e-05,1614897643,15.1234,1312478492,22.370345344,70956279,417283898,93265290179
33,26,17,10,42,37,35,9,37,4.93020418411e-05,1675096618,15.7816,1354629437,24.819263031,64186256,464289639,104702251099
36,27,10,4,48,2,18,27,47,1.08280718714,9779067378,96.5486,4873486553,80.516465355,122808055,2423866245,287416921498
11,25,30,17,39,47,38,28,1,2.16860494045e-06,5287088348,53.2115,3593253750,68.896888931,133362778,1682857323,263237661509
13,36,29,16,41,49,51,2,8,0.0852132231864,5660214145,56.235,3778722110,69.393375829,134632753,1738345132,259686974073
15,24,18,21,12,48,31,20,44,0.107401133629,5795675312,58.0519,3745615036,76.225581847,126482138,1883162167,292204836426
14,11,17,17,16,37,52,48,12,0.0648025875072,5316484121,53.0001,3603662457,69.439761494,125841487,1723038592,266031938255
14,22,21,17,10,46,35,28,13,1.26633385227e-07,5292072901,53.1631,3584730962,68.137332568,127786661,1750200274,266335211516
42,24,8,7,43,28,22,19,43,0.00424020710278,946752785,11.5418,724184040,13.378450978,29198998,346399549,48116419199
14,43,21,16,10,32,35,27,8,0.523153784609,6284517540,61.9968,4066293312,78.108646509,134403654,1898888014,302133579670
31,17,5,1,47,50,19,23,14,0.160459466438,7326866742,78.883,4242762907,77.878436634,121520859,2243866657,270079073037
14,21,22,22,11,45,35,27,47,0.825729909075,6110012715,59.7211,3782125222,78.886278105,134322577,2013223083,302806428351
11,12,34,17,40,36,38,28,1,1.4952551464e-05,5428563117,53.6852,3627967359,69.721553522,130789634,1722343648,266554613442
13,24,22,22,11,46,35,28,15,1.26633385227e-07,5279515452,53.1645,3587222928,69.523453448,123806336,1689127455,264616590444
14,25,21,26,39,47,37,29,9,1.88487558603e-07,5281207413,53.2313,3592752434,68.872063290,136047184,1645108330,268430576587
14,22,18,16,10,46,35,28,9,1.26633385227e-07,5292552103,53.1683,3585302542,68.346927713,130601346,1710097765,263263957140
21,23,10,9,43,19,33,20,6,2.95384414395e-08,5292241578,53.1833,3586594228,66.121504631,132082854,1707675008,252059742400
31,26,10,3,19,12,36,24,33,5.19893077078e-06,725795040,10.8489,676223755,13.232784755,28552641,347344266,46494866841
33,15,17,10,42,37,35,9,37,8.16971282935e-05,1911745630,17.4065,1436817194,25.991278226,66530766,481039146,107759739678
40,3,11,6,44,3,19,23,43,0.00401694319837,1005616947,12.4031,752750088,12.539505633,29410831,334500403,46321367308
37,24,10,7,42,37,22,19,37,0.000207983579806,837172639,10.7725,690397291,13.088343783,27798489,329445133,47168645807
41,3,5,6,22,38,18,2,43,0.00765188680237,1044188082,12.7279,768944532,12.470055794,32502993,338675963,46907412739
32,25,47,6,43,33,4,4,37,0.419874892723,9071886635,89.1426,4629838171,77.159879928,120277218,2253585905,279066553953
13,25,26,23,10,46,35,28,9,4.29457968478e-06,5271126554,53.211,3592354074,70.609940205,127630430,1754493561,269345889283
32,22,5,8,48,1,43,30,31,0.0059868891137,829170575,11.0796,670389366,13.073401196,25100267,342818835,45539560573
31,10,28,1,29,50,35,23,11,2.22350234663e-06,816099020,11.4291,714490813,13.631772316,29654331,356859147,48546679725
32,10,28,8,47,32,44,30,31,0.014765346448,957447125,12.2957,748621039,13.403836924,30152003,362723677,47774994679
31,10,10,2,19,12,44,24,32,3.91942376146e-06,820850748,11.5239,724388632,13.467605723,28315378,356963616,48901436211
26,25,17,9,43,20,35,7,12,1.05645980553e-06,5269776091,53.1326,3591755138,69.299842349,121857461,1762607948,264219034901
11,22,21,16,10,46,35,28,12,1.26633385227e-07,5295110643,53.1756,3585513309,68.171628598,124184915,1717329721,264526650014
14,25,17,7,42,31,24,7,38,0.00164440646793,5733696780,63.7151,3842417503,77.115615522,115211754,2222660680,279249888747
33,23,18,6,42,9,46,40,36,7.37552153008e-05,848021723,11.3607,705499722,13.260361783,30608724,351137751,47044515015
14,25,29,13,10,46,36,30,9,4.37273913703e-06,5269142766,53.111,3590919527,66.775997850,128068926,1709961741,261479456516
37,26,10,7,42,36,21,19,37,0.000205548879204,851793090,11.0163,710781318,13.262975365,29017705,345322511,47618484253
14,24,29,16,4,48,31,10,8,4.14848529031e-06,5279728973,53.203,3587931236,68.072092565,133989134,1715841022,255065757752
21,1,10,7,48,16,24,19,37,0.325965526161,5898264377,64.5859,3921507916,78.159131378,124937875,2236677143,275986175193
40,51,20,4,49,6,17,28,45,0.114736665438,213340989,5.23374,262161956,7.618973581,12280781,155644607,27097440540
14,24,18,21,38,50,32,28,9,1.26633385227e-07,5287213891,53.1706,3587849265,67.723142718,131323569,1738128467,255416363031
33,23,18,6,42,9,46,40,36,7.37552153008e-05,870495271,11.6203,707628706,13.868057852,26554888,367899371,48351165990
26,24,17,7,43,37,34,7,12,1.05645980553e-06,5276924167,59.0567,3683444794,71.866719301,121739482,2117844024,257219287114
37,25,3,6,42,19,23,11,37,9.58286831985e-05,933965566,12.2579,735961557,14.344323559,28399159,384065661,49917130302
34,24,17,6,7,9,46,11,35,4.83264142098e-05,964458745,12.4846,762907849,13.091987070,29746142,357739699,48351644491
15,24,17,33,43,3,35,38,16,8.09252798921e-05,5294853236,53.1345,3593826167,68.106953341,142285066,1709627476,253862136694
31,23,9,1,30,42,42,23,48,1.70701023042,8050811683,84.9655,4391907459,84.549658988,120045937,2475701043,296227206408
41,38,20,4,48,14,15,27,47,0.238259311256,3418812253,37.0931,2110288931,35.081715230,73840260,1074954626,122601807017
40,51,20,4,49,6,47,28,45,0.105636255336,209696447,5.05276,267594997,7.647630409,11404772,151558061,27406963856
21,22,10,12,44,48,17,20,4,0.00254973150495,5293737002,53.1255,3584481054,67.374146736,126857036,1686181111,259054120732
14,24,18,20,13,48,48,20,43,0.0572329140999,5754728563,57.8433,3740655917,72.962475568,130254210,1780702141,285000083220
31,17,5,3,19,52,36,24,33,7.74740356819e-06,821401967,11.6312,718392311,13.863990617,29385706,372171977,49033666513
37,26,10,5,48,36,24,19,37,0.00597171577662,867664417,11.7564,715782718,13.774737783,26958482,362444458,49047006232
37,24,2,7,42,37,22,8,37,9.58286831985e-05,804448303,10.4534,658976133,13.347448979,28069941,331332593,46663275881
37,24,7,7,42,37,22,19,37,9.58286831985e-05,802457745,10.4415,671964738,12.910379511,26863651,322155735,46508992146
14,17,18,23,10,50,35,28,13,1.26633385227e-07,5337869998,53.4017,3603183647,66.583037257,132344685,1692730182,254930972255
41,52,20,4,40,16,18,27,47,0.776979111542,309328160,10.4162,578850381,13.348186052,22907759,355889498,44725643395
28,17,6,3,22,10,36,24,13,3.40473091657e-06,5376679905,61.9326,3749699604,73.971843432,120812720,2172243800,259522867731
2,37,49,48,39,1,22,7,29,1.27908609365,7285345903,71.2621,4422102908,86.623430032,145708734,2272133679,338536041669
37,26,10,7,48,36,24,19,37,0.00597171577662,808153069,10.4492,677020581,12.707257867,27601581,319917180,46090465652
10,22,21,10,10,46,36,28,7,1.26633385227e-07,5296743513,53.1755,3585931387,68.074574268,124153387,1698592330,26098536497


==> src/data/DualPrecision_Opt/Ferret-single-default.csv <==
func1,func2,func3,func4,func5,func6,func7,func8,func9,Accuracy,fpBits,fpEnergy,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0,0,0,0,0,0,0,0,0.0,4786661048,34.1737,57.349726166,90140314,2223003887,233592967392


==> src/data/DualPrecision_Opt/Ferret-single.csv <==
func1,func2,func3,func4,func5,func6,func7,func8,func9,Accuracy,fpBits,fpEnergy,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
17,5,14,9,1,3,13,2,1,0.411189479931,2023703782,21.6349,52.725999545,115674125,2139808637,263698499794
0,7,20,4,11,3,2,7,15,1.46941679345,3088284494,22.3592,47.411722058,97841035,1766737814,229350943119
12,19,11,9,23,1,16,15,11,7.55209172641,952099629,9.3927,21.100570304,69448023,921503183,139593134265
1,23,4,7,17,15,3,20,17,5.01093613615,2815752297,20.9169,40.319777381,100287739,1650571131,217781591617
11,2,7,9,11,7,15,8,7,0.697725052891,2881120020,23.5919,53.594935796,115160177,2200171733,268398614217
0,14,11,13,8,15,11,18,15,0.343790173855,3657467006,26.9249,61.728579411,115902274,2191470455,284242140616
12,23,4,20,3,6,16,8,19,1.16452281372,1587590082,15.9832,35.549580006,99043696,1542454104,209212164947
20,12,0,2,1,0,16,0,23,2.1655126508,1776314507,22.3068,51.441024515,112398466,1984877271,256424148166
12,14,12,19,22,23,14,20,12,7.83039773278,1165543719,11.2819,35.403394841,85707231,1334859964,184894720730
15,22,1,16,2,12,19,19,7,0.768495890327,1768969069,21.5404,54.658945251,124280329,2127343135,282540556561
11,9,7,9,11,7,11,8,8,0.695895933855,2627289270,22.539,59.099654507,113220729,2201877587,273894819424
11,2,7,9,11,7,15,8,7,0.697725052891,2881120020,23.5919,53.305906460,114236095,2209953256,271080796456
19,8,4,19,14,6,21,8,10,2.59395223743,1421437029,17.1147,51.306927952,116358049,2036182376,262911604649
12,19,10,9,23,1,16,9,11,7.55126114305,972485058,9.52882,22.232195186,68187781,939454750,140249537592
0,14,11,13,8,11,11,19,15,0.331242914964,3662738514,26.8895,59.500986999,116412217,2296099696,276969029177
0,14,11,13,8,15,10,18,15,0.343755054361,3657709286,26.9313,59.919488309,115728982,2276377003,280028458312
1,23,4,7,17,15,3,16,17,5.01095297179,2818503865,20.926,41.874012085,100136477,1665551921,218612303216
20,12,0,2,1,0,16,9,19,2.16532292817,1774123434,22.2845,48.693537517,112218762,1989850049,252996616964
12,23,4,20,3,6,16,0,23,1.16452281372,1589514888,16.0032,39.027603781,100093521,1572784326,212931076236
23,2,19,20,15,6,11,8,21,13.3494608723,818430253,8.97767,25.330976226,91435897,980780807,173903914084
0,15,11,13,8,14,16,18,15,0.349444405766,3599332310,26.6446,65.248650671,116751027,2297464904,285311401999
0,14,11,13,8,15,10,18,15,0.343755054361,3657709286,26.9313,61.407758337,117029068,2307425827,282501073229
12,23,4,20,3,6,17,9,19,1.16274734484,1581221444,15.9224,38.596921539,98217309,1542844301,213315108659
21,14,12,19,22,23,14,20,12,4.34397171873,474321127,8.33267,28.183750370,82895450,1019915412,169153256674
12,14,12,20,21,23,11,20,12,7.65881741001,963678284,9.27829,28.481299950,77808875,1172364974,161022721791
12,23,7,20,15,6,10,9,22,3.55487941465,1301908694,12.6853,37.163858621,94314207,1442416116,203159783936
12,18,10,9,23,1,16,9,15,7.5404259128,1008955959,9.7408,23.184367139,69328572,962214240,141544974567
1,14,11,10,8,11,11,21,11,0.337630157926,3548614052,26.4365,55.883854193,114410635,2193663164,271609684759
0,15,11,13,8,11,10,18,17,0.339439450221,3615287052,26.7074,57.522815940,116388928,2206482891,278773516238
0,14,11,12,8,15,11,19,15,0.330072945293,3703834604,27.2623,55.457614500,117670994,2269448286,277457510910
15,22,1,16,2,12,18,19,7,0.663101378292,1768196727,21.4544,53.924782958,123536525,2121447183,280594888902
15,22,1,16,2,12,19,19,7,0.768495890327,1768969069,21.5404,58.367985085,124213780,2200691778,284642670263
12,23,4,20,3,6,17,11,19,1.16274734484,1580736760,15.918,39.664463724,99996517,1570113669,214805481539
23,15,7,20,15,7,14,9,22,13.0649122228,642335140,8.66149,25.538064584,93661671,991508238,177221034415
12,22,12,19,22,22,10,20,11,7.77243783497,927789286,9.83501,27.194052185,82792410,1122671800,167164077572
0,14,11,13,8,11,11,19,15,0.331242914964,3662738514,26.8895,59.803277271,116899455,2258145163,279605563131
13,23,4,20,3,6,17,9,19,1.16472946902,1481077703,15.5645,35.199375453,100135365,1488862297,209498941646
1,14,11,10,8,11,11,21,11,0.337630157926,3548614052,26.4365,60.291269448,113825205,2235209791,275835416139
0,14,11,12,7,20,11,19,18,0.714397835989,3705961209,26.7118,57.210660895,112599559,2165315936,265046014739
21,14,12,19,22,23,14,20,12,4.34397171873,474321127,8.33267,27.116927143,86120758,1016587709,169039427546
22,9,14,20,1,3,11,2,1,7.8250443287,981928023,12.8403,30.327734765,96376281,1212292667,193115673750
12,23,4,20,7,6,17,11,19,1.15280449047,1533411916,15.1534,38.639097739,100654145,1536179986,211447762632
8,23,7,20,15,6,10,8,22,3.56485408151,1635102213,13.9768,37.232215698,95138462,1500502192,202146084407
13,14,12,20,22,23,14,10,12,7.78844284098,896814894,8.9615,28.175180474,78167387,1116309060,159501224127
21,23,4,19,3,6,16,20,19,3.65924754799,775540631,15.3366,37.694283007,115870050,1515176070,230229011089
1,9,11,12,2,2,11,7,15,0.115480123391,3959153470,28.8532,59.499251466,116830570,2257703061,278214010274
21,14,12,19,22,23,14,20,12,4.34397171873,474321127,8.33266,27.128302365,85223808,1016348652,168886943481
21,14,12,19,22,23,14,20,12,4.34397171873,474321127,8.33266,25.265746942,86415588,1006161901,167362754961
20,14,7,19,15,7,17,8,19,2.18377407057,940272916,14.0176,47.459930152,111021874,1903134812,246845262914
12,22,14,20,15,2,11,7,15,3.50926900276,1209413710,12.3693,40.179929263,94664418,1564915117,205830771206
2,10,7,12,3,6,10,8,22,0.114868577356,3829647715,28.3458,57.932886651,117051886,2152510020,275798373885
21,14,11,19,21,22,14,20,12,4.25166673913,528167929,8.45735,31.495315712,83811721,1113479633,171887488114
1,14,12,10,8,11,11,21,11,0.338060436467,3533504614,26.3227,54.773534234,114064290,2193531635,269508456953
1,23,4,20,2,7,10,7,19,1.14987790255,2661739880,20.1387,39.610590183,100247580,1569333814,211907954487
13,9,11,12,10,1,17,11,15,0.656622778285,2328909195,21.5811,54.934455007,118605510,2278696285,275382973523
1,23,4,19,2,22,10,7,19,1.32444313536,3253354972,23.6089,41.899509834,102763200,1758905082,226729438217
21,16,11,20,22,7,14,20,17,3.54825120017,500431455,6.34828,19.411645074,67665799,821720479,134392820711
12,23,5,20,7,6,17,11,19,1.15280449047,1518859774,15.0413,38.763274137,99916985,1531438533,211813760913
12,1,4,20,1,3,13,11,19,1.20536624385,2287407973,19.4905,42.141978075,97547411,1751450629,218011360687
17,23,14,9,7,6,17,2,1,0.660417246477,1348302165,17.6405,48.558440312,116269411,1963329477,260900696985
1,10,6,12,3,5,10,9,22,0.114788015061,3966665883,29.0253,56.350003629,117359371,2256493895,276451632574
2,23,7,20,2,7,10,7,19,1.14987872476,2524791570,19.3199,38.454836953,100033458,1576220227,212265027032
1,10,6,9,3,5,10,2,23,0.0419629015846,3906754671,28.6321,53.266249163,113300135,2127026537,269565996003
17,5,14,12,1,3,13,9,0,0.430397221332,1982069157,21.6529,57.097104984,115852603,2160286835,274103401428
17,10,7,12,3,5,10,2,1,0.439349853591,1877616045,21.3436,53.707172421,115408604,2098021008,271714196902
1,6,14,9,1,3,13,9,22,0.0496595646323,3988191471,28.7027,56.754075462,113977529,2257653526,269158828499
12,14,14,20,18,0,11,7,15,5.7430470219,1033875316,9.72045,28.961664635,77277138,1245807029,164499958861
21,16,11,5,22,7,14,20,1,3.57380639427,917497250,10.5017,23.350324483,74531750,977721351,153835739834
17,23,14,19,7,6,17,1,16,0.880848034199,1071550229,15.3817,46.415796306,113871707,1903955260,252644665771
21,16,11,20,22,7,14,20,17,3.54825120017,500431455,6.34828,23.020545321,67486491,846688197,135359029491
12,22,10,10,8,2,11,7,15,0.379272532705,2060690464,20.4751,50.731238332,114676768,2028570609,264564966135
1,21,10,9,8,2,11,7,15,0.433826152238,3350764229,25.8344,51.169924632,113935061,2059254352,260393100372
13,11,6,10,3,5,10,2,23,0.111798825167,2391810885,23.1051,58.733198389,114141486,2220147852,273373554495
14,14,4,20,7,19,17,9,19,1.02833141428,1526210700,15.7293,45.825170044,97511140,1756503120,221448308582
4,14,11,20,8,12,11,20,16,1.21054215976,2319295608,18.1977,42.706191756,97471285,1729265653,219739186525
18,16,12,16,22,7,14,21,11,6.6603319247,775543554,9.00604,27.645697277,78552053,1163125374,164651693436
1,10,6,9,3,5,10,2,23,0.0419629015846,3906754671,28.6321,51.372593101,112808724,2144866052,264237732236
11,14,6,8,8,6,10,20,19,0.270275452047,2494724465,22.6666,53.646995022,112467599,2092249368,266655203022
21,16,2,20,8,14,14,20,17,4.35839349874,855490148,13.1881,37.449636025,97523166,1473833343,202229038377
12,16,5,20,22,6,14,20,17,7.22264879505,823481312,8.06931,22.367277070,67393312,926227603,138172752795
1,22,13,20,15,2,10,7,15,3.48739471419,2147099159,16.2298,35.313239360,94952567,1482172306,201077032841
12,10,6,8,6,5,10,3,23,0.101295305026,2554121371,23.223,52.545307681,113203182,2152560002,267020112482
21,16,11,20,21,7,14,20,17,3.4238550399,494593186,6.53161,22.110060309,69078710,917396226,139273663249
12,23,14,20,15,2,11,7,15,3.55310454649,1202950498,11.9883,35.568777879,94576811,1467869007,201362424088
13,11,6,10,3,5,10,2,23,0.111798825167,2391810885,23.1051,58.167487036,113711257,2265960276,272375701517
21,16,6,20,9,7,14,18,17,4.49839190915,801986972,12.6692,34.489978528,97971261,1433089461,201487899831
17,22,14,19,3,14,13,1,16,0.927958269622,1089547746,16.3771,46.252200460,113976733,1897181342,252254508719
2,10,6,19,3,14,13,2,23,0.753896503665,3509073929,25.9333,58.998856941,113199347,2139116090,269519167717
1,10,6,10,3,5,10,2,23,0.0960659743191,3924727897,28.7651,54.961869804,114280593,2206985622,271580667946
21,14,11,20,22,7,16,20,14,3.55217191662,564051401,6.5792,20.508659658,67223532,813671508,134852669160
17,23,14,19,7,6,17,1,16,0.880848034199,1071550229,15.3817,49.757275065,115998350,1891907031,254968972905
0,10,6,9,3,5,10,2,23,0.0419630170011,4014718667,29.1272,58.450640281,113157238,2162993701,274045024618
21,10,6,9,22,5,14,2,23,3.57172268383,1129930429,11.1578,24.229049664,76770924,982243911,153986499529
1,16,11,20,3,7,10,20,17,1.26728090829,2613082500,20.011,40.879387440,97360916,1698595146,217007482660
21,16,6,20,2,7,14,20,17,4.20281568155,876099258,13.9117,35.681235275,97455043,1457892895,201243885502
15,10,6,8,6,5,10,3,21,0.195070619509,2173429896,21.9546,56.294571659,113882066,2232170823,265709613659
3,23,14,9,3,5,10,2,23,0.514062771345,3266780404,25.1742,48.785084948,116076953,2021079334,259004455658
17,10,7,19,7,6,17,1,16,0.998673725447,1593006792,18.3037,52.138898880,113092037,2035075635,260430767351
21,15,11,20,22,7,16,19,17,3.55217191662,532951621,6.46447,23.293653397,68105245,835259104,135784997739
17,23,14,19,7,6,17,2,16,0.880848034199,1071306376,15.3791,43.765199447,115421925,1811521982,250149443748
21,10,11,7,6,17,17,10,19,3.61146287208,1380493784,18.7716,43.825114012,115633425,1795966916,247313170409
22,16,11,20,21,7,14,20,17,2.49783770872,475380575,6.26206,20.144029454,69153448,845440757,135538315245
1,10,12,8,23,5,10,2,23,7.57120456489,1532117453,11.8185,21.458633768,69444305,928356917,140915231094
12,13,6,9,8,2,10,4,15,0.299544593866,2402826971,22.2997,55.396407066,113434514,2210151212,267859260651
22,10,6,15,0,15,13,3,21,7.18320654538,1265658725,17.0109,38.209622673,112257530,1523778931,229585311144
22,16,11,20,21,7,14,20,17,2.49783770872,475380575,6.26206,21.001431508,69231055,838317895,136538193533
0,14,6,9,8,5,10,4,17,0.297398616461,3746398023,27.6019,58.805179504,112605003,2236039164,271940870946
1,10,6,9,3,5,13,2,23,0.0427115247495,3904694376,28.6138,53.360087885,114076472,2129544686,267105384327
17,23,14,19,7,6,17,2,16,0.880848034199,1071306376,15.3791,47.465732230,116265330,1887304277,253715270415
2,16,11,20,23,7,14,18,23,7.60802713627,870696563,7.49654,18.453447330,63980626,818520913,128523676921
12,10,6,9,9,5,7,2,23,0.364390384019,2497652505,22.4162,58.817039334,114416244,2222281002,268489687094
1,10,7,9,3,5,10,3,23,0.0420427627199,3888960601,28.4813,59.093725024,113400235,2284248325,271656524442
20,10,6,8,5,5,14,3,23,2.21891822631,1566088538,19.52,51.093241670,115039125,1989864045,255905205759
12,16,11,20,23,7,10,20,17,7.59944207929,667024773,6.68422,22.224651184,64612091,836317571,130669074366
21,11,11,20,21,7,14,20,16,3.42580267998,636712068,7.06536,21.391536474,69387638,901343558,138822194596
1,14,11,9,8,17,17,10,19,0.339521849555,3547779476,26.5775,60.052065263,116124532,2268453150,276108345598
22,16,6,20,22,7,13,20,23,2.3266201212,567588732,6.78306,19.989972975,67440659,795603853,132119482731
22,16,11,20,21,7,14,20,13,2.49783770872,475380575,6.26206,21.604772919,69714577,832856244,136578642357
1,10,6,8,5,5,17,2,23,0.161919840139,3886423498,28.4682,59.079817384,113045724,2147863631,275012336079
23,10,6,8,21,5,10,2,23,12.8603460081,1083137452,10.2076,22.404308322,76439309,896290868,148933170817
22,23,14,19,6,6,17,20,16,7.08229998643,513267172,11.6002,35.398676818,115372082,1231496182,221065451345
17,16,11,20,22,7,14,2,17,6.9522361356,602068053,6.84787,23.992277803,67229033,934314791,139450691825
1,10,4,9,3,5,13,2,23,0.0427139588848,3938574821,28.8745,54.835653386,112922488,2153040324,266936059714
22,16,6,20,22,8,10,20,23,2.3266201212,567314811,6.78647,19.510006226,67722295,779860751,131843401382
22,16,11,20,9,7,14,20,17,8.21600008952,673605840,10.7766,31.923721769,97978986,1258602309,195228817263
17,23,14,19,8,6,14,2,16,0.815458581756,1061581118,15.1928,48.135184262,115394993,1896614520,253474504843
22,15,11,20,20,7,17,20,17,2.61522644252,480833204,6.42331,20.482955147,71264847,835791877,138384416904
1,10,8,20,7,7,14,2,19,1.24018698215,2774447231,20.1929,44.220519676,96930515,1720965425,220038874431
22,16,12,9,21,5,10,20,23,2.21126201261,789384556,9.28778,25.207231060,76182791,949079842,153024567260
22,16,11,20,21,7,14,20,17,2.49783770872,475380575,6.26206,20.218528855,69268036,843879878,135698751611
13,10,6,8,6,5,10,3,23,0.114486547447,2425170344,22.7698,59.212024034,113566809,2268319363,273038145055
17,23,14,19,7,2,17,10,17,0.880848034199,1079927669,15.4341,50.068028520,115386392,1904085534,256108867659
1,10,10,19,3,5,10,3,23,0.710011240828,3574818108,25.9957,57.034905292,112599408,2101913861,267370648745
1,10,6,9,3,0,10,2,23,0.0419629015846,3921452444,28.7363,54.329983846,111099316,2172069365,263489825316
22,10,6,8,21,8,14,20,17,2.24021752769,1075388738,10.8148,22.280880057,76499042,960813054,151743357206
1,16,11,20,3,5,11,2,23,1.2672844196,2625657878,20.0808,44.743138653,96980450,1745887395,222780890817
22,16,11,19,21,7,14,20,17,2.21067655376,521022043,7.1632,22.283083897,74239681,933810784,147419957282
22,16,12,10,21,5,10,20,23,2.22086385586,771258945,9.15845,24.048310203,77254567,955779047,154024749935
15,15,14,19,8,6,10,1,16,0.786770803802,1529967765,17.5348,55.756729863,112372725,2121166457,262198632909
22,23,12,9,21,5,14,20,23,2.18988210496,616721737,7.72952,19.685008949,72397949,770696381,139836620480
12,10,6,8,6,5,10,3,23,0.101295305026,2554121371,23.223,59.231139731,113239310,2229012070,271631892260
22,16,11,20,21,7,14,20,17,2.49783770872,475380575,6.26206,22.085203236,69238768,864204665,137294375811
21,23,12,9,4,5,10,20,23,3.26292550505,918643725,16.4468,39.366973764,115968168,1553301369,236344006796
2,10,6,9,21,5,14,2,23,6.98172759036,1906494491,14.4627,29.143510982,76455588,1211409260,163941577253
1,23,1,9,3,5,15,2,22,0.532867970192,3693760655,27.7366,51.908937203,116253781,1982281931,263495846979
22,11,12,9,21,5,10,20,23,2.22511335581,939672012,9.86687,23.395032736,76569348,952158941,152545468387
12,22,10,10,8,2,11,10,18,0.379272532705,2059964112,20.4682,52.847186730,117138126,2018444537,263754606435
22,16,11,20,21,7,14,20,17,2.49783770872,475380575,6.26206,23.033788046,69207315,869377457,137533523747
12,22,10,8,8,2,11,7,15,0.378337782103,2083214011,20.6465,52.096515590,115425857,2039898421,260943739628
1,9,6,9,7,5,14,2,23,0.190577593938,3850234272,27.9395,57.065249128,114280001,2213823447,269546778998
17,23,14,19,9,6,11,2,16,0.958949019375,1052051231,15.0315,45.677687323,115940048,1848346968,252728988171
21,23,12,9,21,5,14,20,23,3.43536136468,639938957,8.07379,21.971043652,75244581,844728033,143395759378
22,16,11,20,21,7,14,20,17,2.49783770872,475380575,6.26206,22.120162425,69063921,862067941,136643724500
22,23,12,9,18,5,14,20,23,3.14427011545,659773589,9.50339,22.571505908,88032242,970533984,167147765141
21,14,11,17,8,6,17,10,18,3.84158505634,983561892,15.9091,48.668189371,114833343,1898218666,248952785305
16,23,14,19,8,17,14,2,17,0.81040093918,1159620639,15.5516,50.591395497,116215830,1889219226,258982517646
19,14,11,10,8,5,10,10,19,1.38455219059,1374958013,18.1073,50.701717259,113749017,2055315521,258031073827
21,19,6,8,8,5,10,10,18,3.82165478854,1082779825,17.3675,46.348358531,113213590,1793625151,243164972617
20,23,12,6,21,5,14,22,23,5.27966166877,735837252,8.80023,18.820829230,74160049,874387174,143774180072
1,10,6,9,3,5,10,2,23,0.0419629015846,3906754671,28.6321,59.631164492,113247703,2185780817,273670059584
17,23,14,19,9,6,11,2,16,0.958949019375,1052051231,15.0315,49.843073203,116553085,1907065044,255779040107
21,10,11,11,3,5,10,10,23,3.43130737843,1337249091,18.7964,42.293268674,115616102,1776265727,243028296154
12,10,6,8,6,5,10,3,23,0.101295305026,2554121371,23.223,52.090348018,113713498,2129493778,264573883735
1,10,7,9,3,5,10,3,23,0.0420427627199,3888960601,28.4813,53.735171911,112639054,2141024093,267547821322
18,23,11,19,7,7,17,19,19,1.05050631099,978244541,15.1094,48.855980242,114886598,1907097320,254878344467
22,19,14,10,21,6,14,3,0,2.24347938675,649165566,8.51575,25.235252166,76883521,975949082,153221842059
22,16,11,19,21,10,14,1,17,2.21056043121,520886172,7.16324,22.632336897,74623137,945849260,147825408843
17,23,14,9,7,6,17,22,1,0.679689075013,1340331788,17.6019,50.964694639,115237211,1981377162,260760259452
21,23,12,7,8,16,14,21,23,3.33809851178,875609822,15.9739,38.259871660,119766143,1596970089,240877071072
22,9,12,9,21,5,14,20,23,2.22511335581,994760563,10.0592,24.461135104,76148084,975877976,153118822907
1,23,7,9,3,5,10,2,23,0.530855332143,3606905202,26.9955,51.343176781,116594743,1995636195,263229187103
22,23,12,9,21,5,14,20,19,2.18988210496,616721737,7.72952,20.699338407,73977061,784013093,140770251107
13,10,6,7,6,17,10,3,19,0.258298806882,2438716251,23.0989,58.476238904,115814980,2248011972,276791848751
11,23,14,19,21,7,14,2,16,7.11310884646,707400718,7.20789,20.676652973,71972822,877276550,142724156137
22,15,11,20,9,6,10,21,17,8.25429183464,714786310,10.9441,31.704257423,98169570,1226730028,193587515950
22,16,11,20,21,5,14,20,17,2.49783770872,480019856,6.29415,20.686393301,69184238,851359097,135999696787
21,14,11,9,21,5,10,9,23,3.37500798534,896924402,10.0439,27.013126421,76323910,1050836703,157156468200
1,23,14,20,9,6,11,1,16,1.25076718286,2364300805,17.7295,35.882817155,98759867,1518577520,211266893969
16,10,7,8,3,5,10,2,23,0.221628078835,2061750478,22.0383,49.450593606,112970949,2065858698,261833192767
21,10,6,9,3,5,14,20,23,3.50598897362,1454376573,19.3912,44.876429363,114108350,1823112844,243085385367
2,16,11,20,21,7,10,0,17,7.03333786335,1106988105,9.08949,24.307446858,69351542,1013433929,144226434757
22,16,11,20,21,9,14,20,17,2.47770145908,470020731,6.22273,18.332913916,69692616,799542240,135114013107
1,10,7,9,3,5,10,3,23,0.0420427627199,3888960601,28.4813,59.413111633,111942377,2208120190,273910862933
21,14,11,19,21,8,14,2,19,3.44701486222,611123252,7.80666,25.884691149,74522483,1035334986,152446183087
1,10,6,9,3,5,10,2,23,0.0419629015846,3906754671,28.6321,60.424551128,112578373,2167492631,274648573469
1,10,7,8,3,5,18,10,23,0.27552661503,3907845165,28.7222,56.147250560,114981916,2160700980,272518156691
16,23,14,19,10,6,10,2,16,0.936851510041,1179212797,15.4032,48.279468638,115773607,1855709902,254278901772
22,23,12,9,19,5,15,20,19,2.80404039461,643272445,8.67714,21.814013677,80248209,894315601,152244127178
20,14,11,20,3,8,10,9,19,2.7993521988,942786364,13.6069,38.874512709,97086619,1562603450,209766712013
2,10,7,11,21,5,14,3,23,6.98105698932,1860613597,14.0714,26.430906335,76934524,1212733128,163998064165
19,23,12,9,4,5,14,3,23,1.1460442223,1156135560,17.3771,44.993414185,116723229,1881256596,252136702769
0,10,6,9,21,5,10,20,19,6.98168591836,1988787370,14.8268,29.891311895,76950406,1222339233,165070851098
21,10,6,9,3,5,10,2,23,3.50509901754,1465049338,19.473,45.125071556,113372422,1819630893,244204594621
12,13,6,8,6,4,17,3,23,0.193352966464,2434168987,22.7892,58.267041258,113157360,2169214668,272171058956
22,23,14,9,21,6,14,20,19,2.18986220862,583196127,7.49551,18.812730146,74191032,764979927,139837750521
12,10,6,6,6,5,10,3,23,0.101120737154,2595640146,23.6737,56.749295008,113482477,2118397698,271432154808
15,16,11,9,21,9,14,20,17,6.92254899522,1064374407,10.8057,29.344475973,75383238,1229894478,164975226727
22,23,14,20,7,6,17,4,1,7.76482858349,464108517,9.30608,28.435515306,98590083,1064760503,187609704500
22,11,6,9,21,5,14,20,17,2.22511327905,1031594103,10.5641,22.445952035,76861322,957887020,152148415650
2,15,13,20,3,9,10,2,23,1.26940067375,2541500072,19.5831,44.723954340,96507769,1687093867,221724636836
1,10,7,9,3,5,10,3,23,0.0420427627199,3888960601,28.4813,56.842022729,113625314,2240057076,267459581600
1,10,10,9,3,5,10,2,23,0.0421370340846,3843307476,28.1284,58.860614041,113309629,2178629773,270265893002
22,23,14,9,21,6,14,20,16,2.18986220862,583196127,7.49551,19.048459761,73636663,776008457,139610073904
17,23,14,19,9,6,10,1,19,0.960109482533,1053017073,15.0396,49.957938173,116472934,1936645446,256222101272
21,23,6,18,21,6,17,20,19,3.3422334073,513524758,7.01769,21.910421430,75011316,844761595,143916644768
22,13,11,9,8,17,14,7,23,7.18584171613,1133058742,15.6882,38.819438142,116254384,1533516848,234454470959
17,22,8,8,5,5,11,2,23,0.474617245955,1489243933,19.2218,47.289779834,114078365,1915832782,254702524572
17,23,14,9,7,5,17,1,1,0.660429193849,1351233013,17.6619,53.334488949,117207464,2020175805,264164370091
22,16,11,20,21,10,14,22,22,2.47770145908,466511427,6.2175,20.429421519,69737442,844843180,136180165148
17,23,14,19,8,6,11,2,16,0.815240930805,1064305460,15.2138,50.377223087,114962547,1932810206,256368322736
1,10,6,7,3,5,10,2,23,0.00236580007871,3950931955,29.0951,54.587458626,112142466,2119042734,266578631498
22,10,11,20,21,9,14,20,17,2.47770145908,640120515,6.86217,21.001483291,69264281,818862323,136204672476
1,16,6,9,4,5,11,2,23,0.0710250743291,3642424835,27.5941,54.479885489,111494308,2192627736,265365559134
12,22,10,10,8,15,11,10,18,0.419288716679,2026426054,20.3283,56.361700138,116071093,2063281843,269534951893
21,13,11,20,4,3,17,7,23,4.41167876144,893341287,13.3488,33.713805389,97383842,1440155050,201937165478
17,23,12,19,9,5,11,2,16,0.950314379107,1090822552,15.3397,42.761673640,116125325,1845076755,251304292270
2,23,8,7,3,5,11,2,23,0.511190549227,3514663845,26.7914,48.313650596,117782616,1974450883,259635239783
3,10,6,7,4,5,11,18,23,0.00454684926994,3695862059,27.9,51.783743357,113649382,2153413088,266962040487
22,23,14,9,21,6,14,4,17,2.18986220862,589930927,7.53094,19.443677773,74354178,771969721,139510985823
2,10,4,9,4,5,11,2,23,0.0437264661962,3804824822,28.2155,55.105999522,114142314,2156264549,267696220602
11,16,6,4,6,2,10,3,23,0.121032442875,2542525323,23.7117,59.723878124,113497140,2222088543,272803967293
22,16,12,20,18,9,14,21,22,3.21688136778,446183397,6.86683,23.864063979,77412724,924452695,149627686510
12,10,6,5,6,5,10,3,23,0.100276952554,2618993436,23.8718,61.968186035,112524190,2235773970,275704379796
17,23,14,19,9,5,11,21,16,0.959108602411,1047542817,15.0183,45.737167859,116946232,1863955487,252521435897
22,16,11,20,21,10,14,2,22,2.47770145908,474653255,6.25574,21.763126959,69670606,852565307,136330419993
1,18,6,7,3,4,10,2,23,0.0947707778448,3645627598,28.0116,53.092427842,111894766,2073809072,265777873953
18,8,11,20,21,10,14,22,22,6.53228314713,798806839,7.75246,22.696182244,69200493,998890302,142284134848
21,23,14,9,7,5,15,20,16,3.43788405121,847355765,15.5013,40.395979270,117676830,1587415193,236544841056
17,23,8,8,20,6,11,2,23,6.41666859278,957175978,10.403,26.654958532,78147162,1111789954,160506315319
16,23,8,8,5,5,11,2,17,0.547738093708,1631561630,19.5851,49.439806757,117130348,1927462242,260041491567
18,23,14,19,9,7,11,21,16,1.20096826142,910650207,14.4244,46.404182139,115827150,1838109488,252023135369
17,23,15,19,5,6,11,1,17,0.837242045284,1084402824,15.8274,47.868229394,116581342,1877616849,254182889834
1,6,6,7,3,5,2,2,23,0.00226076764153,4107692698,29.69,61.252562477,113064166,2291624767,273374104416
1,8,6,20,4,5,11,1,23,1.20017269936,2962656079,21.4241,45.925179563,97720369,1759784579,222669322414
17,15,9,10,5,5,10,2,23,0.430210014091,1654303262,19.9223,53.879234859,113773363,2155590127,267188706122
12,23,8,5,21,6,14,21,17,7.03767495048,1129277994,10.7785,22.762047033,73968111,964258313,148596548246
21,10,6,9,6,5,14,3,23,3.68989213574,1427212708,18.7875,44.806665219,115329333,1802377467,243425893092
22,16,11,20,21,10,14,22,22,2.47770145908,466511427,6.2175,22.122805454,68849308,851014360,136945302307
22,23,13,9,21,6,14,20,16,2.17286085995,597971404,7.62056,19.559269570,74992967,779130274,139975543736
20,15,6,19,21,5,14,20,23,5.25758904002,698676922,8.40706,27.839201731,74784343,1103215254,156990542280
3,8,11,8,3,10,2,3,22,0.00371825100867,3698897331,27.5603,58.926624456,114732107,2145507993,272481012352
17,6,6,7,8,5,2,2,23,0.584657149506,2069931991,21.4338,56.481293260,112931826,2167795182,267734476463
22,17,12,20,21,2,14,3,22,2.49453565171,447242469,6.14264,21.764291975,69901442,838471192,136200081591
3,7,11,8,1,3,11,3,22,0.00381972001368,3772240845,28.209,60.597380496,113147142,2193770199,272781854274
3,8,11,8,3,10,2,20,21,0.00375333739928,3690612482,27.5134,52.203886345,111453394,2135653764,266517635332
18,23,15,19,9,7,11,4,16,1.19627084768,900578335,14.3726,45.649627140,115623702,1837172985,253576147146
23,6,6,8,3,6,2,2,23,16.0917578699,1549412495,17.1168,33.411809441,113766683,1255378542,221328742027
0,23,14,9,21,5,14,21,16,7.04732543257,1414666747,11.208,22.813859582,75063177,965269480,148535507481
17,6,6,7,3,5,2,2,23,0.396828575898,2130178616,22.4836,56.872542709,111885741,2184376878,270713561620
22,23,11,20,5,10,14,22,16,7.75984338588,518094235,10.0147,27.656048541,99754615,1019319633,186598502803
1,6,6,7,3,5,4,2,23,0.00224009658523,4106715988,29.679,58.551511030,113407667,2194005092,272369334720
22,17,12,20,21,2,14,3,22,2.49453565171,447242469,6.14264,20.883844074,69484665,827256282,136108341245
17,21,14,9,7,6,17,2,0,0.653094176302,1349397593,18.2443,49.310460799,113725499,2028203116,257627376857
1,8,6,7,3,5,2,2,23,0.00226076764153,4033003487,29.4249,56.196767056,114725294,2206561805,267091064339
12,10,6,5,6,5,10,4,23,0.100276952554,2618747093,23.8693,55.871046293,112681968,2205278640,269636198163
22,17,8,20,21,2,14,3,22,2.49449698585,503112287,6.5681,21.265078232,70111475,826094910,136402710262
20,23,14,9,21,6,14,20,16,5.28006869035,639506734,7.96001,21.921465381,74776069,904760089,145774305063
12,10,6,5,3,5,10,3,23,0.0161897764576,2652930616,24.5391,61.562887701,113809851,2236731767,275229373122
22,21,13,9,21,6,14,20,16,2.22180869853,625459011,8.39297,23.139062227,76151531,884895463,148502164629
17,23,14,9,7,6,17,2,0,0.660417246477,1348302165,17.6405,50.094077924,114819690,1940008645,261468973519
22,10,8,8,4,5,10,2,23,7.2835058546,1376675601,17.4886,35.358237747,113233802,1469386330,228949978555
17,17,12,20,21,2,14,3,23,6.76771360203,587585362,6.98984,25.956561776,70039647,1011680460,146149868451
17,23,9,19,5,2,9,1,17,0.827764809285,1199962972,16.605,47.087890853,115087175,1870412971,255686844312
22,17,11,20,21,2,4,2,23,2.4943079769,472289795,6.34292,21.637869721,69464297,853598216,136962563919
1,6,7,7,3,0,13,3,22,0.0033830596056,4094882432,29.5523,57.179960871,113529808,2154380715,269754284353
1,6,6,7,3,4,4,2,23,0.00224009658523,4108156348,29.6868,58.319940345,112090657,2145831273,269939942588
18,23,15,19,9,7,11,4,19,1.19627084768,900578335,14.3726,47.146724135,116689276,1868584066,251724671819
16,6,6,9,3,10,10,0,23,0.248474004122,2192298418,22.3603,55.093690845,112208981,2131069906,266130174268
16,10,6,20,8,4,10,23,17,1.23662310109,1472306059,15.4011,40.671433788,96811904,1648815450,215242703461
1,6,14,20,3,5,20,2,23,1.26147993237,2931133538,21.0046,46.341615773,97695808,1779237225,224631370956
18,23,7,6,9,7,4,4,19,0.977887349373,1376681158,18.1781,46.672777600,116928599,1926392726,257514664599
22,23,6,9,21,6,15,20,23,2.1898821062,709301002,8.43556,20.314264624,72399448,770422246,140633212181
1,6,14,7,3,5,4,3,16,0.00949007327411,3980101215,28.7158,53.296208887,113735539,2157060021,265913407211
22,10,12,20,21,2,14,2,22,2.49806538353,646015759,6.88475,22.075905406,69064220,845987930,136557271725
16,14,7,8,2,5,10,3,23,0.221246485165,1918101141,21.7279,54.449943105,113307011,2096665319,266122469223
22,23,12,20,20,2,14,3,22,2.58355813024,329105516,5.1773,19.088034117,69907438,712340415,129877333669
19,23,12,19,20,2,14,4,21,5.69247020965,506398023,7.27825,26.197863754,77126062,1062328053,157259527069
22,23,15,20,9,7,11,3,19,8.1254136933,425339356,9.01585,28.881061086,100280578,1054992373,191052547099
18,23,15,19,9,7,11,4,19,1.19627084768,900578335,14.3726,45.661608001,116346088,1850039671,250792341716
18,6,6,8,3,5,4,2,23,0.706428810291,1984862596,21.7507,53.223098863,114511699,2149257428,259738034901
22,23,7,20,21,5,14,6,22,2.4775008619,387688606,5.30978,17.604004401,65803375,653201546,125113182830
16,14,11,8,2,2,10,3,23,0.220647287896,1864376594,21.3098,59.467727184,112052535,2261028284,271103273302
16,5,7,8,2,5,10,3,23,0.221246485165,2261816069,22.9355,56.110393843,113020310,2164285322,268172462365
12,10,6,5,3,5,10,3,23,0.0161897764576,2652930616,24.5391,59.486484761,114262687,2168425583,273733520893
1,6,8,5,3,5,4,3,23,0.00156007047509,4122974940,29.8523,60.562402317,113498901,2232344755,274108786457
12,10,6,7,3,5,10,2,23,0.0166076652831,2605892088,24.1007,57.741406420,113599774,2127345060,271521126463
18,23,15,7,14,7,11,4,17,2.17199530782,1163318480,16.0556,46.619216670,118453354,1885132967,256944968310
17,23,9,19,5,2,11,1,17,0.827764809285,1197935647,16.5866,49.519874534,115760813,1887349586,256422824170
16,14,11,9,2,2,10,3,23,0.247351851121,1843094890,21.0727,54.900198175,113357532,2095616321,267743403288
1,23,8,5,3,5,15,3,23,0.51330376842,3675353715,27.7135,50.339062377,117408042,1989002513,261000028464
22,4,12,20,20,2,3,3,22,2.61975843646,745692357,7.46879,23.945289998,71188252,879364999,140087417081
18,23,15,19,9,9,11,4,23,1.19627084768,895579541,14.3448,45.692652756,116324172,1858805153,250894386345
1,6,8,6,3,10,4,3,18,0.00225698432428,4080333362,29.5499,64.545220724,113791412,2217257649,280728748037
18,17,15,19,9,7,11,4,19,1.15312146038,1040051143,15.444,50.713980398,112882730,2016753305,257445363353
18,23,10,20,20,2,11,4,22,6.22232773739,493479951,6.24472,20.550096546,69416202,888747838,137696598107
18,23,15,19,9,9,11,4,18,1.19627084768,895579541,14.3448,44.569670959,115703138,1840043720,248522772962
22,23,13,9,17,6,16,20,16,3.67538175216,657537691,10.5005,27.908660906,100608427,1103846764,191209797191
1,6,8,5,4,5,2,3,23,0.00361100315657,4099862657,29.6657,56.440103270,111379581,2191094358,271952621907
22,10,13,5,21,6,13,20,16,2.23249231379,1036151527,10.6557,23.408041460,77365159,967421628,153215885290
12,23,6,10,3,5,10,4,23,0.49862015803,2198257235,21.9149,49.375158589,116958495,1957176891,264659904872
22,17,15,18,14,7,14,4,18,4.88789788961,636836397,12.4851,42.523615439,119788058,1602954091,246763536957
18,7,8,5,14,7,4,4,23,2.10015375533,1841547410,20.0352,54.327883958,118537438,2194821352,270384631266
22,23,12,20,20,2,14,3,21,2.58355813024,329105516,5.1773,20.953432934,69683943,720930529,130636268401
17,23,14,9,21,8,14,20,16,6.78613069803,746249851,8.50506,20.933904513,74209042,916980657,147334483290
22,21,13,9,7,6,18,2,0,7.42565852601,819166843,14.5623,37.599381413,114570715,1398833837,228758762619
3,19,14,9,7,5,11,2,17,0.258312058532,3108340608,24.5741,55.578886416,112022513,2144002010,265240991770
22,23,12,20,20,2,14,3,22,2.58355813024,329105516,5.1773,20.287907616,69350878,719978490,130975273652
18,23,15,19,9,9,11,4,18,1.19627084768,895579541,14.3448,47.958977918,115968514,1891120429,251884355905
18,23,8,5,9,5,11,4,18,0.973892454064,1382975957,18.2261,48.091231095,117207664,1939737545,258007673244
1,6,14,19,3,9,4,3,23,0.702387890376,3653371367,26.0796,54.990096983,111717243,2129426795,266421860506
1,23,15,6,3,5,11,3,17,0.548883903095,3540692951,26.7499,52.823068310,116737428,2032948304,265279143088
18,23,13,9,21,6,11,5,17,6.54393663389,737597225,8.53776,24.068825658,74562446,952332161,149492347273
1,6,8,5,1,7,13,3,18,0.00263309217515,4161191276,30.2508,55.390343763,112116701,2109105167,269457005910
22,23,12,20,4,2,14,3,22,7.74606909573,540999742,10.1864,28.669619882,99468361,1054249910,187480782395
1,6,8,5,20,5,4,3,23,6.61291931947,2316058613,16.8931,29.529646713,79577374,1312524026,171948392427
3,22,11,8,4,10,2,20,19,0.312884339852,3234612862,25.4931,48.511036226,114277929,1929462473,259302232792
22,9,13,9,21,6,15,20,16,2.21761388311,977010641,9.95253,25.019971514,76161611,989781084,153384879498
11,14,15,9,15,2,10,3,17,3.43704382299,2231388802,20.3007,60.055799318,114565623,2220397177,275520802892
12,10,6,7,3,9,11,3,23,0.0166612648745,2590139210,24.0044,52.996482306,113276195,2185324137,267177732070
18,23,15,19,9,9,11,14,23,1.19627084768,892714478,14.3219,48.853885461,116579929,1849285893,255177742623
1,6,8,9,3,10,4,1,23,0.0418669093876,4013030490,28.8467,58.454650372,112567856,2204332047,271189431461
3,8,13,5,3,4,2,23,21,0.00937631532007,3754632048,28.1083,52.976731061,113891553,2178947002,267570592073
22,23,13,9,3,5,4,20,16,7.09014025888,852852792,14.7663,33.729068908,118015046,1282726806,225252447773
1,6,8,5,21,6,14,3,23,6.97112506876,2116504993,15.6115,28.356295661,76278202,1212616689,163411572527
22,23,12,20,10,2,11,0,22,7.92148174716,473210300,9.1806,28.149250158,100604853,1049441822,189700634528
18,23,15,19,19,9,14,4,18,5.79811582026,538824351,7.72071,28.491790406,80022879,1192772267,166400062536
18,23,12,20,21,6,14,3,22,6.61697339086,402374062,5.3374,20.872505813,67432191,791128679,131205817044
22,23,18,9,21,7,14,21,16,2.26945162323,501198307,6.95516,20.445670490,74595083,745219843,139515768770
12,11,8,8,3,5,10,2,23,0.0167365488693,2516388765,23.5041,56.285864072,112868814,2121799020,268470032555
1,6,6,5,4,5,4,3,23,0.00362345458224,4131545643,29.9237,53.567212427,113788536,2078478221,267519008745
18,23,8,19,8,9,11,13,23,1.04109104589,1012241366,15.2242,48.231456353,116415889,1878898942,252611415735
18,23,15,5,9,5,11,5,19,1.00568433155,1267938108,17.4065,49.779756933,115274832,1937459218,258619533583
18,23,8,5,9,5,11,4,18,0.973892454064,1382975957,18.2261,45.650637933,116853973,1930713525,256240994972
1,6,8,5,3,5,4,9,22,0.00156007047509,4121515205,29.8377,57.254115664,112729669,2231635759,270193731444
22,23,14,20,14,6,14,3,22,4.94414480059,378637954,7.95963,26.700641503,96637340,1000725488,181530189906
18,23,12,20,20,1,11,3,18,6.22226089957,464635625,6.04409,22.047960644,69596432,896826617,137841959484
1,20,10,5,3,4,11,13,22,0.174166325236,3590122321,27.7706,53.095969301,114834114,2103221290,265647950540
18,7,8,19,8,9,4,9,23,1.188695254,1541991972,17.7631,48.822865957,112097783,2015345498,256802690670
22,23,12,20,21,2,14,2,23,2.47753455518,317431785,4.793,17.482491936,67410242,655460865,124804597509
17,23,15,19,9,9,11,15,22,0.946064904375,1023898895,14.8773,45.593369250,114665875,1852828535,254757319915
23,7,12,8,4,10,2,20,21,16.0802210279,1384222908,15.9428,32.302161330,114245844,1276926583,222639567084
1,6,8,6,3,5,13,9,22,0.00338963802471,4088436399,29.5691,53.360655277,113607027,2137286311,267185453807
18,23,19,19,9,9,11,14,23,1.25856193264,759868017,12.5792,41.610050590,106256694,1666511568,232274297003
3,23,11,8,3,2,2,20,21,0.517818748956,3349400228,25.8826,48.434358004,117214693,1981923309,259880376581
19,6,18,5,3,5,11,14,22,1.37787042069,1698475982,20.1002,48.993527729,112206249,2016625034,255271218014
0,23,9,19,9,9,4,9,23,0.751517533582,3267397737,23.799,42.923365768,116456383,1908487545,252147536483
21,22,14,9,14,6,5,21,19,2.56530166993,775900979,14.6249,35.179734529,117668174,1613368270,237286936873
1,22,9,5,8,5,4,9,22,0.373118440345,3489917257,26.5823,51.142413306,115474087,2016332380,259983799315
20,6,15,19,5,9,11,15,22,2.34532238345,1265947597,16.594,50.036994876,110693018,1893162665,252777873612
22,23,12,20,20,2,14,2,23,2.58355813024,329347232,5.17987,18.461505933,69515738,699791095,129206715371
22,23,12,20,21,2,14,5,23,2.47753455518,316705529,4.78542,18.858375671,67643466,683594963,126053362357
16,14,11,9,2,2,10,3,23,0.247351851121,1843094890,21.0727,56.436187961,112969352,2229280625,267216516416
3,23,12,9,4,6,14,21,17,0.537865527497,3249809550,25.0854,48.160921870,115975831,1963520185,259732840921
22,8,13,8,21,9,2,20,21,2.23271813174,1033237937,10.3244,22.563212209,76745317,961808575,152401303753
3,8,11,7,3,2,2,20,20,0.00299913174724,3734053244,27.8566,53.707982978,113092812,2152236280,267483294798
17,22,16,18,14,7,4,20,19,2.34694538712,1053596856,15.4178,57.233910197,124006582,2095417184,278003022482
18,23,19,19,9,9,11,14,22,1.25856193264,759868017,12.5792,41.026438903,105621085,1666548919,231793901603
1,4,16,4,14,5,4,19,19,2.64793714214,3901985141,27.8793,62.708565410,117804770,2309514431,281346354725
1,6,8,5,23,2,4,9,23,7.57115988503,1801519171,13.5002,20.070386671,68290234,941427707,141205580505
22,23,11,19,22,9,12,5,23,2.24716249783,348063936,5.40071,18.965023333,70389160,664201826,132040692941
18,23,20,20,8,2,11,14,23,1.53546513303,608902671,9.34987,30.868778727,90141373,1297674743,185919614551
17,23,20,19,9,2,11,12,22,1.3125876608,769926604,11.122,39.287135283,97678622,1490553579,210021517749
18,23,15,20,8,9,11,14,23,1.52515633461,753529218,11.6307,40.148727866,100674492,1566633815,214287846244
1,12,11,5,3,10,2,9,21,0.00226782425499,3830299221,28.6013,52.612559041,112641946,2159863802,266026572373
4,6,8,8,3,5,4,20,22,0.00307407018133,3704490548,27.752,56.275469468,112905332,2210375195,270472497111
21,6,8,5,3,5,8,9,22,3.49967225782,1668125225,20.6048,43.254231090,114261113,1744397641,242286092768
22,14,11,19,22,2,10,3,23,2.27224349229,633564937,7.59789,25.234622342,73054967,884702254,146114844483
17,23,12,9,2,0,14,5,23,0.624044229224,1455203100,19.0974,47.970165579,115406991,1891137861,259221342337
22,15,12,9,2,3,10,5,23,7.2892860081,1129426359,16.5852,37.189246646,113849553,1497101128,229716056205
16,23,11,20,22,2,14,3,23,7.16353455529,443173106,5.34634,17.572204461,65966459,666657917,125737739443
16,3,8,5,3,5,4,9,22,0.221632224762,2382608389,23.5484,58.321334101,113390438,2137585753,269713490995
3,23,15,19,9,9,11,15,22,0.74424452789,2804066651,21.5059,48.792540184,116272819,1935228574,255466135964
22,23,19,18,21,2,14,14,23,2.34151581302,263100530,4.92535,20.314943525,69208443,708846542,132897783714
18,17,12,20,9,4,11,5,22,1.63106048803,940750842,12.9872,41.631110759,97181718,1698225754,217095703546
18,6,8,5,3,5,4,8,22,0.707685591091,2016939981,22.0974,53.975900696,111901986,2079552654,263191534660
1,23,15,19,8,9,11,15,22,0.644033961908,3060224900,22.6861,45.827386222,115309364,1886356561,254371696688
22,23,12,9,1,6,10,4,23,7.01196013104,888743682,15.2988,34.741469246,117055243,1276093151,225743190106
16,15,11,20,21,2,14,5,23,6.89561230752,694688535,7.4782,23.232129306,70291959,971939205,143599627477
17,22,16,9,15,0,4,20,19,3.14863283086,1247027210,16.424,48.323178255,117477561,1996839006,258305636523
18,23,9,19,8,2,11,14,22,1.04109104589,1026110227,15.3084,44.741639979,115838572,1825425996,250642235871
1,6,19,6,3,3,4,9,23,0.524100307389,3791608455,27.504,56.564754473,109447033,2098696295,266874864159
21,4,8,5,3,5,4,9,19,3.49967225782,1748704172,20.9386,42.894832216,112829389,1792202285,242342647997
22,23,12,18,22,2,14,5,23,2.15518057468,405361668,5.86548,18.537292439,73128618,691038958,136604910249
22,23,19,20,21,2,14,14,23,2.33150221464,184527002,3.95744,15.985156887,64332351,625559857,120337860590
19,8,12,8,3,10,14,6,23,1.24677555374,1660047049,19.9587,52.815177127,114019562,2101390731,262648419576
17,23,12,18,9,1,14,5,23,0.70802363803,1170607736,16.1702,52.889796015,120087687,2011502440,268224323640
17,23,15,10,2,8,13,15,22,0.597452953597,1366059314,18.5605,47.533583891,117651378,1922082821,259004355194
1,23,11,11,16,2,11,5,23,4.30173369235,3088614064,22.6907,49.774006074,112553320,1961263554,251875925661
1,6,8,6,3,5,4,9,22,0.00225698432428,4097600688,29.6467,54.846659977,113591206,2222185899,265927737278
18,23,20,19,8,2,11,16,23,1.44099839396,686398652,10.9002,38.036525983,97422767,1485842675,208248055685
21,23,20,20,14,7,11,19,19,2.28178279148,294285817,7.1996,25.360002485,87648320,1035654649,168740935619
1,23,19,19,14,9,9,14,22,2.557152597,2535454314,18.8205,47.659975936,105144382,1762696872,240243387377
1,6,8,5,4,5,3,9,22,0.00366212262285,4099378151,29.6548,58.643903138,113413656,2181775651,269841014514
12,10,6,7,3,5,10,2,23,0.0166076652831,2605892088,24.1007,54.870936662,113732348,2192667613,265617558420
12,10,6,7,3,5,10,2,23,0.0166076652831,2605892088,24.1007,59.012712699,112473031,2176718152,274095534115
3,8,11,8,3,10,2,20,21,0.00375333739928,3690612482,27.5134,55.888353685,114018774,2210770846,270380993100
22,23,19,20,16,2,14,14,23,3.66966850074,254680560,6.55697,24.448544096,87308962,888447649,163924850170
17,23,12,18,9,1,13,5,23,0.707756270202,1171421472,16.1824,50.599379640,121089499,1977749972,268834974231
22,23,12,18,21,2,6,5,23,2.34358139636,423054925,6.1552,18.800198596,74426189,773368040,139951768562
18,4,8,5,3,0,15,3,23,0.712674939573,2095913215,22.3779,53.839156319,112439061,2161623215,265604311779
0,17,12,9,2,5,4,9,21,0.0771452372958,3670688950,27.7134,57.161113805,114362260,2144254534,268645694322
19,23,12,6,9,1,14,9,23,1.42824133535,1170842811,16.9814,47.741150199,117123914,1874622529,254420095933
0,6,9,18,3,5,4,5,22,0.536704392156,4076558643,28.8149,60.671256736,118052801,2173462635,283377148444
22,23,12,18,9,2,15,8,23,7.51606220346,586305768,12.0905,34.097143629,120398379,1275305220,230277036717
18,23,15,12,0,8,13,15,22,0.747695953495,1230253890,18.5838,48.352933934,119525935,1997165227,265210763180
16,23,19,19,9,9,11,13,22,0.942144644339,995212243,13.5399,45.153514278,105389316,1725243653,237873157939
16,14,10,20,23,2,10,3,23,7.46830798389,676261719,6.80296,19.609023743,63758602,807768577,129159569993
22,23,20,8,0,3,14,14,23,7.41197785687,727181114,12.2415,29.918907148,99791650,1059524147,191352859841
17,14,14,20,0,7,11,14,21,1.35387547093,1199186232,15.1393,45.628026828,97432400,1792200916,221498108063
22,23,20,19,22,2,14,6,23,2.12223453923,190862593,3.79309,16.628403050,64737875,546601246,118890108238
18,23,15,20,8,2,11,13,23,1.52678359533,770833015,11.7461,35.189385962,99231447,1498862925,209424638718
3,8,11,8,22,10,2,20,22,7.21520988113,1801669666,13.7433,27.833465317,76032712,1131758607,160782085938
22,23,19,20,3,2,15,13,23,7.63056360933,419287405,9.44709,26.376025469,97198159,997629260,183178676610
3,23,11,8,21,7,2,20,22,7.04652596406,1376506625,11.303,21.800102699,74583377,973079579,148368959988
12,10,12,7,5,5,10,2,22,0.0532970237162,2486222028,22.9496,55.611294764,113252603,2079255096,267935568158
16,14,10,9,2,2,10,0,23,0.247741545035,1861296678,21.2011,53.447572978,113941757,2089039939,267236436798
18,23,20,20,8,3,11,14,23,1.53546513303,606769988,9.33449,35.369177112,90847411,1324728408,188860711985
18,23,12,18,22,2,4,19,23,6.79434655168,513494571,6.56067,21.338271632,73638598,826590471,143208255494
21,6,12,6,5,11,4,8,22,3.58569835615,1545045127,19.4424,42.890373665,114266195,1793627895,241445630263
18,23,18,19,23,7,5,19,22,7.2161585243,309578595,4.52397,18.191174549,64853043,631039285,121996643797
3,8,11,8,3,10,2,20,19,0.00375333739928,3690612482,27.5134,58.261898946,114122139,2120644312,273469365076
1,6,8,5,3,5,4,9,22,0.00156007047509,4121515205,29.8377,55.629447011,112687081,2148633673,265541750885
16,14,11,9,2,2,10,3,23,0.247351851121,1843094890,21.0727,57.316033083,113365026,2115093536,268906795347


==> src/data/DualPrecision_Opt/Particlefilter-double-default.csv <==
func1,func2,func3,func4,Accuracy,fpBits,fpEnergy,fpMemoryBits,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0,0,0,0.0,19212568447,202.799,1600180393,332.863565649,12047441,5774312131,3331404217253


==> src/data/DualPrecision_Opt/Particlefilter-double.csv <==
func1,func2,func3,func4,Accuracy,fpBits,fpEnergy,fpMemoryBits,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
32,32,32,16,0.0069703536167,17496331487,184.797,1602535568,300.039995309,11714280,5116862392,3096361411980
32,32,32,16,0.00337141625276,19590393274,207.037,1739529429,341.203088124,11991607,5740118901,3577376165300
17,5,14,9,0.00384120654397,17236727920,171.4,1559261348,332.729182991,11867907,5730746199,3430261078835
1,3,13,2,0.00606967488312,19001917279,199.605,1597014524,336.071662467,11998560,5815255142,3470779406635
1,0,7,20,0.00364997241813,19017678627,199.935,1597024583,333.182173508,11978146,5724307920,3461020392220
4,11,3,2,0.00537324273241,18619591042,193.289,1590368227,339.438920486,11987526,5766383370,3491654059058
7,15,12,19,0.00339151753459,18090469709,186.569,1578139467,339.165988311,11962813,5682098057,3503596942187
11,9,23,1,0.00451087846653,17783315103,180.351,1566478417,341.267818309,12024140,5871444439,3534831437283
16,15,11,1,0.00274707021746,17213301012,171.833,1560171044,339.678110309,12038709,5714622411,3528718631426
23,4,7,17,0.00212883211939,16622635498,162.658,1539718683,337.484629235,11999544,5715433005,3509567396298
15,3,20,17,0.00426217885778,17391854687,174.359,1560650543,334.549015174,12036222,5748050003,3454785911304
11,2,7,9,0.00580950440492,17917359485,181.69,1570322568,332.234487682,12047694,5695639481,3490731194592
11,7,15,8,0.00382678827077,17826715672,180.772,1571224330,338.898880468,12073373,5711089663,3538623166523
7,21,9,22,0.0045305676466,18025944767,186.001,1582387529,336.728546510,11998228,5738076520,3469883149507
23,10,23,1,0.0055022911431,16517480024,161.612,1536881150,335.042164880,12044785,5687780812,3501493653060
12,3,7,16,0.00267790588824,17820899146,179.927,1568535205,329.836175507,12018194,5716335490,3438355702017
4,11,3,2,0.00405374185357,18618747762,193.367,1591628092,335.663831149,12022864,5688667411,3475879905792
16,15,11,1,0.00442315557844,17215760515,171.845,1560019025,335.378731000,11992115,5697534035,3522966005176
11,7,13,8,0.004109837425,17835585865,180.841,1568284351,340.775588653,11990774,5668124104,3627269651474
7,15,12,19,0.00348301686288,18091084632,186.577,1583379282,336.769774399,12043753,5685492307,3481993067803
23,4,7,17,0.00314566836656,16622560730,162.671,1543507238,334.670773782,12022834,5644199742,3503036275588
17,5,14,8,0.00462850803189,17237072788,171.409,1554653194,335.420916570,12011827,5706574332,3478019529193
0,4,13,2,0.00529126303043,19116771175,201.706,1597468393,341.036555063,11983229,5688650097,3507526862744
18,14,11,1,0.00403276071211,17046588676,168.993,1556221897,337.839945414,11983857,5680547889,3517900267294
11,9,23,17,0.00237050826251,17751860945,180.093,1566445722,339.779371988,12023410,5680418888,3516871641761
15,3,20,2,0.00370446521195,17422710366,174.637,1560051160,338.713942984,12087464,5675219245,3514908891606
6,15,12,19,0.00282628638707,18287804040,188.658,1584333545,338.069432268,12058389,5689148590,3554726281956
11,4,23,17,0.003344878326,17817818654,180.756,1567219035,337.213015912,12005622,5702824657,3503216699395
11,9,23,17,0.00289257693534,17751791392,180.099,1565956917,340.484494940,12050117,5704511320,3489623952596
3,15,13,19,0.00243755985779,18590006048,193.953,1593411195,338.612756746,12005070,5687005108,3516755788198
18,14,11,1,0.00477072566001,17045557127,168.981,1554923336,338.278582037,11998493,5749602420,3512463358726
8,15,11,19,0.00389579220473,18016683855,184.911,1575519832,336.260154387,12053579,5714694435,3492907424875
22,16,7,17,0.00305817711395,16544322383,162.5,1542532591,329.598413858,12035610,5803335093,3506863285956
16,3,11,1,0.00605622470245,17371195272,173.353,1556772004,393.883587837,12019512,6202113752,3972358210034
14,5,14,8,0.00363016413861,17481576696,176.046,1563591833,341.174436582,12071626,5706376929,3531234353881
23,10,23,2,0.00632388057082,16514870276,161.586,1537838999,340.686587533,12013850,5741850372,3522400095294
23,9,22,2,0.00338028555728,16532307193,161.739,1538608818,339.430106637,11665723,5686760442,3518898238099
23,4,7,17,0.00375767040937,16622407016,162.664,1544273224,343.737082264,12071403,5695103990,3621847317310
23,10,23,17,0.00496554458353,16486372021,161.355,1537467210,338.842212967,11977258,5777565141,3532469831104
23,4,7,2,0.00262289971522,16651481807,162.9,1539524559,339.707558537,12047117,5787498699,3524912943222
23,10,9,17,0.00464230165891,16538269807,161.805,1541543202,335.868448315,12016973,5654237373,3523411155896
23,4,22,2,0.0034192478958,16596413080,162.403,1539300304,336.801580398,12022074,5680570871,3455043403837
11,9,23,17,0.0049949059913,17752561313,180.099,1566455642,336.469422902,11994418,5678651705,3471315846265
23,16,7,17,0.0044094073938,16466744631,161.155,1541934621,339.764994225,12063382,5674545406,3530923238728
11,10,11,17,0.00412087664915,17789402243,180.39,1569783654,333.905069158,11989146,5771489735,3460845188753
17,14,23,1,0.00392737651192,17103503011,170.115,1551789129,336.992158976,12000491,5711041414,3494057121391
23,9,11,1,0.00389195957598,16575173416,162.143,1543435600,334.544248801,12042109,5793526707,3453847619439
18,14,22,2,0.00610425103125,17000942566,168.583,1550812159,331.178463487,12043938,5680463549,3449113261855
23,4,7,17,0.00361039152266,16621574709,162.687,1538967083,340.176751525,12030885,5690769425,3553183500519
23,9,22,1,0.00368645654247,16534848656,161.781,1539834107,332.487849878,12040179,5819913628,3440913809136
23,16,23,17,0.00245671374387,16405920473,160.622,1537147779,340.908557088,12036312,5698376920,3543110387349
23,7,7,17,0.00419295914012,16583149162,162.283,1541409962,336.859306454,12116499,5846725288,3487575765995
11,12,23,17,0.00524345400171,17714193831,179.73,1567187017,338.367243535,12031785,5781846572,3529304740063
23,16,7,17,0.00258497191247,16467469473,161.174,1539884308,341.088043609,11983413,5715853288,3523790081121
23,4,6,17,0.00259227020825,16624646044,162.7,1540303760,343.031431960,12006235,5701565541,3559522010707
23,9,23,2,0.00598312583148,16525638049,161.72,1537593408,339.356674001,12027464,5682266162,3562432166614
23,4,7,3,0.00291774500634,16650787743,162.914,1542582251,335.272650332,12050510,5717574567,3483465305708
23,4,7,16,0.00243063814158,16623799320,162.679,1542526874,336.269560878,12023649,5686742988,3480383692730
11,9,13,17,0.00406957403562,17793777651,180.45,1571658745,338.675577604,12071859,5739754510,3488323360059
3,15,23,18,0.00317783294222,18552125885,193.627,1586416198,335.331275742,12057759,5763772847,3462976926270
23,4,21,17,0.00405190387428,16570700564,162.183,1544469318,339.915458128,11991171,5755552207,3577807061894
21,9,8,0,0.00338924587091,16802408938,165.136,1547409841,338.027063697,11999148,5704899695,3557282526732
23,16,23,17,0.0054784836081,16404549174,160.614,1537196956,335.121238303,12018714,5705358265,3447344294408
23,4,5,17,0.00335749096955,16627684114,162.733,1541202231,334.706093069,12059581,5879561200,3411582341120
22,17,7,17,0.00418018342896,16534186411,162.405,1545448308,336.620548844,11995133,5675762761,3450892916005
23,4,7,17,0.00382769803396,16621070332,162.659,1541816856,334.611785539,11995375,5796731862,3460181173207
23,16,7,17,0.00228288509559,16466336432,161.162,1542246778,336.872907988,11997824,5765727043,3461409071161
23,4,7,17,0.00388162292331,16622245186,162.653,1543063848,341.952984784,12019270,5695850730,3534853773709
23,16,7,17,0.00400918686374,16466603406,161.169,1540718591,338.254769026,11967896,5679358390,3532554825323
3,15,13,19,0.00379149367226,18589636498,193.972,1589852551,336.253737330,11691140,5708177811,3490653323023
23,10,23,2,0.00329139367722,16514654019,161.59,1537385634,339.055523922,12048459,5714632794,3503147526659
23,10,23,17,0.0016834760664,16484684544,161.349,1537842746,337.901386398,12011624,5738069842,3490140596061
11,16,23,17,0.00355016202749,17660934290,179.256,1566230583,337.749044780,12003125,5800717273,3512961159470
23,9,23,17,0.00388628854204,16494945219,161.457,1537198479,335.217533227,12106654,5700387674,3466212607480
23,4,7,17,0.00373890542233,16622660068,162.669,1542745331,340.018399865,12028700,5715908782,3549527076538
11,9,23,17,0.00468432365199,17752529046,180.111,1566660529,340.406416828,12078515,5729971892,3540369048466
23,16,23,17,0.00563756565695,16404560340,160.607,1536972303,336.353112245,12054336,5817980597,3423713170989
23,16,6,17,0.00421171371558,16469267805,161.209,1541892539,339.473751056,11979556,5687290157,3576777622101
20,16,23,17,0.00493370601654,16695408955,164.884,1544147303,336.180422165,11991867,5755234138,3469459754434
23,10,23,17,0.00488561900347,16485296837,161.34,1537329297,335.305494121,12070242,5711063850,3450281947482
23,16,7,17,0.00360006036925,16470224261,161.207,1543679629,330.497818098,12112206,5720562135,3467926998251
23,16,23,17,0.00409527024416,16404668986,160.605,1536486687,334.896492588,11989838,5789329996,3480861904353
23,16,7,17,0.00340721477765,16467845835,161.184,1543092673,337.585732097,12023476,5705698435,3445526037094
20,16,7,17,0.00272537903341,16757858418,165.449,1546727321,339.154481446,12045309,5701766466,3510215408311
23,4,7,17,0.00546295088349,16620473153,162.663,1539342733,340.173220130,11934814,5806207388,3521354089906
23,10,22,17,0.00419959042212,16491519562,161.388,1539272334,338.819352622,12106209,5769389396,3532457600080
22,16,23,17,0.00222271910395,16482715976,161.963,1539716871,334.858042736,12003485,5761937283,3487249909317
12,9,7,17,0.00531331517305,17736453372,179.085,1566836477,339.896791943,11948595,5729158607,3537175084910
23,4,7,13,0.00613517305253,16632423220,162.759,1542118640,335.701969960,12031715,5850720293,3490316230279
23,15,7,17,0.00473467235439,16479537486,161.309,1543803700,335.682785366,12028918,5751707242,3474773126580
23,10,6,17,0.00248537675962,16552070945,161.97,1544771389,340.432641284,12009223,5749926953,3623438459945
23,3,23,17,0.00288868835069,16574674093,162.251,1537279426,337.933707875,12017005,5690575324,3532621687081
23,16,21,17,0.00591197548353,16414742054,160.701,1540850610,343.218534305,12043394,5714703427,3579699117798
23,16,8,17,0.00294625236159,16465202461,161.137,1543160718,336.736331416,12032037,5693251725,3445109197275
23,16,23,17,0.00427758356478,16404786848,160.606,1537011670,338.125638251,12010698,5710397926,3514564405909
23,11,23,17,0.00602462379448,16471753475,161.213,1537447452,334.907793935,12068220,5749846618,3512423480726
11,17,23,17,0.00483492998477,17650954523,179.138,1566565973,334.860749811,12004378,5706195810,3515790189078
23,9,23,17,0.00550381616013,16496282751,161.48,1537423700,337.210150324,12037336,5759067244,3491695023815
23,10,23,17,0.00403524356317,16484344501,161.341,1537673591,336.337025301,11888580,5638456329,3469093811204
23,16,5,17,0.0031240898708,16474612362,161.27,1544163637,338.618002189,12050059,5659726410,3506186952195
23,10,23,17,0.00475641689798,16484455863,161.328,1537469922,339.073689305,12023499,5713750627,3567101097432
23,16,23,17,0.00264718043663,16406762615,160.63,1537163847,331.537515164,11997571,5727381838,3472765487595
23,10,23,17,0.00316236256694,16484033538,161.329,1537285850,338.159676794,12088754,5765038525,3513322619446
19,16,23,17,0.00418504749762,16825415094,166.41,1546342962,335.671983567,12039424,5712936470,3521574924861
23,16,22,17,0.00303735805654,16412889628,160.675,1539154164,332.495157943,12069671,5776425888,3451106733016
23,16,8,17,0.00428187398126,16463498126,161.137,1540099160,332.288038031,12069042,5727351418,3522934799845
23,16,23,17,0.0068767275559,16405490587,160.629,1537020548,330.312111274,11995681,5707297556,3423032897893
23,16,23,17,0.00492971312966,16406846493,160.645,1536866849,335.815685137,11964100,5689061571,3534342475174
20,3,7,17,0.00253437888777,16926876494,167.082,1550288351,339.385618657,12002879,5681645643,3539532622450
11,10,23,17,0.005062405296,17737055817,179.975,1566675851,329.642511350,12094347,5704060837,3410046076914
23,19,23,17,0.00454712956262,16367250053,160.319,1537475789,336.877188592,12086227,5754289075,3466274459834
23,10,23,17,0.00339330471456,16483570718,161.321,1537269962,340.054517280,12087874,5742508578,3546532099803
23,16,23,17,0.00345381267178,16405571538,160.646,1537328347,342.907913134,11939350,5668531911,3593566175125
23,16,23,17,0.0023657071286,16405165492,160.62,1536745362,335.779541267,12006107,5731285744,3485220624429
23,16,23,17,0.00360770434443,16405236967,160.615,1537194934,335.885852886,12023088,5712537247,3479238552298
23,16,23,17,0.00382327252541,16405378456,160.623,1536916206,337.043608630,11973938,5742221353,3496524413383
22,10,23,17,0.00280783074145,16562504820,162.676,1539899603,336.803492152,12027360,5668799154,3478604635321
11,9,6,16,0.00381599864904,17818931539,180.698,1572209170,337.956775343,11793408,5721315280,3489071900881
23,15,3,17,0.00569400088884,16493693105,161.456,1540068921,335.070252926,12024412,5675117493,3478568220288
23,11,23,17,0.00279577188802,16472947310,161.212,1537519576,340.812578397,12029670,5695823926,3571646428301
23,15,7,17,0.00405509165998,16476688517,161.293,1542818574,335.958516490,11992837,5652635373,3469133128566
23,4,23,17,0.00263497708871,16558911564,162.053,1537335232,335.197900501,11888736,5771711114,3466224413681
23,16,23,17,0.00496716233345,16404844935,160.614,1536877684,336.827214931,12024552,5678242533,3484857434482
23,16,23,16,0.00428399126021,16408296039,160.644,1536903240,337.680231234,11996051,5746996583,3521262940209
22,16,23,17,0.00279518698701,16482146739,161.955,1539755910,344.462291956,11977325,5691014351,3604256879670
23,16,23,17,0.00664965346129,16404127521,160.601,1537397773,340.742068483,11953118,5710180991,3565951360069
23,16,23,17,0.00417422401003,16406130017,160.624,1536837143,340.191622515,12007370,5658688621,3576309365671
11,9,23,16,0.00333336247395,17753660948,180.109,1566683928,336.300639421,12051909,5759692425,3511591333576
23,19,23,17,0.00291437763486,16365605657,160.294,1537296679,338.697075148,12071879,5775270766,3509660675680
23,16,7,17,0.00523322954796,16467510273,161.175,1539843397,337.993189044,12021680,5762409000,3473425637921
23,16,8,17,0.00501672632396,16461611338,161.116,1540636395,332.170706062,11959494,5706708295,3479202938985
23,10,23,17,0.00286506795807,16487834052,161.366,1537408669,331.727620238,11967635,5773119913,3468427191054
23,3,23,17,0.00634457091512,16572776285,162.234,1536998116,335.445366367,11999638,5747851914,3437484930442
23,10,8,23,0.00309752457214,16532945505,161.802,1539500903,340.200689912,12005402,5794605841,3610099345957
23,16,23,17,0.00334933576561,16405263073,160.62,1537041221,341.307205566,11993255,5782508304,3540430574561
23,19,23,17,0.00355231900375,16364454427,160.283,1537616179,335.055099062,12011289,5671426125,3476106431886
23,19,23,17,0.00219894506558,16366427772,160.314,1537322419,339.906464972,12013276,5772475351,3535443155666
23,3,5,17,0.00386610987872,16643880844,162.896,1543430958,335.814572930,12076040,5725984130,3484614676664
23,4,7,17,0.00384761982719,16621424065,162.645,1540233717,341.780696526,12014513,5728079449,3560153457018
23,10,23,17,0.00535398571791,16486457817,161.359,1537192851,337.304852877,12014253,5734684831,3464057849425
23,19,6,17,0.00513956016838,16431324087,160.898,1540401877,342.683359458,12071280,5729474604,3579387733765
23,16,23,17,0.0036331302388,16405807186,160.633,1536896589,340.152555511,12027594,5707282185,3498814698567
23,19,23,17,0.0037423776106,16365885932,160.3,1537338649,333.056875492,12012824,5705341315,3455273573770
23,16,7,17,0.00300962577906,16467927419,161.181,1542339758,338.142246949,12057349,5769104285,3535690222832
11,10,23,17,0.00660324322836,17743333884,180.008,1567135327,342.461737055,12031189,5687748113,3579849005842
23,9,23,17,0.00309444009566,16494893465,161.446,1537390155,335.800002539,11682078,5700266174,3464553642212
23,19,23,17,0.00442374623605,16366813352,160.313,1537536649,335.150243016,12007117,5692958202,3490526349065
23,19,23,17,0.00440407790302,16366169515,160.303,1537375751,333.492479366,12050411,5731405622,3478304171653
23,16,23,17,0.00391587805332,16404533200,160.619,1537086399,339.847668044,11975210,5799688276,3504905828940
22,19,23,17,0.00288940427223,16443375238,161.645,1539794073,336.354747681,12026372,5770911797,3460664495752
23,19,23,17,0.00395568748327,16365343811,160.291,1537491330,334.165158565,12054666,5688115563,3455708591477
23,10,18,17,0.00389944339693,16507012214,161.535,1542701305,336.173268093,11981734,5755318044,3470811275287
23,10,23,17,0.00380819573385,16485426367,161.348,1537662475,341.773558137,12034529,5696467133,3607937017697
23,19,23,17,0.00474018635545,16365937710,160.296,1537128627,339.912306784,12064521,5677925838,3562851427202
22,4,23,17,0.00373627198281,16638292134,163.439,1539752052,335.935378090,12040253,5679059556,3572117843761
23,15,7,18,0.00306368499143,16474733059,161.259,1541625288,340.416508191,11997828,5678066331,3567999482542
23,19,23,17,0.00562149315018,16365892201,160.294,1536659112,344.217080325,12026523,5678885676,3577840213320
23,16,23,17,0.00303644731371,16405418133,160.614,1537060038,343.328310032,12044890,5738698603,3594054406087
23,16,22,17,0.0071760551648,16412989600,160.663,1539958456,330.109039683,12020347,5764856563,3515935168157
23,19,7,17,0.00343423404,16427490414,160.863,1540867957,342.371771175,11938642,5680060852,3604034701093
23,21,23,17,0.00347348496492,16345352530,160.089,1537056590,339.408084374,12015882,5728370558,3536175973541
23,19,23,17,0.00529312493673,16364568009,160.298,1537360532,330.818531896,12047969,5778470761,3429312470449
23,15,23,17,0.0031999945582,16416620202,160.733,1537248716,338.492579891,12066638,5688533528,3482819109212
23,19,23,17,0.00430764821202,16366117785,160.314,1537340328,335.415483666,12047046,5769943883,3477502831460
23,4,22,17,0.00551567904815,16567477110,162.148,1539524163,336.637999225,12026039,5687023157,3519957088331
23,10,6,17,0.00422894396643,16550134178,161.949,1542931291,331.579982114,11958214,5722001750,3433335384891
23,11,23,17,0.00763762802185,16473411229,161.234,1537494661,334.754394945,12004557,5793129015,3461337033179
23,19,23,17,0.00392107089879,16365975771,160.303,1536997370,341.114681498,12050553,5795097979,3564735927556
23,19,7,17,0.00453911433946,16426813104,160.839,1541471330,334.153298306,12096746,5774828373,3448752171630
23,16,23,17,0.00425826953267,16405053613,160.621,1537211783,338.032533930,12067903,5680624115,3488209950062
23,19,23,17,0.00356813199346,16365603845,160.305,1537626332,332.588097463,11995648,5797796667,3430549877820
23,4,7,17,0.00518764218351,16623132905,162.666,1543033075,336.487533476,12015728,5707025123,3477477919779
23,21,23,17,0.00551386101301,16345761015,160.09,1536937685,335.202533692,12025055,5715055234,3478030492053
23,11,23,17,0.00181959067563,16472224488,161.226,1537542862,336.783121812,11996573,5732586750,3404742679231
23,10,21,17,0.00428452811307,16495629517,161.433,1542498442,337.021374532,12064430,5723356901,3483895602576
22,14,23,17,0.00686268526147,16502679127,162.184,1539494655,336.521518333,12050854,5867152907,3523103294080
23,19,23,22,0.00715946141009,16354161188,160.216,1537399473,332.536374029,12025334,5709094903,3433469711485
23,16,23,17,0.00577480185057,16406240130,160.613,1537071876,332.225181151,12016686,5782840263,3495836328164
23,16,23,16,0.0020147793405,16407644151,160.635,1536918332,329.981949371,12017263,5777064507,3481029210499
23,19,23,17,0.00393098787496,16365492553,160.293,1537863956,339.687534876,12030106,5812522483,3508794013366
23,19,23,17,0.00192073815325,16366714839,160.308,1537546845,335.823390943,11982856,5726338036,3484870068145
23,17,23,17,0.00385568699401,16393050189,160.486,1537336072,337.544661827,12026712,5708784316,3486191590294
23,11,23,17,0.00251440851673,16472624435,161.208,1537483643,339.224852189,12121642,5707162117,3511263992481
23,21,23,17,0.00514632154468,16344514131,160.083,1537094516,333.640301485,12005717,5732900875,3488501233717
23,21,23,17,0.00216012703492,16343749039,160.09,1536820895,339.166199679,12067192,5674655487,3517296395030
23,19,23,18,0.00422029692099,16363323116,160.285,1537220435,342.262802369,11979359,5728707880,3555501453987
23,19,23,22,0.00407750132049,16356371481,160.229,1537711240,338.611646787,11953789,5676722309,3533171136004
23,16,23,16,0.00349023777559,16408103804,160.643,1537034898,337.715552636,12024167,5666159159,3522700286392
23,16,23,22,0.00278476828133,16395238354,160.542,1536787533,341.676710032,12039616,5672625092,3578347018491
23,19,23,16,0.00640076581279,16366808591,160.292,1537192915,339.020162525,11942443,5743603213,3694804902730
23,21,23,17,0.00437881833346,16351881197,160.271,1537257587,334.479030705,11956111,5734485906,3470737626834
23,19,23,17,0.00324841418792,16364994991,160.297,1537359010,338.810372463,12010224,5736992203,3539111390020
23,19,23,17,0.00201843489867,16365381156,160.297,1537466666,341.416310594,12014762,5717138008,3558476672198
23,19,23,17,0.0041582776766,16364257642,160.278,1537298564,341.730811968,11892387,5694884667,3592474726749
23,16,23,16,0.00485824816752,16406575068,160.615,1536973284,334.410361094,12008189,5674339148,3461001434598
23,21,23,17,0.00371910375361,16344568777,160.084,1537134765,336.390255214,12022105,5729761649,3485291736274
23,21,23,17,0.00396282477344,16343940390,160.073,1537393389,339.888049884,12058818,5813653403,3555414089439
23,21,23,18,0.00378516668454,16342439702,160.055,1537482553,340.428734935,11928345,5790766638,3543651408137
23,19,23,17,0.00503951113162,16365580673,160.301,1537582495,334.814336088,11938655,5688001271,3473108205714
23,19,23,22,0.00323323873953,16354190519,160.2,1536920882,338.548225958,12002020,5683078394,3507951109837
23,16,23,16,0.00449340703633,16407664961,160.654,1536990638,335.226386432,12052211,5760694921,3451445388017
23,19,23,21,0.00344829042012,16357948179,160.24,1537891378,337.579796749,12076801,5709374973,3520724231856
23,21,23,17,0.00312921090707,16344914203,160.079,1537152493,336.668295012,12063048,5663677676,3508630501635
23,19,23,17,0.00368561957747,16364423703,160.293,1537539225,334.719412902,12014988,5723977248,3441847301760
23,11,23,17,0.00357553734604,16472278009,161.214,1537563067,341.179959704,11954429,5730912742,3536138547109
23,11,23,17,0.00387790387185,16474103209,161.231,1537766265,330.808828171,11984914,5709684935,3474056433842
23,10,23,17,0.00492669919422,16484501005,161.342,1537607801,335.126335288,12004096,5740315510,3491105353304
23,21,23,17,0.00339623858879,16344577601,160.091,1537226736,336.750627150,12042169,5738451608,3515084188052
23,10,23,17,0.00306222203391,16483955525,161.312,1537175389,335.902929318,12022675,5671805579,3496399571754
23,22,23,18,0.00368925758748,16331570503,159.961,1537112664,339.075797248,12066260,5827135017,3509547737602
23,10,23,17,0.00251293417622,16485728935,161.346,1537572679,336.039673140,12033186,5660202904,3511428993838
23,16,23,16,0.00328089954203,16408215884,160.648,1536822327,336.017659743,12001920,5694412909,3485773123163
23,19,23,23,0.00476808495421,16353892328,160.225,1537986295,341.396254679,12007726,5741405843,3577061212936
23,16,23,16,0.00282940385573,16405837707,160.623,1537283965,332.865185043,12013893,5813518987,3431567146943
23,21,23,18,0.00290787383742,16342479914,160.056,1537075368,344.489621707,11989812,5689711429,3603170179437
23,21,23,17,0.00381567851507,16343850824,160.074,1537265764,332.574167171,11978488,5719079824,3488835907105
23,21,23,17,0.00302610540285,16344205683,160.074,1537438105,338.387709476,12074233,5722723063,3465277035394
23,21,23,17,0.00401577396465,16344707509,160.089,1537631848,337.411054057,12003988,5715060881,3495414813966
23,19,23,17,0.00314417803927,16365630738,160.296,1537576073,331.705655813,11977502,5804713778,3456573516753
23,22,23,18,0.00329371528804,16332547190,159.97,1537602075,333.379243781,12073287,5749051341,3448390932570
23,10,23,13,0.00320348635676,16493337634,161.409,1537537175,340.451085086,12050211,5746873668,3522093617606
23,21,23,18,0.00470001408734,16344285933,160.078,1537454341,341.138192177,11991243,5687068664,3568277906251
23,10,23,17,0.00463524811476,16484964195,161.35,1537442413,343.478343578,12049683,5711082356,3558206421458
23,19,23,17,0.0035868900973,16365584064,160.311,1537314856,337.922395374,11962650,5701015769,3474074350815
23,21,23,17,0.00462603860383,16344714015,160.066,1537181933,342.248660942,12002617,5722152263,3553990240510
23,11,23,17,0.00466498769842,16471143390,161.209,1537422983,334.436451145,12050284,5752626647,3447077229186
23,21,23,17,0.00606440722081,16346206611,160.112,1537657897,334.677366420,12080386,5729936655,3474806930950
23,16,23,16,0.00267042992515,16407872595,160.635,1537302743,339.441943238,11988392,5725353006,3510917883554
23,16,23,16,0.00242729396598,16408897869,160.653,1536918293,345.472907247,11980672,5772139354,3580226957200
23,22,23,18,0.00383135483886,16332585689,159.98,1537570255,339.991535937,12033363,5664665724,3548600652199
23,10,23,17,0.00543906457695,16485629850,161.349,1537036708,329.046265478,12034555,5794904956,3438209121558
23,21,23,17,0.00459503826747,16343775150,160.074,1537103737,335.164361717,11792592,5763697683,3474013709406
23,22,23,18,0.00437003335787,16332315229,159.96,1537625108,333.003833890,11978059,5701759071,3461334979379
23,16,23,16,0.00177506856665,16407565736,160.622,1536942224,335.580116188,12051991,5717027794,3482441393669
23,22,23,18,0.0019837456983,16332611821,159.981,1536867144,340.580907604,12006915,5691587335,3552549848309
23,16,23,16,0.00224364458517,16408049241,160.641,1536918833,334.678352703,12016909,5691781895,3449397229141
23,22,23,17,0.00421747003101,16334335129,159.988,1537526576,329.839347036,12025473,5789072343,3517798182502
23,19,23,18,0.00326697876579,16366517849,160.322,1537625991,339.878510203,11996094,5718622714,3484336155142
23,19,23,17,0.00380715165844,16365489272,160.306,1537409118,336.100320511,12016574,5745135087,3528431401592
23,21,23,18,0.0036890728361,16342910596,160.069,1537191379,341.040644014,11979834,5705656821,3548890072945
23,21,23,17,0.00612073584716,16344537026,160.085,1537407136,335.662568566,12058263,5687548816,3462157810915
23,10,23,17,0.00314494839578,16486335232,161.362,1537530571,338.937158882,12022772,5643710031,3537175163435
23,22,23,18,0.00340771537584,16332777298,159.974,1537572979,337.194249211,12047461,5700132576,3526641380811
23,22,23,18,0.0036719794741,16331507496,159.964,1537876672,332.650645841,12051194,5794549795,3517607339665
23,16,23,16,0.00481732030109,16408166607,160.648,1537136797,336.697973281,11964236,5739035505,3504697822346
23,11,23,16,0.00515295070058,16476773399,161.248,1537391420,334.948013475,12056437,5753990375,3453634013987
23,20,23,16,0.00467928580258,16358338417,160.215,1537093972,334.940323183,12101432,5712396089,3474332312569
23,22,23,18,0.00549067132125,16332357142,159.95,1537297544,340.872660122,11985120,5670112087,3583429238172
23,22,23,18,0.00397264199777,16331815527,159.986,1537191238,335.469788200,12002172,5701233334,3471809007257
23,9,23,18,0.00337001065406,16494214072,161.462,1536935916,333.951094593,11955804,5730660284,3588676697938
23,11,23,17,0.00380198839905,16471956779,161.239,1537921169,335.410922529,11998631,5746286424,3497231444058
23,10,23,17,0.0051258980735,16485084896,161.348,1537372891,337.429951409,12072103,5737121710,3496905702254
23,21,23,18,0.00208814105787,16343659775,160.095,1537297591,334.626540225,12034830,5759179894,3496784455038
23,22,23,18,0.00328654162365,16332531303,159.969,1537452878,333.931850431,12059844,5793374147,3434657279201
23,22,23,18,0.00599603959575,16332113836,159.961,1537002014,343.222161801,12002621,5754417140,3598877582726
23,22,23,18,0.00239660082183,16331296118,159.956,1537369775,340.579598916,12033342,5746076519,3535024198877
23,10,23,17,0.00422988374121,16483504922,161.326,1537913952,337.014522847,12039579,5723466493,3476171945504
23,11,23,17,0.00367084045299,16473213410,161.232,1537316664,338.766582340,12125315,5708313973,3496648955602
23,22,23,18,0.0052282469981,16333575638,159.988,1537462621,338.708672517,12072396,5770394635,3521687470066
23,19,23,17,0.00389828695002,16364729675,160.279,1537460327,332.394134640,11945029,5820820217,3457558712926
23,20,23,18,0.00424170385093,16352567903,160.168,1537137558,341.407422335,11788862,5778386029,3573120467992
23,22,23,18,0.00450101405076,16332224141,159.973,1536971819,337.715272292,12006074,5734584527,3511961016119
23,20,23,18,0.00711624439598,16353823282,160.167,1537020944,336.732969304,12006841,5736705277,3476096489176
23,12,23,17,0.00240532789672,16456288675,161.086,1537495324,339.542382173,12030323,5683816049,3555409341183
23,22,23,18,0.0049492734561,16331693699,159.958,1537548196,337.210653355,12010584,5695041359,3476186068716
23,22,23,18,0.00344094123414,16332206087,159.973,1537557430,342.725532942,11983145,5725281051,3538094181721
23,22,23,18,0.00482523905302,16333497305,159.976,1537606187,346.504821296,11992459,5785628095,3597834563186
23,22,23,18,0.00334985231641,16332094301,159.957,1537686635,336.511981413,12020051,5704083738,3415177255407
23,22,23,18,0.00440644785296,16332811654,159.958,1537532963,342.642717901,11995395,5701751204,3515597251657
23,22,23,18,0.00459680378599,16333853136,159.964,1537222554,335.108884818,12052118,5832727464,3496316208424
23,19,23,17,0.00284528174991,16366903134,160.304,1537479037,337.336455413,11914171,5778164337,3476985443638
23,11,23,17,0.0025450115919,16473367863,161.23,1537324012,332.079945676,12011317,5672122952,3452189531067
23,11,23,17,0.00184732272189,16473106855,161.219,1537500225,339.712925742,12110391,5779871690,3490773148863
23,17,15,18,0.00615956085711,16426321756,160.798,1541301022,333.944518152,12017285,5716728912,3441005792417
23,16,21,18,0.00227821596972,16411807444,160.666,1539150754,336.928074926,12007973,5692204347,3502908456432
23,22,23,16,0.00323287662496,16336330608,159.989,1537128864,333.828577931,11973876,5728299870,3424085389576
23,16,21,16,0.00248971830979,16417285884,160.716,1541235062,334.572594452,12032487,5695831695,3454788353992
23,10,22,17,0.00594371012305,16489912758,161.372,1541489954,340.459892578,11937014,5691537800,3511817903668
23,16,23,17,0.00517238289123,16405043334,160.626,1536977949,335.255277384,12040021,5739589691,3486691667746
23,11,23,16,0.00275001406117,16474889487,161.252,1537893428,340.412315336,11984088,5752434771,3552523188150
23,11,23,17,0.00339499403249,16471463598,161.211,1537739760,335.885543401,11986817,5778824061,3518251248508
23,22,23,18,0.00486711647673,16331648607,159.951,1537289262,338.953475757,12019752,5668641642,3501827699714
23,10,23,17,0.0023111216035,16485196333,161.362,1537627198,342.939932767,12020843,5744318763,3608052032372
23,16,23,16,0.00415345783344,16406165649,160.6,1536431401,336.475235695,12021664,5686605491,3456189015803
23,16,23,16,0.0058453994378,16406344432,160.624,1537217007,335.876593900,11989613,5729219066,3476278918138
23,10,23,17,0.00222957505295,16485074168,161.354,1537397069,336.107270273,12053929,5699124970,3435955257431
23,19,23,17,0.00303931850206,16365919034,160.307,1537710665,337.993618893,12017030,5797810531,3509041214594
23,22,23,18,0.00628582556166,16332329367,159.966,1537734826,336.160359999,12021619,5667118886,3473893431771
23,22,23,18,0.00299249841807,16333124017,159.969,1537835801,337.919507678,11980043,5695766196,3521005682349
23,22,23,18,0.00256903321902,16331562168,159.958,1537366177,334.327458660,11998933,5711702466,3493798063952
23,23,23,17,0.00576812500541,16315164664,159.878,1537304994,340.154552632,12016096,5697423474,3542826044601
23,9,23,18,0.00394405627268,16493467653,161.435,1536996650,335.404001703,11994914,5778300122,3513001628614
23,16,23,16,0.00239751676027,16408304871,160.661,1537255063,337.337145142,11995254,5748779600,3549214778182
23,22,23,18,0.00309313719706,16333152904,159.971,1537259296,333.037883854,11952874,5698359544,3464129128292
23,10,23,17,0.00444844150477,16486690215,161.356,1537219061,340.432661916,12026602,5737156869,3540085528647
23,22,21,18,0.00435915341892,16343859076,160.06,1543660578,333.793436651,12063812,5802541864,3472781295120
23,12,23,18,0.00486069992836,16454948562,161.074,1537180779,339.370350968,11991047,5683423383,3503974083193
23,21,23,17,0.00292629341867,16344414259,160.078,1537353663,335.059976685,11692012,5745933801,3492778544352
23,22,23,18,0.00314562193378,16333377331,159.986,1537544046,336.893771874,12005777,5687535261,3569624338571
23,18,23,13,0.00418349790068,16391581996,160.452,1537289299,335.773599546,12026091,5750406939,3464859531007
23,16,23,16,0.00390094084205,16407646807,160.63,1536987158,333.244130726,12045269,5715533071,3497277381238
23,11,23,17,0.00197288103083,16472290788,161.223,1537476312,335.440002573,12027007,5705963326,3446530644119
23,10,23,17,0.00329083995305,16486010093,161.342,1537564701,337.871069021,12051933,5738912318,3505799977864
23,11,23,17,0.00209984073642,16473180109,161.204,1537807671,340.896338960,12055101,5764185728,3497406403959
23,22,22,18,0.00300103947299,16339038042,160.024,1541056473,336.475050447,12047060,5805609198,3478946345198
23,22,23,18,0.00366582015035,16340764360,160.005,1537416136,337.518056177,11994597,5785889423,3498016991911
23,23,23,17,0.00329321065736,16315919062,159.878,1537427654,337.738357153,12031645,5695050126,3535611995345
23,22,23,18,0.00188269724779,16333085514,159.981,1537607619,338.965174520,11991232,5661941272,3520852800370
23,16,23,16,0.00293267542511,16406258843,160.623,1537163025,337.072749081,12102199,5750292187,3467865777240
23,22,23,18,0.00333750816554,16332506484,159.988,1538093011,334.301977970,12015170,5732011339,3545519561326
23,22,23,16,0.00423290696039,16337007601,160.008,1537371314,336.184092562,11980537,5695474897,3500295050055
23,16,23,18,0.00366974997658,16404687567,160.638,1537198171,340.814067516,12051911,5678850267,3538076071004
23,10,23,17,0.00344388426512,16485163457,161.344,1537462829,328.576231068,12018845,5720327437,3426100657049
23,23,23,17,0.00346998587933,16314681643,159.868,1537505984,335.553369682,11986569,5667396915,3445194821428
23,16,23,16,0.0039817151049,16407189850,160.642,1537237967,333.831738894,12039010,5707263255,3477375168483
23,23,23,17,0.00257273943247,16316637554,159.884,1537254318,337.587270020,12002995,5730712248,3493456913587
19,23,23,17,0.00272913174632,16736065236,165.672,1546501485,329.671996845,12042093,5720083114,3394459400916
23,22,17,18,0.00222486028617,16358384091,160.185,1544065404,337.003531482,11986022,5678873519,3551101676190
23,10,23,17,0.00284404553492,16485335735,161.339,1537175922,339.139608283,12041661,5783664624,3499164462110
23,22,23,18,0.00272603676184,16333008836,159.967,1537517962,329.494562434,12046917,5695766432,3418602041312
23,10,23,17,0.00367141894694,16485891130,161.339,1537420703,339.789090674,12068775,5680708842,3540676735190
23,19,23,14,0.00369745521367,16371195819,160.341,1537366120,338.001944778,11991822,5706425126,3522588282982
23,11,23,17,0.0043167735837,16472279309,161.218,1537589040,337.852670794,12081520,5770323750,3510202050335
23,23,23,17,0.00348832979076,16317303428,159.901,1537453398,333.755600458,12016845,5802035673,3501504032760
23,23,23,17,0.00185775109455,16316226916,159.873,1537464502,336.824980793,11985427,5692288339,3515255394722
23,13,22,16,0.00542122028356,16456496928,161.048,1538837298,334.881354953,12005195,5674068179,3510524522073
23,23,23,21,0.00490395911047,16309239834,159.83,1537503157,339.068409680,12009921,5783060371,3520779442095
23,10,21,17,0.00416727867749,16497350936,161.446,1543446308,338.753795299,12070987,5717123063,3543611879763
22,19,23,17,0.00290389184469,16442461624,161.639,1540125904,336.984294725,12019734,5691784077,3509684475374
23,23,23,17,0.00320904887257,16315324731,159.883,1537359094,338.355625023,12013241,5775642513,3497247441116
23,23,23,17,0.00512443031761,16316365962,159.899,1537604539,335.599105192,12043714,5748019337,3477888582783
23,10,23,14,0.00302441566867,16491089948,161.381,1538080241,337.493129873,11977132,5719010748,3452966456690
23,23,23,17,0.00246775059745,16315277249,159.87,1537050064,335.526628441,12036911,5696193634,3492567345685
23,16,23,16,0.00443736305542,16406475276,160.623,1536744709,338.296167628,12018797,5728588295,3466915252458
23,23,23,17,0.00481658699181,16316094931,159.878,1537362401,337.075076162,12050675,5697513479,3452437419778
23,23,23,17,0.00345844099482,16315520403,159.881,1536887421,344.126287245,12029187,5726409888,3629291969992
23,11,23,17,0.0028633188435,16473535503,161.226,1537585926,339.279555993,11985177,5712787356,3611285280428
23,23,23,17,0.00215332459527,16316176847,159.887,1537532177,335.106120390,12069784,5767470335,3471653110180
23,23,23,21,0.00490251368612,16310492970,159.848,1537228513,333.848053913,11996135,5753578249,3474015918410
23,22,23,18,0.00341584602823,16333022002,159.964,1537244895,340.269115853,12026282,5731002963,3619939866545
23,11,23,16,0.00410486740017,16473667137,161.222,1537503299,333.560209232,12011961,5699503830,3428381534578
23,16,23,17,0.00325269863459,16405954682,160.617,1536864808,339.737723698,12074559,5825682117,3536056106145
23,23,23,17,0.00449710104799,16315642181,159.891,1537650100,340.556581291,12011311,5700943039,3530631883695
23,11,23,17,0.00304847038147,16472067075,161.228,1537221211,340.312787132,11953687,5642686917,3598753357520
23,23,23,17,0.00550219396497,16316047866,159.911,1537504908,339.745116678,12028572,5724753632,3522970137260
23,10,23,17,0.00577596724388,16486146724,161.362,1537639142,336.568099127,11970887,5672622810,3486793798157
22,23,23,17,0.00176480725251,16393335736,161.223,1539801445,333.563411274,11988648,5783105133,3469695185725
23,23,23,17,0.00755648993322,16315431769,159.87,1537434980,337.836630215,12054072,5814440392,3455780948751
23,22,23,19,0.00502269722715,16330366252,159.957,1537731647,335.196776134,11953661,5697712981,3505601033969
23,23,23,21,0.00298722171359,16308148020,159.827,1537628441,328.932596630,12004140,5702251825,3438234462283
23,11,23,17,0.00581599170652,16473229124,161.225,1537498329,334.283736561,11981151,5734584802,3511519289882
23,10,23,17,0.00402310114696,16485752249,161.351,1537816426,335.552195699,11975652,5712564623,3457437814641
23,10,23,17,0.00349661977744,16486492477,161.365,1537358485,340.350973875,12101828,5701428131,3539585746462
23,22,23,18,0.00339609166253,16333588629,159.991,1537819224,331.663539431,12068382,5785748942,3518722517424
23,23,23,17,0.00289596840617,16315178376,159.876,1537116368,334.051080842,12036828,5687659870,3447505888378
23,23,23,21,0.00390334812301,16308016380,159.814,1537378962,331.574253265,12016772,5712054962,3448022335527
23,16,23,16,0.00304078287238,16406921913,160.638,1537304591,334.531248045,11984438,5661879486,3443188086558
23,23,23,21,0.00360911010992,16307080133,159.804,1537216429,333.162689295,12048196,5721978085,3432218585163
23,23,23,17,0.00366675099126,16315266216,159.87,1536987136,338.965688150,12041545,5773814874,3515087182971
23,23,23,21,0.00308044229927,16308767953,159.827,1537222325,336.363595075,12069688,5787710582,3534295809779
23,11,23,17,0.00435572516328,16472392593,161.207,1537335892,331.831168845,12069888,5713356614,3445010411592
23,23,23,22,0.00444503888218,16306007918,159.799,1537268498,338.439166747,12025570,5788230775,3512523577919
23,9,23,17,0.00443229950249,16495127233,161.46,1537532528,338.999576184,12043784,5763624504,3545142897984
23,23,23,22,0.00389815358422,16304783011,159.801,1537374874,338.113213370,12043416,5705406518,3511807534162
23,16,23,16,0.00319376977656,16407281954,160.635,1537088825,336.776327867,11988856,5675450472,3513886042244
23,11,23,17,0.00406383558669,16472530652,161.224,1537276419,336.159946203,11974521,5744950027,3485871916828
22,23,23,21,0.00423442231929,16384836540,161.159,1539657837,334.153754214,11929511,5726476128,3477328094440
23,23,23,14,0.00322076032056,16322349727,159.925,1537565773,342.102425809,11992430,5748327461,3614294216828
23,23,23,22,0.00857817430257,16306580201,159.814,1537297439,340.744827439,12076010,5703338335,3573466467388
23,23,22,21,0.00276501357098,16314720179,159.874,1538629513,335.950818206,12069016,5748515169,3445942445725
23,22,23,17,0.0029483701298,16333525844,159.974,1537538576,334.861006224,12061307,5703043038,3445486748320
23,11,23,18,0.00326028885303,16471747033,161.242,1537510688,340.389575952,12084038,5693299456,3498997943630
23,11,22,21,0.00508266737888,16471284117,161.209,1539357562,339.769892878,12005466,5755140813,3548891557646
23,22,23,17,0.00265801081594,16333902127,159.976,1537248331,335.592000226,12061171,5710909190,3483784653930
23,16,23,16,0.00399509226909,16407098112,160.631,1537077588,334.512705517,12023972,5690616823,3460223242620
23,23,23,22,0.00352698054256,16306231393,159.792,1537020432,339.883470769,12033679,5679260587,3518592126775
23,11,23,17,0.00351986343589,16472671379,161.217,1537742540,331.748969079,11995811,5734777038,3488275953129
23,23,23,22,0.00632331222694,16306145253,159.807,1537336975,333.674677562,12097861,5835252392,3495795701363
23,23,23,19,0.00265865781262,16311492191,159.834,1537438884,339.939704796,11956626,5698414224,3533324514790
23,22,23,21,0.00625581357675,16325477317,159.908,1537284614,337.254991525,11951734,5704028277,3509018605893
23,23,23,21,0.00492715159096,16307885547,159.814,1537017842,336.506101148,12083240,5737450443,3512834519881
23,23,23,17,0.00324858761222,16316600999,159.893,1537249549,329.577828526,12067944,5786816911,3437876345091
23,10,23,17,0.00325098839353,16486247700,161.349,1537411007,332.961667781,12075144,5680423630,3440737134120
22,23,23,17,0.00320690383179,16392605441,161.212,1539587705,338.615645518,12084245,5751924153,3567148458550
23,15,23,19,0.0044334376947,16412859671,160.711,1537041315,334.792771397,12013473,5706025122,3456406286500
23,23,23,15,0.00244538087418,16320023878,159.911,1537237224,340.816435620,12030099,5701504759,3541703089028
23,22,23,17,0.00495503850372,16335019039,159.985,1537379922,339.022532725,11971984,5643018553,3502898357161
23,23,23,22,0.00230940409913,16305408411,159.802,1537162467,340.827635050,12022035,5712475643,3480095465624
23,23,23,22,0.00219636640586,16306212862,159.811,1537546246,342.772816743,12064832,5772330556,3603357345506
23,10,23,17,0.00517663638741,16485249676,161.354,1537676283,340.352830074,12011291,5710381983,3526063028934
23,10,23,19,0.00509150120537,16483047941,161.335,1537339209,336.014124547,11983705,5693582418,3489631332691
23,16,23,16,0.00360010164779,16407549029,160.634,1536461783,338.742370189,12066333,5786084582,3467508632062
22,21,23,17,0.00266509035724,16420283027,161.41,1539827375,340.879926726,12032919,5697657834,3541723216123
23,23,23,22,0.00467738877847,16306045676,159.813,1537429901,336.166331918,11997594,5796487880,3506728438703
23,23,23,22,0.00450290838926,16305207932,159.811,1537460736,337.789604150,12074856,5644925074,3511743405985
23,5,23,17,0.00404616393149,16540910892,161.959,1537189375,338.845609401,11962704,5682150316,3526452470276
23,23,23,15,0.00783300457968,16319575161,159.918,1537696880,334.107181569,12092295,5759356470,3492223383201
23,22,23,18,0.0029433098678,16332521502,159.972,1537518647,338.810754597,12062431,5721189925,3473205255219
23,15,23,17,0.00417312238433,16415034675,160.735,1537286520,343.065897780,11929299,5697577213,3541131187993
23,23,23,17,0.00352292348453,16315354711,159.894,1537417709,340.652363766,12000608,5698977582,3537334239037
23,16,23,16,0.0031543974147,16406227838,160.632,1536994145,333.897116633,12001918,5627920199,3506173832994
23,23,23,16,0.00496452608057,16318283405,159.892,1537175842,328.545933658,12063764,5790283531,3426339541052
23,23,23,19,0.00398663407992,16310848695,159.849,1536683732,339.536688223,12028799,5748705598,3556080051869
23,22,23,22,0.00457529454306,16324913794,159.917,1537460150,339.600842106,11986262,5721996690,3486227298403
23,23,23,22,0.00389795713802,16306273222,159.811,1537459309,335.980150472,12019402,5700802637,3541127282206
23,10,23,17,0.00436999606716,16484743641,161.343,1537513428,336.589884674,12035336,5665330529,3462306091049
23,23,23,17,0.00333712278527,16316826175,159.9,1537513828,336.674472790,12032266,5724333880,3454720945006
23,7,23,22,0.00527520837667,16510729421,161.645,1537315989,334.348142369,12058064,5680747201,3446301323073
23,22,23,18,0.00278471214912,16332252325,159.962,1537183337,343.826600860,12004709,5714035070,3525031070705
23,23,23,22,0.00327899661248,16305703494,159.794,1537242261,339.189327848,12002400,5685037591,3511486299215
23,23,23,22,0.00662157807562,16305839075,159.82,1537665790,335.268048130,12094957,5704475735,3488815588773
23,23,23,22,0.00334783315741,16305576316,159.798,1537221877,333.164509156,12093980,5685011678,3414400896949
23,22,23,18,0.00553525653758,16332840341,159.964,1537315536,334.383099739,12037179,5715268083,3457745916946
23,23,23,22,0.00488859463324,16306175136,159.793,1537060956,335.468670273,12052950,5735256686,3411612465442
23,23,23,17,0.00291586578163,16315359952,159.891,1537619223,343.372023751,12056186,5661593358,3589836264393
23,10,23,18,0.00331864333416,16483612615,161.333,1537330495,333.745371759,12002474,5830270170,3449584584484
23,11,23,16,0.00228295302613,16474129779,161.239,1537271421,338.203967638,11989878,5696640182,3460251185382
23,15,23,17,0.00327076443364,16414630014,160.718,1537002863,337.054007394,11977811,5664532293,3478616986681
23,10,23,17,0.00378572910144,16484931712,161.352,1537345395,338.904507016,11966962,5763649619,3519220573710
23,16,23,16,0.00616814190505,16407001362,160.624,1537268447,337.841854629,12004702,5734591958,3523878063702
23,10,23,22,0.00263135160666,16476340051,161.275,1537340584,336.511760715,12085717,5684734985,3436686919213
23,23,23,16,0.00351902845634,16317506978,159.883,1537380755,329.466721678,12066366,5710617881,3423686984386
23,23,23,17,0.00358448999578,16315074132,159.875,1537327949,330.436634315,12013877,5725372217,3408917825262
22,9,23,17,0.00353123215352,16573021015,162.797,1539498850,332.263596794,11998991,5673736363,3426896589779
23,23,23,17,0.0031426779156,16314601922,159.873,1537262743,337.350976098,12056429,5786704131,3491109737478
23,11,23,22,0.00332725032718,16462429896,161.145,1537443444,330.079082606,12010336,5706529183,3380076936281
23,23,23,22,0.00327786784491,16305298976,159.811,1537342148,338.902996014,12010761,5651189871,3525224389904
23,22,19,18,0.00382969547689,16348720429,160.101,1542251554,338.448779690,11990596,5698864045,3473989042913
23,23,23,22,0.00783892597373,16304418566,159.795,1537076578,331.675065981,12075134,5717791687,3406817184707
23,23,23,22,0.00528301046595,16306385040,159.827,1537418501,338.477036517,12058898,5753127445,3509333693466
23,23,23,17,0.00387809692033,16314646602,159.886,1537210538,331.073447035,11991680,5707070936,3450027151082
23,16,23,15,0.00467508545038,16409305515,160.651,1537262367,332.636222828,12016152,5721229350,3463560322805
23,15,23,16,0.00231852240384,16417562072,160.751,1536915470,338.057277283,12023283,5665654775,3492926460328
23,10,23,17,0.00241245638835,16484475171,161.344,1537327444,335.673870799,12053241,5734103481,3450301760553
23,12,23,17,0.00648237871999,16458041785,161.107,1537202700,338.667781883,12045149,5721802321,3543048300265
23,22,23,17,0.0052141162529,16333579379,159.972,1537186091,335.109822880,12061261,5766373736,3499674950396
23,23,23,22,0.00465250066418,16305767619,159.81,1537574661,336.743063243,11984935,5706354326,3478268843989
23,23,23,23,0.00478222072271,16303029088,159.792,1537303444,337.070271935,12012438,5717384739,3556087253259
23,10,23,17,0.00307625068613,16486285226,161.344,1537625385,337.217080076,12086783,5644764026,3522748243675
23,23,23,22,0.00215514116225,16305951122,159.807,1537352018,340.770896552,12017226,5734364450,3591454416941
23,22,23,17,0.00436856640473,16334996213,159.999,1537557393,335.234917652,12087007,5713537597,3451243195440
23,11,23,17,0.00284197990471,16472828871,161.228,1537660619,339.813692637,12011676,5715681925,3535780896521
23,22,23,20,0.00230800191263,16328847895,159.957,1537585799,332.317813343,12038191,5707637148,3385074064612
23,23,23,22,0.00525032831942,16307420557,159.813,1537141538,331.843188767,11932091,5764755371,3446914358707
23,23,23,22,0.00548838882313,16304280185,159.786,1537024295,334.510270579,12000165,5800547416,3493748045860
23,16,23,16,0.0039037883302,16406466244,160.625,1536740572,339.687309779,12051037,5693852566,3552257774591
23,16,23,23,0.00380177482924,16393916660,160.528,1536981737,348.991602924,12024740,5688446619,3665389591741
23,22,21,15,0.00250458456435,16348109716,160.098,1543101934,337.471434325,12004672,5706743257,3506981253973
23,23,23,23,0.00394005577302,16304426949,159.802,1537340063,335.916936795,12110079,5689238620,3473855786787
23,23,23,22,0.00453177267763,16307085236,159.83,1537550808,337.796714155,12051178,5709696085,3509308282075
23,22,23,18,0.00333165955723,16332507461,159.973,1537235307,337.931719205,11986036,5705157482,3504212282656
23,23,23,22,0.00377083408656,16306272850,159.809,1537357162,336.253265399,11998321,5704590487,3411667050207
23,23,23,17,0.005623452015,16316736487,159.884,1537530175,337.976955111,11997796,5724322428,3495242538950
23,23,23,22,0.00461918308734,16306931889,159.819,1537065462,335.594433589,12030510,5747664868,3479996290416
22,23,23,17,0.00423904766413,16391837781,161.192,1539715802,340.708782383,12006869,5660940184,3568989361229
23,11,23,22,0.00551529017898,16462212803,161.144,1537330522,335.866876797,12030958,5699679896,3473475572728
23,11,23,17,0.00372483567693,16471169652,161.194,1537381275,340.624571601,12073503,5698981461,3574209400568
23,10,23,17,0.00312027925509,16486297465,161.36,1537489050,342.375749867,11973629,5679704944,3581880702697
23,23,23,23,0.00292383481837,16303538690,159.778,1537091258,334.794405326,11977185,5779117719,3499477693016
23,23,22,22,0.00259926469319,16310533888,159.844,1538643771,332.988897120,12001871,5702158168,3476552187500
22,23,23,17,0.00250681621112,16392244274,161.209,1539416113,339.260272301,11986648,5772615785,3535233810520
23,23,23,22,0.00448510385528,16304860023,159.79,1537612845,337.210668497,12008864,5721825978,3491457413933
23,16,23,18,0.00309592962946,16403188827,160.606,1537297746,336.863519818,12057683,5762596555,3482803424494
23,22,23,18,0.00310176961471,16332644489,159.97,1537446260,339.443087991,11987342,5690371958,3513282154758
23,23,23,17,0.00251945347711,16314820460,159.86,1536864703,339.113894136,11991338,5698798815,3568325661417
23,23,23,21,0.00497426316374,16307926392,159.821,1536988717,338.844293357,11999120,5690302645,3499688173453
23,11,23,17,0.00502630851222,16472861016,161.236,1537613754,338.391354641,12132093,5777597222,3526779166677
23,10,23,17,0.00437411260757,16484894646,161.351,1537659594,343.330700068,11984749,5749744115,3522923249792
23,15,23,17,0.00417677481795,16415366650,160.727,1537196624,333.652499691,12026978,5811325136,3476674507983
23,11,23,16,0.00819559344036,16475076564,161.24,1537580849,342.566766794,11950607,5680757180,3513486391019
23,21,23,17,0.00372478240036,16345166907,160.097,1537635422,336.694312643,12057309,5712065627,3489890966696
23,12,23,22,0.00664697131574,16449061666,161.048,1537267580,335.293842825,11988892,5769762595,3503726005609
23,23,23,17,0.00430857260543,16315295667,159.883,1537269659,339.225399437,12046768,5670467344,3528191554461
22,23,23,23,0.00247279484043,16380720652,161.126,1539866998,334.144353896,12003287,5689774767,3461350081719
23,21,23,16,0.00492049546229,16347645511,160.1,1537142505,336.086450594,12021822,5762541425,3484767290798
23,16,23,22,0.00521771794324,16395688761,160.554,1537032794,337.685399959,11996597,5696219044,3519510876785
23,23,23,22,0.00422889179798,16305317246,159.809,1537113570,336.971941300,12022863,5744561418,3474349589023
23,22,23,18,0.0042771473229,16333788947,159.995,1537625492,342.516387145,12011090,5686526084,3552838367361
23,23,23,22,0.00331527757625,16306049326,159.806,1537296826,338.334677509,12037692,5669895250,3487555777783
23,23,23,17,0.00219556623159,16316044190,159.889,1537555885,339.065405644,12039212,5703613032,3503475581533
23,11,23,17,0.00193496334571,16471957450,161.232,1536817942,337.382626179,12082187,5748722016,3532194538778
23,12,23,17,0.00534656711435,16458478878,161.119,1537493136,339.759801159,12026557,5655900860,3537388086464
23,23,23,23,0.00380362727898,16302872000,159.787,1537643567,335.984310566,11971664,5752201830,3484161555740
23,16,23,22,0.00333755073453,16395278055,160.547,1537122634,336.850911332,12015865,5720132664,3466515752352
23,23,23,21,0.00356177963726,16308232596,159.833,1537394197,338.743476533,12067900,5718817689,3555233098865
23,23,23,23,0.00208173987168,16304206543,159.803,1537217784,338.683023371,12010109,5754925083,3534328356467
23,10,23,17,0.00371065341478,16485101679,161.36,1537471573,335.741233244,12027978,5739712915,3445034413045
22,23,23,17,0.00329802985155,16393892035,161.239,1539651887,336.873994979,12026352,5719372020,3467926078081
23,11,23,22,0.00275627386079,16463361168,161.15,1537732368,332.379299929,12082061,5750914990,3466073854595
23,23,23,13,0.00305036429239,16324382404,159.934,1537022211,341.921297569,11985675,5741470139,3574482826690
23,23,23,22,0.00350531494931,16306133044,159.815,1537381451,338.229010342,12066132,5725326784,3530005251685
23,16,23,16,0.00317321054007,16406766625,160.628,1537178097,333.146884280,11980292,5745564362,3438505548089
23,23,23,17,0.0027824337359,16315987316,159.87,1537374894,336.606758905,12035283,5697729758,3507021674481
22,22,23,18,0.00292476413535,16410716825,161.344,1539628871,338.849070529,11979065,5743250195,3540371703062
23,16,23,16,0.00247507619609,16406326802,160.626,1536874425,333.884197218,12084264,5694327695,3442755187019
23,23,23,22,0.00461184026168,16305386419,159.791,1537371238,337.721988655,12070060,5857757733,3515927785689
23,23,23,23,0.00374172298558,16304051238,159.791,1537353477,335.654062731,12009818,5744628004,3493556413005
20,23,23,22,0.00412461736028,16595927762,164.076,1544575904,343.920512796,12027181,5681777087,3582430466001
23,22,23,19,0.0034092199225,16329344034,159.943,1537437399,334.085366441,12058576,5761336626,3485618474390
23,11,23,13,0.00411573382978,16477946717,161.242,1537153455,331.056903281,11994556,5769654933,3431187832986
23,15,23,16,0.00276197519509,16417763168,160.747,1536947194,341.053698095,12040820,5767086758,3520185515610
21,23,23,18,0.00237812804587,16527299591,162.744,1542474066,336.171537760,12065777,5720402261,3462091976288
23,10,23,17,0.00444195637367,16484888497,161.336,1537356996,340.403789497,12048132,5683223277,3530763915727
23,22,23,23,0.00446008908523,16321696817,159.897,1537212657,335.631132571,12020690,5778340916,3538418279443
23,23,23,23,0.00376485454192,16304971443,159.796,1537163708,336.100852979,12029764,5738004085,3471886793992
23,23,23,22,0.00313676330433,16305601965,159.797,1537226047,337.048395393,12021076,5764344544,3539535817538
23,23,23,22,0.004187176368,16305423754,159.802,1537578429,338.366386317,12006334,5707166163,3533511293978
23,23,23,16,0.00332167777997,16318171517,159.898,1537004122,337.828998541,12046685,5788310874,3529003479634
23,23,23,22,0.00393202686023,16304515338,159.823,1536999242,340.968184737,12070702,5667109860,3514198558647
23,11,23,17,0.00938629492415,16471963943,161.216,1537353542,338.011466621,12046760,5755006750,3536558914171
23,10,23,17,0.00298088180515,16484252598,161.337,1537444259,342.157265028,11939396,5693584182,3547396124885
23,23,23,17,0.00392819175055,16316102984,159.902,1537493820,343.001483531,11986272,5661670303,3622841678848
23,11,23,17,0.00764168442867,16473188749,161.231,1537889932,340.660199805,12000731,5731168294,3536800748834
23,23,23,18,0.00205009658886,16313376601,159.867,1537505922,336.646281716,12072072,5720812588,3457495497517
23,23,23,23,0.00192187141585,16304569942,159.786,1536950511,337.396828130,12049533,5693755554,3515037872390
23,22,23,18,0.00367580312416,16332294898,159.955,1537309946,338.949712501,11976853,5694087053,3571623419757
23,16,23,16,0.00286238070273,16407774703,160.624,1536853001,334.803673160,11958210,5693104536,3492042671017
23,23,23,23,0.0055637088374,16304840671,159.803,1537305698,338.388257292,12070048,5704283646,3473549887866
23,17,23,16,0.00443288662832,16397880299,160.541,1536973076,345.567653159,12036049,5725375786,3654026800211
23,10,23,17,0.0031192551219,16485024739,161.339,1537477230,344.940794304,12052150,5723486046,3677000748670
23,16,23,16,0.0029941769409,16406874314,160.635,1536971299,336.041645754,12028797,5675696422,3456659719918
23,23,23,23,0.00945480767524,16303246506,159.801,1537441727,338.135964287,12042801,5699822347,3493449310159
23,22,23,22,0.00277814087411,16322600886,159.882,1537598068,335.468054569,12059284,5675430482,3475544928530
23,23,23,17,0.00611249949024,16316169729,159.891,1537125940,340.761220771,11941479,5680585665,3536862300104
23,11,23,17,0.00353505286933,16472698013,161.219,1537567680,334.787512518,11782606,5806885031,3493766125232
23,10,23,17,0.00275977801572,16484471920,161.341,1537412247,337.936195299,12002453,5703028299,3489296390471
23,9,23,23,0.00616773204709,16485504604,161.394,1537367244,338.965452821,12065669,5687374702,3526221128852
23,23,23,17,0.00270747740983,16316343383,159.877,1536936203,335.235534386,11982005,5764654269,3562437484791
23,23,23,22,0.00489151397577,16306102676,159.803,1537175134,339.743687018,12065053,5746418448,3544015601247
23,22,23,18,0.00286133573927,16332252591,159.966,1537366472,339.643572649,12084491,5699693261,3517148651174
23,22,23,18,0.0033533979376,16332449908,159.977,1537250527,337.848783862,11983518,5708830401,3526094812822
23,23,23,23,0.00530086131815,16303000374,159.777,1537134451,338.474412594,12063448,5691380733,3493765423964
23,16,21,16,0.00333605139099,16418723066,160.719,1541413462,339.067435194,12068587,5798284881,3502850707942
23,23,23,23,0.00352147424539,16303100427,159.791,1537613364,335.064209544,12104646,5769402572,3417879041643
21,11,23,19,0.00556178031937,16680287206,164.036,1542552003,338.433691273,12038429,5689460960,3605816689025
23,23,23,21,0.00434319626866,16308500230,159.831,1537268851,340.728024412,12015421,5696744528,3578447257615
23,9,23,17,0.00338451977787,16496205416,161.457,1537080649,335.611626179,12033384,5717774371,3437271613464
23,22,23,23,0.0032820896776,16322071250,159.905,1537225838,333.629339371,11996259,5703430211,3464626032562
23,23,23,22,0.00416521474463,16305309245,159.807,1537166398,336.270391715,12085761,5727608609,3464427509480
23,10,23,17,0.00389230183199,16487051522,161.371,1537607382,340.710315898,12042122,5739313650,3513259285648
22,11,23,17,0.00490673474969,16549186942,162.577,1539942963,332.863610433,12066371,5682199877,3396367876902
23,23,23,17,0.00255675892459,16316230666,159.903,1537400678,333.841058133,12027723,5789730975,3445589237960
23,11,23,17,0.0024123338893,16473483519,161.228,1537865223,330.872208966,12066758,5756423744,3407827951632
23,10,23,17,0.00450080516385,16486196701,161.346,1537726373,332.082392142,12016211,5674122306,3508502972682
23,23,23,23,0.00473538813292,16305838501,159.813,1537333455,336.418301101,11981215,5752068269,3501994400858
23,23,23,22,0.00374831624143,16305237441,159.812,1537408863,334.172334355,12074944,5794775915,3467582187018
23,23,23,18,0.00473306842995,16312788706,159.857,1537471969,341.971456219,12038116,5718475305,3557310716825
23,22,23,22,0.00248999377128,16325042444,159.92,1537379852,341.668603095,12045395,5720994542,3572680782176
23,22,21,18,0.00751078104387,16341832622,160.04,1544254984,339.668044205,12035220,5709172663,3550803962467
23,23,21,17,0.00312114535581,16325824414,159.945,1540025612,339.107190467,12014473,5772143456,3545417611875
23,23,23,17,0.00531297888873,16314120383,159.873,1537327114,332.971012872,12056624,5857938803,3431131622075
23,23,23,23,0.00281107495949,16299545677,159.764,1537315446,333.190344646,12101367,5679627533,3415022945588
23,23,23,17,0.00410845906734,16315868493,159.888,1537429819,340.514687914,11977191,5820205119,3528497915599
23,10,23,23,0.00640524147763,16474491562,161.263,1537418352,338.180949930,12085091,5699952747,3501692065868
23,23,23,23,0.00285238863834,16303720777,159.79,1537268646,333.176257089,12038026,5670554433,3468539745673
23,22,23,19,0.0029640194543,16330887384,159.963,1537623761,328.947724859,12021542,5715764349,3423180366389
23,10,21,17,0.00403070191517,16495053687,161.408,1541890138,344.070657596,12027683,5663973068,3618983883665
23,23,23,17,0.00621278214979,16316059304,159.885,1537240969,342.831074964,12092827,5732789062,3584390343089
23,22,23,17,0.00236687240142,16334171888,159.99,1537403097,330.613912833,12027901,5718595882,3412921414307
23,12,23,17,0.00526220376397,16457211505,161.095,1537426578,336.312031448,12022866,5704178605,3487651965392
22,23,23,23,0.00333565608011,16380793567,161.131,1539595994,341.125997612,12022511,5742495530,3524064879725
23,23,23,17,0.00655057491281,16315468317,159.876,1537352048,330.230808585,12001266,5717010378,3424557431585
23,16,23,16,0.00384276930911,16407948303,160.647,1536931837,334.974508284,11995334,5752865770,3513581384751
23,23,23,22,0.00442008104765,16305621077,159.81,1537575296,337.871546900,12027403,5738357932,3524071082642
23,13,23,16,0.00218235338137,16449333126,161.003,1537313692,334.879755872,11978501,5760185829,3452061038368
23,23,23,23,0.00682975809009,16304763396,159.807,1537491977,340.887759855,12021680,5698857637,3515456277943
22,23,23,23,0.00474273308953,16381084259,161.114,1539464839,334.767493028,12061410,5723948095,3451604930164
23,23,23,17,0.00561147016437,16315994565,159.883,1537600831,340.793599934,12039784,5713290099,3552288438527
23,10,22,14,0.00357004328021,16496743005,161.417,1541453351,340.214761578,11986082,5690814797,3560468546725
23,11,23,17,0.00358532570342,16472282369,161.239,1537749499,391.338130457,12005223,6260853069,3934376907228
23,10,23,17,0.00350729690005,16485936648,161.355,1537794653,337.915741357,11975972,5777002368,3549970279608
23,23,23,23,0.00264167448116,16304147668,159.81,1537515615,340.158093320,11976524,5754269985,3563686508109
23,23,23,22,0.00334408747625,16305661891,159.825,1537709340,337.782468104,12047628,5823462678,3504925782090
23,23,23,17,0.00341005289719,16316790198,159.893,1537170686,334.644846286,12045324,5707291671,3545080785046
23,22,23,18,0.00517739481349,16331454113,159.95,1537218844,342.184757588,11964121,5705469758,3518545399770
23,23,23,23,0.00461610936054,16304570905,159.803,1537542738,337.790346504,12022273,5747924950,3482586824783
23,23,23,23,0.0023248376884,16306137115,159.823,1537289630,337.584171190,12023486,5742663425,3500731429455
23,20,23,23,0.00594268909118,16344617348,160.111,1537349378,339.183790093,12014167,5769012110,3585145706385
23,23,23,16,0.00364657617797,16318094295,159.912,1537467672,345.621469190,12034049,5694956401,3614213279815
23,16,23,23,0.00413165749601,16393796938,160.535,1537051566,336.899275222,11998981,5751093932,3489152958727
23,16,23,16,0.00487785437627,16407566486,160.638,1537197740,336.355826754,12056950,5657219307,3476617172542
23,23,23,22,0.00327473013944,16307279262,159.828,1537669782,337.738444676,12013334,5749030869,3489777924713
20,23,23,17,0.00281556441862,16606110719,164.141,1544380816,338.168144506,12040898,5803440482,3525928610515
22,10,23,17,0.00413498726442,16561333691,162.643,1539958431,338.588713457,12056477,5738364141,3576844093686
23,23,23,23,0.00462348906894,16304247448,159.796,1536895394,336.280522564,12023052,5686302712,3528972075749
23,23,23,23,0.00408162108685,16304703525,159.8,1537381547,339.167422514,11979321,5737315069,3514601045602
23,23,23,23,0.00394253183653,16302512602,159.771,1537408172,333.381702636,12026754,5701248683,3487527974944
23,10,20,16,0.00471485990925,16499024558,161.464,1541464667,339.555967843,11990332,5766123208,3571412044366
23,10,23,17,0.00431519547954,16483709906,161.323,1537230400,339.206902859,12055384,5742037704,3492638827714
23,23,23,17,0.00358514019669,16315378239,159.872,1537332496,334.110220526,12056957,5762501159,3458701626598
23,23,23,17,0.00258619990242,16315652207,159.895,1537305309,341.045521494,11955086,5826437946,3556789722263
23,1,23,17,0.00368285286094,16594105665,162.499,1537419992,332.660592069,11976658,5667331765,3482119285308
23,16,23,17,0.00373595277283,16407266607,160.643,1536999810,342.214460912,12014404,5776194112,3504473384484
22,23,23,16,0.00226158068835,16395373672,161.233,1539867657,331.052988596,12057930,5693418757,3433099544981
23,11,23,17,0.00292849518873,16472821202,161.223,1537742803,339.234207481,12018601,5666575767,3532847441913
22,23,23,17,0.00382767075711,16391934412,161.207,1539714091,337.840615998,12045976,5705013781,3490595850147
23,23,23,17,0.00553867823586,16316544484,159.887,1537524589,342.665277334,12023224,5696689645,3576194887560
23,10,23,23,0.00365324255044,16473423030,161.264,1537694076,335.220751883,12015847,5700473229,3440131038241
23,15,23,23,0.00900237894374,16405793276,160.668,1536815646,336.531608798,12054705,5681429226,3475647999738
23,23,23,16,0.00336427708236,16317596503,159.899,1537369397,336.827551519,12051697,5714450254,3637872954307
23,22,23,18,0.00321286194608,16333539510,159.985,1537472594,338.621640574,11978857,5669730199,3544848146312
23,23,23,23,0.00482304577871,16304652252,159.803,1537416460,334.327863034,12031116,5750901506,3443359567624


==> src/data/DualPrecision_Opt/Particlefilter-single-default.csv <==
func1,func2,func3,func4,Accuracy,fpBits,fpEnergy,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0,0,0,0.0,395534239,3.30906,7.800207250,10900041,627581133,81012268968


==> src/data/DualPrecision_Opt/Particlefilter-single.csv <==
func1,func2,func3,func4,Accuracy,fpBits,fpEnergy,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
17,5,14,9,0.0368411586033,156644652,1.88107,7.519391765,10995913,632605096,63215355853
1,3,13,2,0.0109704697951,368330570,3.13574,7.788751078,11054204,627481017,72895473681
1,0,7,20,0.106037069895,383579531,3.23133,7.684607790,11074861,624540171,65780933436
4,11,3,2,0.00148345593315,288520590,2.64013,7.707673508,11034323,627514096,69641967638
7,15,12,19,0.0524949662768,229586052,2.29287,7.713269368,11124954,626051940,65854898808
11,9,23,1,0.788913447874,210844194,2.15743,7.991645221,11091646,622973849,79669848854
16,15,11,1,0.022280342014,116382899,1.65837,7.923537887,11035042,630111999,74789218375
23,4,7,17,0.0099927367018,94686511,1.52111,7.617923719,11133712,921013889,77798474359
15,3,20,17,0.62398943986,192144117,2.06875,7.702063687,11002130,625221949,70169181002
11,2,7,9,0.00115527854982,247838577,2.37576,7.946056754,10973117,626564548,73844718088
11,7,15,8,0.0553670141738,221438798,2.21693,7.999514419,10925231,634964461,78716063588
7,21,9,22,0.30917714869,199432922,2.15409,6.992602007,10981990,686185233,63869156884
23,4,7,17,0.0099927367018,94686930,1.52111,7.424947647,10900229,913612979,70956576865
1,2,13,2,0.00775603461711,373591927,3.1686,7.992027125,11022077,636731980,78908402843
16,15,11,1,0.0288209629839,116382863,1.65837,7.772076035,10977093,624157044,71592073428
23,4,7,17,0.0099927367018,94686999,1.52111,7.333232093,10914215,919753053,65723210060
2,11,3,2,0.00147291730797,313679588,2.80772,8.102629167,11029120,624048490,81530890571
16,15,11,1,0.025526826513,116382819,1.65837,7.772745990,11049997,618843218,69130125517
11,3,7,17,0.0099927367018,242569515,2.34286,8.098244824,11125580,619539542,81643547213
15,2,20,9,0.627510298592,197412254,2.10165,7.766784614,10921194,623144026,69488275284
12,5,14,9,0.0369898565639,219390270,2.20773,7.840990635,11036274,631512347,71786568484
17,9,23,1,0.789811275818,135506157,1.75982,7.743756164,11112990,637428259,68265756466
7,15,12,19,0.0524949662768,229586548,2.29287,7.939580727,11049948,617567522,75292369002
4,11,3,1,0.00147413243323,288521268,2.64014,7.774022547,11051522,622881762,68999391482
10,3,7,17,0.0099927367018,255153375,2.4153,7.896702161,10998123,625981827,73987813180
23,0,7,17,0.0099927367018,115179846,1.64901,7.511057101,11020112,897671721,73135508100
22,4,3,2,4.80631758528e-05,100791289,1.60775,7.874837978,11138274,1124134106,70486253715
0,11,8,17,0.0099927367018,338074409,2.97089,7.737284339,11008219,632626325,72867680576
16,15,11,1,0.0196781608748,116382717,1.65837,7.768544455,11070368,625024011,69621141562
16,15,10,1,0.0104141218819,116390039,1.65839,7.708252796,11042186,626979854,71600576092
16,15,11,1,0.0288404843524,116382695,1.65837,7.843095467,11179126,626164608,75140119978
16,15,11,1,0.0255165866092,116382652,1.65837,7.756034583,11030221,623904135,69917915083
0,11,3,2,0.00147630622063,338124983,2.97109,7.905236273,11001791,627869792,72945393426
23,4,7,17,0.0099927367018,94686665,1.52111,7.368825981,10987732,913029350,66964452384
22,3,7,17,0.0099927367018,106018685,1.63989,8.094057560,11046994,1115473084,77474646423
11,3,7,17,0.0099927367018,242569672,2.34286,7.871857462,11064275,629528755,74284178367
22,4,7,17,0.0099927367018,100747453,1.60757,7.902844567,11033215,1115462492,73075871451
5,11,3,1,0.00148094362391,275937623,2.55857,7.944264301,11040767,629728155,75008244212
23,3,7,17,0.0099927367018,99958473,1.55344,7.366082177,10949198,913617067,67644205578
22,0,7,17,0.0099927367018,121240936,1.73547,7.888605452,11063121,1114752239,72657867894
22,4,3,2,5.23495532752e-05,100791400,1.60775,8.076169842,11104325,1124031554,79110656725
3,11,3,2,0.00148016073175,301098140,2.72312,8.047062935,10981161,632947809,81303248772
22,4,3,2,4.85429533663e-05,100790984,1.60775,7.847884963,11064129,1117856190,70008996387
23,4,7,17,0.0099927367018,94686872,1.52111,7.480069224,11165232,909446401,71733817088
11,4,7,9,0.000886573426759,237306771,2.31058,7.990624005,11056734,619266595,78649363712
23,1,7,17,0.0099927367018,110487652,1.61983,7.470757353,11065107,911462614,69812868830
23,4,7,17,0.0099927367018,94686821,1.52111,7.425064145,10984394,910160252,70902284826
2,11,3,2,0.00147597501607,313679615,2.80773,7.743666934,11170875,624387395,67575029361
11,4,7,9,0.00117044404062,237306295,2.31058,7.703408254,11134620,626174267,70276903392
23,4,7,17,0.0099927367018,94686839,1.52111,7.394242127,11097669,912093618,67467426689
23,4,7,17,0.0099927367018,94686958,1.52111,7.155272638,10951646,912965034,69278745835
11,4,7,9,0.00115451897191,237306376,2.31058,7.854992618,11116150,633262802,75152553023
22,4,3,2,5.19171896936e-05,100791202,1.60775,7.656751210,11187186,1122704286,67140788439
23,4,7,17,0.0099927367018,94686719,1.52111,7.236954930,12988845,908224961,65123940703
22,4,6,2,0.000433391572047,100768525,1.60769,7.785235049,11195880,1115804026,67802319041
22,4,3,2,4.84351919126e-05,100791521,1.60776,7.894979075,11093666,1107907039,71907176406
23,4,3,17,0.0099927367018,94716367,1.5212,7.229014042,11055041,910541769,69503056119
22,4,3,2,5.27153441556e-05,100790836,1.60775,7.652202384,11081300,1128577284,68822953968
23,4,7,17,0.0099927367018,94686859,1.52111,7.198767311,10957443,923329674,62964655101
22,4,3,2,4.95156557207e-05,100791005,1.60775,7.841431345,11170662,1117320901,69963349109
22,4,6,2,0.000465961820818,100768421,1.60769,7.761579196,11039913,1125172074,65854771998
22,4,4,2,0.000108525522855,100783639,1.60773,7.866176228,11149347,1123672797,70078099902
22,4,7,16,0.0135219293894,100748310,1.60758,7.751696720,11139488,1118703608,66758591161
23,4,6,3,0.00046914013367,94707316,1.52122,7.430242642,11071638,906711876,68644110248
22,4,7,17,0.0099927367018,100747555,1.60757,7.801805176,11183382,1122094715,68225838414
23,4,7,17,0.0099927367018,94687079,1.52111,7.631175529,11171715,913064310,77912258377
23,4,7,17,0.0099927367018,94687026,1.52111,7.358287206,11000763,918872300,66170193585
23,1,7,17,0.0099927367018,110488341,1.61983,7.424090531,11113763,904212488,71240249629
22,4,7,16,0.0135219293894,100748186,1.60757,7.785375626,11110095,1115676868,67687338098
23,4,7,17,0.0099927367018,94686448,1.52111,7.388969315,11013878,908820915,67363398246
23,4,3,1,5.17072045758e-05,94730629,1.5213,7.415155585,11042956,912220172,71004600656
22,4,7,17,0.0099927367018,100747365,1.60757,8.008528830,10992526,1113236183,75344984642
23,4,7,17,0.0099927367018,94687156,1.52111,7.329652068,11101942,913208540,67339014978
23,5,6,3,0.000490917891235,89436343,1.48946,7.385887526,10997725,921650310,68261475925
23,4,7,17,0.0099927367018,94687084,1.52111,7.451994878,11086150,908082263,72947399984
23,4,3,1,4.46665619567e-05,94730962,1.5213,7.368151949,10958855,900803480,68125321564
22,4,3,2,4.75116161536e-05,100790921,1.60775,7.858694357,11116448,1120295644,69320481349
23,4,7,17,0.0099927367018,94686909,1.52111,7.358135698,11092806,907780707,66779915987
23,4,7,17,0.0099927367018,94686897,1.52111,7.492458382,12874322,911146905,70041075330
23,4,7,17,0.0099927367018,94686829,1.52111,7.306253627,11115321,913091448,66121478627
23,4,8,17,0.0099927367018,94679718,1.52109,7.391959427,11054732,915186037,70048163006
23,4,7,17,0.0099927367018,94686900,1.52111,7.169925279,11108347,919667627,69856202168
22,4,3,2,4.94291635621e-05,100790808,1.60775,7.889090838,11079735,1117310391,72060742165
23,4,7,17,0.0099927367018,94686869,1.52111,7.416197438,10938673,910079398,68948697890
23,6,9,1,0.00486193673518,84148210,1.45826,7.410036700,11079117,914829947,68974356254
23,4,4,3,0.000118638822984,94722105,1.52126,7.360063758,11070571,921747579,69750716697
23,4,6,3,0.000402049733656,94707457,1.52122,7.469771557,11142480,911467065,70798916390
23,4,3,1,5.61714603503e-05,94731277,1.5213,7.568309605,11050185,916949544,75308112139
23,4,6,3,0.000468098301829,94707326,1.52122,7.392026558,11144565,920508005,68992780790
22,1,3,2,5.19904500278e-05,116592524,1.70648,7.935777518,11059445,1108217446,71996324294
23,4,8,17,0.0099927367018,94679636,1.52109,7.548814235,11062634,916816373,73637734889
23,4,7,17,0.0099927367018,94687214,1.52111,7.475275164,11048042,918482614,71108406706
22,4,3,17,0.0099927367018,100776913,1.60766,7.817697117,11173348,1125722025,67344117136
23,4,8,2,0.00203607594337,94693138,1.52118,7.369821557,11026530,923616035,68426449166
23,5,9,3,0.0038143968093,89413986,1.4894,7.579900543,10973586,915538790,74915130348
23,4,4,0,0.000115105274695,94724727,1.52129,7.206996167,11007143,908077704,62681532492
23,5,9,3,0.0041746328382,89414025,1.4894,7.628701559,11058101,917048600,78347548546
23,4,8,2,0.00193337162288,94693562,1.52119,7.498211115,11090207,940125469,72278272734
23,5,6,3,0.000450063902911,89436434,1.48946,7.358429150,11148592,925879479,66358313061
22,4,3,2,4.86856034958e-05,100791286,1.60776,7.779946271,10940780,1123728181,65624117216
23,4,10,3,0.00709065590296,94677777,1.52114,7.330598183,10975799,906566837,65707631404
23,6,5,1,0.00140804344365,84177666,1.45835,7.425899844,11004048,918588536,68114867357
23,5,10,3,0.00774163694445,89406911,1.48938,7.295916010,11092338,914400555,66120346806
23,4,6,3,0.000498498091389,94707183,1.52122,7.256099916,11105924,914678194,61848161882
23,4,3,2,5.40317092943e-05,94730029,1.52129,7.167259979,11060107,922819321,64423642752
22,4,3,1,5.24107068798e-05,100792080,1.60776,7.816588015,11061210,1126248677,73625064591
23,6,9,1,0.00517160046774,84147619,1.45826,7.208602519,11046213,902372404,63745351117
23,4,3,1,5.62956223546e-05,94731235,1.5213,7.359551604,11070462,922206477,65311712534
23,3,4,3,0.000115796489985,99993523,1.55359,7.467202616,11085716,915854235,68818679898
23,4,5,1,0.000242139280308,94715875,1.52126,7.432178124,11080712,910751201,70146729882
23,6,6,6,0.0016477578499,84166615,1.4583,7.343835754,11128006,922569090,66698326605
23,4,13,1,0.0158415520756,94655989,1.52109,7.405658760,11078761,920096022,70549092898
23,5,10,1,0.00694043653845,89407471,1.48939,7.376501694,11065959,918122687,68118986273
23,6,5,3,0.00140452416754,84177051,1.45834,7.555015840,11102746,905100147,74596079609
23,5,6,1,0.000367333834083,89437528,1.48948,7.455765725,10944889,906463619,71458237415
23,6,9,3,0.00484859001315,84147102,1.45825,7.496148236,11040817,916145966,72022808852
22,4,9,2,0.00411414451221,100746189,1.60762,7.766261418,11122950,1114068332,67638595021
23,6,3,1,0.00124417559957,84192939,1.4584,7.504429494,11073381,909759790,71043164664
23,4,3,2,4.39014173726e-05,94730696,1.5213,7.378927669,11017993,915521778,67909078456
21,4,3,1,4.87740598022e-05,114692703,1.68332,7.925744386,10955520,884479211,71605658840
23,4,3,1,5.20864689225e-05,94731191,1.5213,7.490718775,11094192,912082822,73125183899
23,6,6,6,0.00157662094196,84166723,1.4583,7.255098821,10952657,911182223,63981571837
23,6,6,6,0.00164149427176,84166809,1.4583,7.521313185,10981073,914715411,72260637360
23,6,9,1,0.00413546178865,84148020,1.45827,7.374909845,10926438,907284457,65660673893
23,4,9,2,0.00349959647122,94685762,1.52116,7.393401692,11115440,916475623,68754447859
22,5,4,1,0.000106343981069,95513066,1.57598,7.887438858,11069596,1126088247,76524227646
23,4,3,3,4.78571464581e-05,94729803,1.52129,7.325431270,11014097,917842614,66126458140
23,6,10,3,0.00922642247988,84139503,1.45823,7.392486951,11082672,923050539,68366383278
23,6,5,1,0.00142640470202,84178054,1.45835,7.462646847,11201720,923557847,71485369998
22,6,9,3,0.00480354460188,90207240,1.54471,7.643046244,11130711,1122304014,63926094093
23,4,3,2,4.90873716589e-05,94730179,1.5213,7.260884533,11036142,920419560,63651366316
23,4,3,2,5.1314263793e-05,94730459,1.5213,7.436350375,11033251,919949681,71572616723
23,6,3,2,0.00124011267131,84192663,1.45839,7.335681565,11000563,911672544,65033352181
23,4,3,1,4.8644088693e-05,94730819,1.5213,7.487046565,10934134,912898390,69591533270
23,4,10,3,0.00837270660524,94677748,1.52114,7.508066962,11027987,919691942,71399342338
23,6,3,2,0.00124021369778,84192707,1.45839,7.476158615,11074873,932590517,70016275560
23,5,5,3,0.000225490639204,89443706,1.48948,7.371982992,11045372,920303759,67610742232
23,4,3,2,5.41715437811e-05,94730322,1.5213,7.462962779,11087765,910732859,71992941442
23,6,9,3,0.00486096518855,84146940,1.45825,7.376140467,11073791,925812730,65314214330
23,6,6,6,0.001613885032,84167034,1.4583,7.519757582,11060339,923902087,73391309043
23,4,10,3,0.00762969310994,94677492,1.52114,7.513672873,10969566,917802235,72550152007
23,6,3,3,0.00123981880635,84191982,1.45838,7.592204803,11049298,922424600,76423864446
23,6,3,3,0.00124429487539,84191843,1.45838,7.437773299,10964888,910645569,69724931253
23,4,4,1,0.000117809210378,94723276,1.52128,7.372938914,11159264,924823145,66761705949
23,4,2,2,2.48767714992e-05,94737961,1.52132,7.231927304,11056353,932907109,72383388616
23,6,11,3,0.0198284796715,84131705,1.45821,7.352680784,10959891,913628341,65982032742
23,4,3,2,4.86210271867e-05,94730288,1.52129,7.327943822,11088005,916250131,69286599882
23,6,9,1,0.00446302906357,84148204,1.45827,7.151986917,11060458,916841413,68505803010
23,5,6,6,0.000463999306342,89433639,1.48944,7.281698982,11097554,905865898,70244436561
23,6,6,3,0.00159469380575,84169191,1.45831,7.222263495,11010527,906664433,63231510778
23,6,3,6,0.00125680213516,84188659,1.45836,7.344046214,11060745,904107187,69171727880
23,6,10,3,0.0103578090996,84139078,1.45823,7.372460280,11075396,915290296,69576065275
23,6,10,3,0.00946355820778,84139336,1.45823,7.189521646,10982594,915326458,65254295365
23,6,3,7,0.00129820064962,84188500,1.45836,7.516180259,11084117,919451285,72967950143
23,5,5,3,0.000239757218394,89443725,1.48949,7.430475802,11105891,918372208,68469887515
23,0,6,3,0.000463429750878,115200834,1.64913,7.353430846,11016960,914600262,65543282455
23,6,6,6,0.00167699125638,84166324,1.4583,7.294560946,11026439,923842878,66016551898
23,5,9,3,0.00381846639529,89413501,1.4894,7.316955410,11017774,908461034,64825609036
23,6,1,2,0.00120225141165,84207386,1.45844,7.596752920,11136268,911069447,76400122174
23,4,10,3,0.00770733611074,94677328,1.52114,7.534917613,11116339,923996381,71805760393
23,6,5,3,0.00140919170838,84177295,1.45834,7.541488046,10925542,897864566,74863633155
23,5,10,3,0.00681225389686,89406253,1.48938,7.277179670,10884068,917655898,65925099770
23,4,3,3,5.12262874187e-05,94729727,1.52129,7.366164276,11103874,923999405,66546236403
23,6,6,6,0.00164728059368,84166588,1.4583,7.316922294,11104556,919188684,64173359574
23,4,2,2,2.2210927049e-05,94737930,1.52132,7.552710876,11050250,917594767,74084459209
23,6,3,3,0.00124485609949,84191585,1.45838,7.305865084,11005042,915615258,64938034295
18,5,5,3,0.000221652624958,144231681,1.81928,7.550140435,10983325,657546465,69429295452
23,6,11,3,0.0199585686001,84131684,1.45821,7.311403432,10970764,921724544,65966425616
23,4,2,3,2.02523675904e-05,94737253,1.52131,7.213230050,11029721,905963584,65528062053
23,7,10,2,0.00866624328938,78869287,1.42764,7.268463371,11069229,911361451,68283750538
23,4,2,2,1.97876514798e-05,94738052,1.52132,7.378831105,11032899,914125734,69271119514
23,5,5,3,0.000224217724567,89443934,1.48949,7.459641500,11072351,919812008,71218702101
23,5,6,8,0.000570447967552,89432818,1.48943,7.540072906,11024082,908357443,77077102498
23,6,5,3,0.00137772198083,84176692,1.45834,7.368829502,11007763,924079085,67569963081
23,6,9,1,0.00515868287676,84147776,1.45826,7.481166151,11028546,911668580,70230819540
23,6,11,3,0.0257193803923,84132005,1.45821,7.411314467,11030741,912340045,67362522017
23,6,11,1,0.0199713570407,84132822,1.45822,7.347615627,11025455,913459987,67544631887
23,6,8,3,0.00287527630585,84154429,1.45827,7.333033650,11128474,917125186,65095206571
23,6,2,3,0.00121379341413,84199258,1.4584,7.574560625,11058275,917121726,74963719466
23,6,9,2,0.00509189736638,84147490,1.45826,7.519756292,11087869,926426525,73277577292
23,6,9,3,0.00553049638343,84147017,1.45825,7.260326352,11161708,918931574,62769310161
23,6,5,3,0.00141184545198,84176697,1.45834,7.520326348,11040558,904301559,74186179052
23,6,9,3,0.00446714315331,84146873,1.45825,7.382642145,11058530,919763728,70717058971
23,5,6,8,0.000564905767392,89431871,1.48943,7.231558006,11119700,914765690,61379790098
23,4,2,2,2.21652100924e-05,94738326,1.52132,7.430487766,11032883,913170652,72721366740
23,4,4,3,0.000117883986374,94722145,1.52127,7.242935774,11009429,911882168,66857226180
23,4,2,3,2.04588470142e-05,94737618,1.52131,7.353861112,11085009,907330156,68253064979
23,6,7,2,0.00207272247774,84162744,1.4583,7.302294092,11056359,922787915,69196555414
23,5,9,8,0.00348957527562,89410048,1.48937,7.234085234,11014357,918050666,64026578521
23,7,8,2,0.00271696228964,78884159,1.42768,7.311297840,11034929,930776097,65751391257
23,4,10,2,0.0093003343194,94678314,1.52114,7.316285618,11022496,907918034,68430708272
23,12,3,3,0.00217253964139,52568725,1.28374,7.510610469,11055576,905607313,72426084988
23,5,6,8,0.00055501524891,89432325,1.48943,7.336262556,11096444,917906261,66200005384
23,12,5,3,0.00233887311504,52554767,1.28369,8.131724840,11033435,913379967,98373332449
23,12,0,3,0.00213679205166,52589521,1.2838,8.126938979,11132344,916712587,97965661867
23,4,4,2,0.0001068219973,94723531,1.52127,7.908150408,11077088,922413086,88807184771
23,6,1,2,0.00120227642359,84207273,1.45844,7.380777472,11080348,924838074,69926351953
23,6,6,12,0.00507769394976,84161681,1.45826,7.495414328,11020935,927580749,73432651077
23,5,6,6,0.000433506427927,89433806,1.48944,7.355382944,11054132,908492184,68833687600
23,6,6,8,0.00172811312868,84164936,1.45828,7.290457896,11069079,915530730,62680533400
23,4,3,2,4.79975637292e-05,94730482,1.5213,7.301535927,11067826,922444762,64291901875
23,5,6,3,0.000462640029564,89436546,1.48946,7.288700768,11029739,920840423,66280973945
23,7,1,2,0.00108648272097,78936773,1.42784,7.472428817,11001886,911939468,72226447766
23,5,5,3,0.00024371022501,89443681,1.48948,7.293740600,10922919,911455247,64155839777
23,4,6,6,0.000513202383616,94704859,1.5212,7.356356989,11159550,910213062,66243025906
23,5,6,7,0.000522120678885,89433195,1.48944,7.372203089,11036089,910684182,67492798356
23,7,2,3,0.00109567500971,78928061,1.42781,7.239786632,11057364,914072433,64907960958
23,4,1,2,6.89809404961e-06,94745117,1.52134,7.110639388,11055077,913622534,64990600486
23,12,0,3,0.00213689711463,52589096,1.2838,7.382622886,11005596,921305439,66329596553
23,4,2,4,2.52100007226e-05,94736263,1.5213,7.388779640,11111179,923978908,65290478062
23,12,5,3,0.00234507814549,52553608,1.2837,7.346986117,11004231,914657489,65109989913
23,5,6,6,0.00050614867798,89434028,1.48944,7.563393808,11018346,915043909,75752291753
23,4,4,3,0.000115844014978,94722342,1.52127,7.376834729,10993103,915376411,66562068219
23,23,5,3,0.0524692865661,144432,1.01707,6.054366558,11059915,973796557,60867810989
23,5,6,8,0.000547562698508,89431813,1.48943,7.406857654,11063766,913248472,66806514707
23,4,3,3,4.46698600723e-05,94729677,1.52129,7.450719301,11025686,916322882,70147398398
19,4,1,2,8.85300811632e-06,137232818,1.79092,7.955311883,11101914,675288421,77835863597
22,5,5,3,0.000289735599785,95504742,1.57594,8.022507504,11020780,1124949948,76683852435
23,4,0,2,4.24432329281e-06,94752022,1.52136,7.356688948,11135817,914954263,67331192541
23,12,1,3,0.00214155290159,52582823,1.28379,7.395299009,11077587,912949255,68291511860
23,7,1,2,0.0010860738876,78936443,1.42784,7.427855521,11050628,926177902,69996336920
23,12,4,3,0.00222602426116,52560811,1.28372,7.349039382,11069669,925080383,65244579686
22,23,5,3,0.0624607149672,6204033,1.10354,6.593146255,11141507,1169139137,62670223371
23,4,4,5,9.72016085754e-05,94720522,1.52125,7.368205190,11034021,914407569,64883112036
23,5,6,3,0.000460009821922,89436394,1.48946,7.531329846,11050649,915877572,73675481201
23,23,5,6,0.0524457224823,141818,1.01705,6.073561053,11023891,965498011,61698843840
23,7,2,3,0.00109493016714,78928061,1.42781,7.422457800,11054011,922143916,68785502920
23,12,5,3,0.00234903865034,52553949,1.2837,7.391060170,11090823,916869820,68912879778
23,12,6,6,0.00259957338539,52543789,1.28365,7.300322211,11117370,922727168,67100441055
23,5,5,2,0.000239841780944,89444765,1.48949,7.682448404,11013449,917264334,76056225136
23,5,1,2,8.87774652458e-06,89473913,1.48958,7.409275060,11062594,917632601,67690580000
23,6,6,8,0.00173522541003,84165271,1.45828,7.481031435,11076833,919904912,72801830603
23,7,4,5,0.00118450770384,78911662,1.42775,7.306970036,11062802,910344406,65988912169
23,4,2,4,2.55405361862e-05,94735935,1.5213,7.313321776,11060417,923468836,64816808238
23,23,5,6,0.0524501100035,141846,1.01705,6.187439689,11106187,972685711,62575392923
23,11,5,3,0.00166884200968,57822227,1.31126,7.324288775,11055278,917648736,65373036309
23,23,1,6,0.052574436879,171431,1.01715,5.992619193,11198918,974042704,58052202330
23,11,5,3,0.00164493252578,57822469,1.31126,7.118586765,11113609,922582496,61501441154
23,4,0,5,2.52193767314e-05,94749172,1.52134,7.441293503,11013327,909950189,66713851602
23,4,4,2,0.000108472725614,94722885,1.52127,7.288677749,11009227,921973276,65469477978
23,4,0,3,6.27670132504e-06,94751005,1.52135,7.426767996,11079018,916316069,70208399511
23,11,4,2,0.00153160701947,57830172,1.31129,7.196842199,11060574,921676751,64663986239
23,6,1,2,0.00120214366928,84207304,1.45844,7.556637301,11037092,925106094,72228441649
23,4,0,2,4.42709564936e-06,94752214,1.52136,7.393830472,11061255,917253277,69516836857
23,15,0,3,0.00255311632199,36757522,1.20463,7.228797949,11125997,909848920,61282774942
23,4,6,6,0.000435319953871,94705142,1.5212,7.593923975,11037564,925572091,76992381633
23,21,5,15,0.00165861502362,6539600,1.06562,6.571011570,11052345,976407542,60079302332
23,5,6,6,0.000439387365773,89433860,1.48945,7.329842468,11166948,910817296,65147830861
23,21,5,11,0.0943576365409,6544271,1.06565,6.627396198,11124713,981771036,63340957101
23,7,6,6,0.00152771651269,78895834,1.4277,7.358851803,11009213,904878313,68495438746
23,7,4,5,0.0011866415904,78911820,1.42775,7.396821756,11075695,909712293,68372402346
23,11,5,3,0.00167810807814,57822198,1.31126,7.291505522,10965548,916140684,63002898785
23,21,1,15,0.00165861502362,6567868,1.06571,6.595021783,10901408,977283996,62422911469
23,7,5,2,0.00129041806757,78907057,1.42775,7.400192629,11037848,904222236,68211240823
23,5,6,6,0.000467688271929,89433810,1.48944,7.383222701,11036441,915280484,70746508243
23,21,5,15,0.00165861502362,6539275,1.06562,6.642058770,11042975,986019478,65874830895
23,20,5,6,0.0310379536184,10840600,1.08154,6.840740208,11063768,948403696,64002431377
23,10,6,6,0.00124780921808,63081987,1.33938,7.519268155,11050111,920104356,73163207206
23,9,1,2,0.000976719740854,68388966,1.36841,7.345972505,11121201,901877467,67202102325
23,21,5,6,0.0833042448886,6548701,1.06568,6.533038869,11130329,972957382,60628285095
23,11,4,2,0.00154241010221,57830601,1.31129,7.332863232,11001001,923710358,64669183057
23,4,0,2,4.15241637172e-06,94752292,1.52136,7.401965460,11088769,919619054,69447676579
23,4,0,2,4.2480723862e-06,94751869,1.52136,7.309090042,11032768,917541899,64124044471
23,11,4,2,0.00152766823826,57830384,1.31129,7.332773421,10925387,921976557,67185173377
23,9,1,2,0.000976728329864,68388768,1.36841,7.260510662,11023836,915978413,65730609454
23,21,5,15,0.00165861502362,6539771,1.06562,6.628364359,11098743,978408169,63027498161
23,10,6,6,0.00124803723113,63081998,1.33939,7.298896728,11101829,923237486,68679837296
23,23,5,6,0.0524558214964,142208,1.01706,6.098856360,11026443,989836878,61670723831
23,4,0,6,6.24240083507e-05,94748464,1.52134,7.631308542,11021973,935652209,76074260419
23,10,2,0,0.000884723401759,63116224,1.33951,7.237201137,10963893,913892525,64733908026
23,21,5,13,0.0945912685166,6542382,1.06563,6.552950780,11157662,970565533,62017772492
23,21,5,15,0.00165861502362,6539640,1.06562,6.582934643,11076281,969718541,60904132059
23,23,5,3,0.052479233295,144414,1.01708,5.850222607,11389547,983606904,60642407785
23,5,6,7,0.000531035508774,89433509,1.48944,7.364009588,11027042,918413710,69593164869
23,4,0,2,2.17943354578e-06,94752118,1.52136,7.239073830,11036772,924830526,68575412305
23,9,1,2,0.000976451961539,68388599,1.36841,7.350542930,10974012,925936317,64773513375
23,10,5,8,0.00108346922017,63087264,1.33939,7.174389021,10978069,908206049,64448055053
23,6,6,3,0.00164148590918,84169255,1.45832,7.228331243,11134484,905603210,61591621769
23,21,5,15,0.00165861502362,6539395,1.06562,6.381001098,10974015,997080603,60484126334
23,5,6,8,0.000535376618865,89432492,1.48943,7.415808740,11057650,919369854,69790321410
23,4,6,2,0.000484982793303,94708200,1.52123,7.353724916,11098468,913459956,67039708330
23,10,0,6,0.000901849977149,63125156,1.33952,7.521428399,11080333,911942136,72202730328
23,21,5,15,0.00165861502362,6539776,1.06562,6.627760366,11083136,971832391,64188320458
23,11,5,3,0.00166780618186,57822396,1.31126,7.376011900,11129691,917440155,68447781553
23,23,5,7,0.0524471072561,141380,1.01705,6.016016589,11129356,971659791,55802189803
23,21,5,14,0.00337061937219,6539825,1.06562,6.325944731,11062914,989730977,57506397616
23,4,6,2,0.000443815307978,94707897,1.52123,7.567783944,11034388,916563506,68600035841
23,22,0,6,0.0231795848266,2288646,1.04213,6.248886098,11097812,1032333387,64885020329
23,6,6,9,0.002061876864,84164526,1.45828,7.470979584,11035860,917961013,70585814581
23,23,5,6,0.052461875374,141945,1.01706,6.056856137,11117773,962079206,60277174673
21,10,5,6,0.00110416079727,83050826,1.50142,7.949880347,10981630,863905569,72932994739
23,23,0,3,0.0525965738456,180991,1.01719,6.301346847,11227437,966903276,67541511638
23,5,0,6,6.29043471185e-05,89477115,1.48958,7.391186546,11020931,919124541,66502372249
23,22,0,2,0.023181618444,2292662,1.04216,6.347785763,11229373,1029307420,65906469326
23,23,5,6,0.0524566417289,142281,1.01706,6.131193722,11184798,960399842,66313559879
23,1,0,2,2.08485685394e-06,110553867,1.62009,7.249948411,10998872,921845065,64150949003
23,10,5,5,0.00106736302927,63090240,1.33941,7.357538997,10974076,904946503,68586932076
23,11,6,3,0.00184916358991,57815493,1.31124,7.366298442,11082588,914423648,69000179208
23,20,1,2,0.0306194020394,10871795,1.08165,6.819562852,11050562,952130660,61602792620
23,6,5,15,0.010478592909,84165017,1.45826,7.362683456,11003130,916049773,66859613077
23,21,4,14,0.00337061937219,6547530,1.06565,6.449060814,11098818,972433185,57383288781
23,1,0,3,6.20424885546e-06,110552709,1.62008,7.260226181,11094244,922723611,62139692040
23,22,0,15,0.0249504593799,2281212,1.04208,6.252451339,11303454,1046382827,62084811812
23,21,5,6,0.0832945454173,6548626,1.06568,6.534077858,11074193,981405430,59935898619
23,11,0,3,0.00143819735568,57858195,1.31137,7.298813587,10974303,915971738,64863649111
23,22,5,6,0.0230966238774,2258879,1.04205,6.228492079,11167794,1039508085,65278859964
23,11,0,2,0.00143641287696,57859575,1.31138,7.444940045,11080715,915128283,70969365369
23,1,5,3,0.000247941159795,110516521,1.61997,7.368698126,11119603,927757310,66544621900
23,23,5,6,0.0524671444446,142565,1.01706,6.407104762,11171872,978815116,71065479866
23,5,0,2,4.67169449093e-06,89480965,1.48961,7.343834975,11025953,918647881,68434814447
23,3,1,2,6.23367511707e-06,100016742,1.55367,7.429124246,11030646,908812476,69397195740
23,23,5,6,0.0524572977667,141776,1.01705,6.069527278,11136737,985698035,59742968587
23,11,5,3,0.00166517012928,57822063,1.31126,7.282233106,11109841,909905554,62963496430
23,5,0,2,2.92814883551e-06,89480649,1.4896,7.254243121,11082276,922676463,61180274815
23,22,0,2,0.023182991091,2291881,1.04216,6.090514491,11093469,1028499607,59374771092
23,4,5,6,0.000240943565165,94712240,1.52122,7.431610553,11026202,912132575,70232362839
23,1,0,2,1.93781384198e-06,110553436,1.62009,7.219770677,11113256,921494178,64426817614
23,23,5,6,0.0524690039249,142001,1.01706,6.227668468,11130992,964652650,65245955955
23,5,6,8,0.000559460666864,89432085,1.48943,7.223008652,11027767,918084969,64056266817
23,1,0,2,1.91345321953e-06,110553209,1.62008,7.329566548,11114511,910989236,64852606819
23,20,5,6,0.0310457222907,10840241,1.08154,6.875662932,11066006,948343648,63951998197
23,5,0,2,2.59126291956e-06,89481403,1.48961,7.536229194,11063937,921491842,75194835140
23,23,2,15,0.0509789123216,153425,1.01706,6.177097307,11059503,970300207,63337255803
23,21,5,6,0.083302296174,6548390,1.06568,6.596076880,11056920,976716598,61319392327
23,1,0,2,1.7196975155e-06,110553713,1.62009,7.493298118,11066484,927046904,70647618936
23,11,5,3,0.00160607484091,57822313,1.31126,7.152230888,11129725,923187025,61636408177
23,22,5,15,0.0201348691406,2249796,1.04199,5.964976226,11164758,1037782040,57214650984
23,21,5,6,0.0833037607418,6548655,1.06568,6.742625687,11042951,972384463,66325014686
23,22,2,14,0.0161541623751,2270386,1.04205,6.490914158,11063642,1039365561,72175448922
23,23,5,6,0.0524646671242,142119,1.01706,6.225596278,11151446,969434967,65671831369
23,4,0,2,4.59954292645e-06,94752035,1.52136,7.413058710,11114148,920159176,70808882569
23,1,0,2,1.55206808198e-06,110553346,1.62009,7.226330845,11095504,920914620,61359877414
23,5,0,9,0.000289010046579,89474889,1.48956,7.331443497,10979530,906896702,64147643346
23,4,2,2,2.02307717849e-05,94737689,1.52132,7.427911352,11180387,915500297,71324395171
23,23,3,7,0.0525440727944,155661,1.01709,5.976330821,11199281,965075832,54851578204
23,23,2,14,0.044005042974,154497,1.01707,6.112312349,11203901,972448526,60709200941
23,22,5,15,0.0201348691406,2249987,1.04199,6.251761515,10992370,1043126408,62947459808
23,21,5,15,0.00165861502362,6539361,1.06562,6.568560031,11224716,988807272,60597629861
23,23,5,15,0.0463194049156,131790,1.01699,6.093371755,11125523,976572589,61645669814
23,22,5,15,0.0201348691406,2249655,1.04199,5.817271980,11011388,1023492548,58629886808
23,23,2,14,0.044005042974,154292,1.01707,6.113024982,11185101,963061523,61268926431
23,1,0,2,4.10961062672e-06,110553450,1.62009,7.292687228,11042718,906343529,65700130627
23,22,2,14,0.0161541623751,2270361,1.04205,6.145690626,11037305,1054070509,60517472089
23,1,0,2,1.63437735129e-06,110553511,1.62009,7.344216909,11015178,912664997,68211069036
23,1,0,2,1.65816053884e-06,110553698,1.62009,7.379082691,11046723,916526395,67297976152
23,23,5,6,0.0524571536601,142077,1.01706,6.170264099,11198016,969183981,67741826189
23,11,5,3,0.0016447939423,57822672,1.31126,7.343420631,11085349,924662416,66545963065
23,23,5,6,0.0524805501165,142280,1.01706,6.298877484,11156800,971374920,67009825855
23,21,5,15,0.00165861502362,6539571,1.06562,6.538464877,11196412,977950985,59446142829
23,23,5,15,0.0463194049156,131895,1.01699,6.245260166,10984557,958073483,66829428735
23,11,5,3,0.00162360826613,57822516,1.31126,7.414242414,11168211,921850985,69430105326
23,21,5,15,0.00165861502362,6539834,1.06562,6.674719018,10969176,984398389,66126921804
23,23,5,15,0.0463194049156,131589,1.01699,6.354704689,11110504,975964614,72766924419
23,22,2,14,0.0161541623751,2270420,1.04205,6.222248625,11087141,1034405774,61800984823
23,23,5,15,0.0463194049156,131485,1.01699,6.098878696,11065696,974344150,59612351653
23,23,2,14,0.044005042974,154246,1.01707,6.205524085,11272712,973729400,64167731675
23,1,0,2,2.0142784642e-06,110553161,1.62008,7.271043133,10990247,908716630,64268418623
23,22,2,15,0.0201348691406,2269576,1.04205,6.148140412,11147163,1045450826,62812057427
23,1,7,13,0.0104667203544,110492412,1.61986,7.275725371,11005756,899759045,63690337123
23,22,0,15,0.0229802101605,2280643,1.04208,6.170231670,11172765,1051840597,64759735986
23,21,5,15,0.00165861502362,6539756,1.06562,6.652938051,11106109,967621542,65528655436
23,22,5,15,0.0201348691406,2249664,1.04199,6.241777566,11235402,1040842088,63203420910
23,2,5,15,0.008380523554,105235715,1.58635,7.253798194,11061223,910304883,62186945616
23,22,0,2,0.0231818857163,2292764,1.04216,6.162001757,11163445,1042458328,61694670540
23,1,0,2,1.95828594732e-06,110553561,1.62009,7.448071052,11032033,917509468,70088063010
23,4,6,8,0.000558103823109,94703345,1.52119,7.430586120,10973687,913254802,69298370409
23,23,2,14,0.044005042974,154360,1.01707,6.203320785,11033794,974050276,67487522906
22,23,5,15,0.0558485747129,6192227,1.10346,6.543038816,11069494,1190170684,63948819050
23,23,2,14,0.044005042974,154095,1.01706,6.063306771,10997900,968516080,62098283649
23,23,5,15,0.0463194049156,131736,1.01699,6.071366162,11103589,983896851,58237753930
23,22,2,14,0.0161541623751,2269913,1.04205,6.135191463,10923858,1036496364,58486702752
23,21,5,15,0.00165861502362,6539369,1.06562,6.397182530,11201531,976138789,61004991638
23,21,5,15,0.00165861502362,6539625,1.06562,6.609379492,11093139,992511984,63894580200
23,1,0,2,3.98720200636e-06,110553731,1.62009,7.426312143,11174383,917983957,69909422629
23,1,5,15,0.008380523554,110504361,1.61989,7.424118950,10979397,917989758,70838991912
23,22,6,7,0.0230750188518,2251287,1.04202,6.219090318,11149466,1041714040,63953694845
23,23,5,3,0.0524800299811,144376,1.01708,6.078255130,11134901,976233388,59161096013
23,11,5,14,0.0342071269448,57811949,1.31119,7.355848518,11164668,913350662,66425511153
23,23,2,14,0.044005042974,154277,1.01707,6.038293716,11342201,977334060,57745678323
23,1,0,2,3.77328280419e-06,110553613,1.62009,7.267269044,11020764,937334985,72572218778
23,22,2,15,0.0201348691406,2269740,1.04205,6.170653329,11277110,1040218256,64138407228
23,23,5,14,0.0444053714044,132582,1.017,6.011719814,11109575,980353258,58219426117
23,23,9,15,0.0466086787128,102420,1.01691,6.094277669,11158066,973103950,60335846040
23,11,5,3,0.00166442492955,57822727,1.31126,7.545938838,11033761,912363131,74185619682
23,21,5,3,0.0830847783548,6551099,1.0657,6.681564588,11115993,973349980,66502454252
23,11,5,15,0.00978132659291,57810648,1.31118,7.311176691,11137599,916225310,64643984344
23,23,9,15,0.0470874405661,102144,1.01691,6.051180597,11145198,966514110,58366823236
23,1,0,2,1.90849276309e-06,110553765,1.62009,7.247111900,11139124,916925454,69276492479
23,23,2,0,0.0525851631099,168919,1.01716,6.085288038,11256240,969783321,64271951201
23,10,2,15,0.00939666573935,63101523,1.33941,7.413323977,11004644,918296116,70833202436
23,21,5,15,0.00165861502362,6539487,1.06562,6.667704483,11006801,969581697,66191804300
23,22,2,14,0.0161541623751,2270644,1.04206,6.097559395,11215104,1034723943,60255351297
23,21,5,2,0.083086200856,6551784,1.0657,6.652255357,11037961,978929588,63465620882
23,1,2,15,0.008380523554,110526266,1.61995,7.308909009,11077285,913098332,64840364714
23,22,5,15,0.0201348691406,2249845,1.04199,6.226673636,11275324,1041695491,62465845153
23,23,2,14,0.044005042974,154396,1.01707,5.999985081,11018012,980729646,56383844189
23,22,5,14,0.0161541623751,2250276,1.04199,6.121323920,11200422,1037940313,60600329301
23,22,2,13,0.0201782235551,2272050,1.04206,6.409752971,11190126,1049531169,69731214674
23,21,7,15,0.00165861502362,6525577,1.06558,6.686397573,11037471,981137791,69448010671
23,1,0,2,4.32950450585e-06,110552864,1.62008,7.319861144,11033239,917446422,64253212740
23,20,9,15,0.00578977136595,10803747,1.0814,6.902953302,11083701,949399872,62485568295
23,4,0,2,2.51867195423e-06,94752061,1.52136,7.350000496,11048014,921982823,66645232928
23,23,9,15,0.0466086787128,102308,1.01691,6.253241497,11204866,980760305,66492163522
23,4,0,2,2.55392390076e-06,94752061,1.52136,7.340207382,11067433,916942821,73241313154
23,23,2,14,0.044005042974,154114,1.01707,5.985403700,11029773,983580102,59463059895
23,21,5,15,0.00165861502362,6539868,1.06562,6.524201525,11115757,983303749,58991698411
23,10,5,0,0.00106720936131,63094117,1.33944,7.421094687,11072599,912184473,68481916481
23,11,2,3,0.00145503831897,57844485,1.31133,7.242986136,11040915,916469879,65843999964
23,21,0,2,0.0826165181011,6585490,1.06581,6.589069342,10948511,968232231,61753056567
23,1,7,15,0.00848118464855,110489493,1.61984,7.315536697,11036300,924895453,64771920210
23,23,6,8,0.0523324466634,133066,1.01702,6.055813197,11231930,970069791,60036267844
23,5,9,16,0.0121177179838,89401832,1.48932,7.230306673,11054347,923219401,67410244127
23,22,5,0,0.0231149703404,2263397,1.04208,6.064271594,11188620,1025741431,63678915109
23,10,0,14,0.0340224423326,63116736,1.33946,7.443291907,10986224,917743619,71836460466
23,4,9,2,0.00373286280397,94685686,1.52117,7.215116974,11024018,917331399,61561465637
23,21,0,20,0.106037069895,6568216,1.0657,6.625361286,10929074,979896037,62395533733
23,5,9,15,0.00205759723646,89402340,1.48932,7.251615230,11021400,908073092,66821950346
23,22,6,8,0.0230295136057,2250613,1.04201,6.401349016,11106713,1035623283,68207672652
23,3,2,14,0.0333903981435,99997769,1.55357,7.369727858,11000075,914550115,66654631797
23,22,0,2,0.0231814642321,2292427,1.04216,6.109467694,10915031,1040192656,57459590526
23,10,2,0,0.000885302875619,63116391,1.33951,7.376692849,10978531,922691749,66873330787
23,4,0,2,4.19966166378e-06,94751847,1.52136,7.351712078,11086726,914362394,65200749004
22,23,2,14,0.0547975713494,6215067,1.10353,6.737962372,11016730,1181157327,74231456461
23,1,0,2,1.92095557787e-06,110553571,1.62009,7.320593375,10970568,916036580,62643883090
23,23,9,12,0.0507792720189,106039,1.01693,5.993165144,11139113,966480249,59683853858
23,21,7,15,0.00165861502362,6525773,1.06558,6.659798701,11083165,975825801,64765240355
23,21,7,15,0.00165861502362,6525186,1.06558,6.648125065,11204586,980906009,63496497797
23,1,0,2,4.09059845246e-06,110553416,1.62009,7.393596216,11026661,916339560,68529462044
23,1,0,2,1.96589741787e-06,110553387,1.62009,7.251767986,11099318,907627209,62037019688
23,22,5,14,0.0161541623751,2250351,1.04199,6.159927916,11225541,1035947653,58271710095
23,22,9,14,0.0161541623751,2224181,1.04192,6.122687115,11112410,1038765803,58544289950
23,23,5,15,0.0463194049156,131871,1.01699,6.134237818,11110633,977787767,68093482068
23,23,2,14,0.044005042974,154259,1.01707,6.035218969,11039617,994207592,56974167252
23,22,9,14,0.0161541623751,2224456,1.04192,6.272515018,11168097,1041564647,64243734233
23,1,7,2,0.000893547271838,110501466,1.61993,7.378040087,11043746,920371198,69419010503
23,21,0,15,0.00165861502362,6573189,1.06572,6.592599971,11128386,984387907,61733289379
23,1,9,2,0.00379117748203,110486787,1.61989,7.339936134,11110061,907766561,64536141931
23,23,0,15,0.0516163911519,166866,1.0171,6.180922189,11152765,981499098,64804242959
23,23,2,14,0.044005042974,154347,1.01707,5.992588938,11105532,972979113,57825068708
23,23,7,12,0.0509983199364,120834,1.01697,6.220396793,10989248,979759587,64120789491
23,4,5,5,0.000198937917559,94712994,1.52123,7.311446389,10992057,914673035,65102386120
23,11,0,2,0.00143645831992,57859283,1.31138,7.281829012,11022496,916936188,65267119567
23,10,8,16,0.0139387153692,63057656,1.33928,7.437212886,11088710,913022490,71486399522
23,23,5,3,0.0524678964171,144751,1.01708,5.976288964,11110530,978194063,56421648342
23,23,2,16,0.0349630745941,152687,1.01705,6.105470063,11095365,980791549,62053055866
23,21,9,15,0.00165861502362,6510952,1.06554,6.515595780,10998045,982390208,57774193606
23,2,0,3,6.45558465522e-06,105283828,1.58654,7.329905766,11016314,923275260,66380958654
23,11,5,2,0.00165593896052,57823317,1.31126,7.440930112,11030996,923000560,69995749486
23,11,5,11,0.00249904618952,57815445,1.31121,7.259969532,11061123,929696585,64948051969
21,22,9,2,0.0215582202873,22198050,1.20401,6.546369594,11145809,1009305515,61161187350
23,5,9,14,0.0312521480807,89403338,1.48933,7.269955846,11120861,913024577,68710776463
23,22,6,8,0.0230220705505,2250297,1.04201,6.358286025,11066451,1039188084,66085687257
23,1,0,2,4.10574225364e-06,110553725,1.62009,7.375562182,11086205,918987757,69410176612
23,4,6,9,0.00082510417135,94702765,1.52118,7.514284161,11050457,910721821,73350266058
23,23,9,15,0.0466086787128,102134,1.01691,5.991643119,11233752,977782955,55228709938
23,22,9,14,0.0161541623751,2224692,1.04192,6.182002423,11031845,1042082987,59488150238
23,22,2,16,0.0281141765168,2268943,1.04204,5.960602392,10930356,1048179203,56990859870
23,5,6,8,0.000559770305004,89432298,1.48943,7.261492927,11096778,914178793,65378352169
22,1,9,15,0.00246663926959,116535368,1.70626,7.648393640,11074514,1126669748,62121873728
23,21,0,2,0.0826168738466,6586130,1.06581,6.581276923,11014356,972966645,61984836605
23,22,9,3,0.0226013638766,2234714,1.04199,6.200037721,11166024,1043487129,60516452904
23,12,5,16,0.0141104842221,52541704,1.28361,7.419930928,11068693,907856839,69867926647
23,2,0,13,0.0104614323501,105274273,1.58647,7.293624541,11003163,914633444,62644272192
23,22,9,3,0.0225189064291,2234514,1.04199,6.281613561,11021704,1034065478,62571619473
23,22,0,14,0.0162293685093,2280811,1.04208,6.217853331,11078184,1048706926,61551586707
23,1,9,2,0.00410607938514,110486747,1.61988,7.425405385,11160388,917578789,73040757522
23,23,9,15,0.0470874405661,102432,1.01691,5.863810785,11113788,966606286,56065798205
21,5,6,8,0.000553194219996,109393766,1.65145,7.858836513,10913452,871507297,72877279481
22,23,0,3,0.0625849905755,6238711,1.10364,6.749314214,11057103,1183883260,68904749625
23,1,9,15,0.00218096971683,110474957,1.6198,7.269826530,11119548,916527392,62802632173
23,23,9,15,0.0470874405661,102603,1.01691,6.255515694,11346201,973430046,68953742583
23,21,9,14,0.00163264720745,6511880,1.06554,6.575805616,11116260,989429146,60821320383
23,22,10,14,0.0161541623751,2217906,1.0419,6.125565980,11143989,1028895094,57906054288
23,11,5,3,0.00164157667347,57822503,1.31126,7.254812758,11087729,908873100,67713222476
23,23,1,16,0.0346752094897,160054,1.01708,6.281179035,11308615,966788833,68397139591
23,21,8,15,0.00165861502362,6518257,1.06556,6.689922825,11075406,984062281,64477633627
23,9,6,8,0.00146063397469,68346630,1.36826,7.463388141,10987384,912638674,71458235805
23,21,9,15,0.00165861502362,6511180,1.06554,6.636192112,11200128,981936855,65079332791
23,11,5,3,0.00164682589869,57822392,1.31126,7.570113115,10981350,920966695,74031990507
23,1,0,2,1.97874066451e-06,110553615,1.62009,7.374896929,11015758,918283404,68823949075
23,22,10,14,0.0161541623751,2217914,1.0419,6.184506079,11245253,1034889751,60279655560
23,21,9,14,0.00163264720745,6511500,1.06554,6.749886553,11216052,975829461,67547363495
23,10,4,0,0.000956798368326,63101373,1.33947,7.377880069,11007954,917329298,72324039729
23,4,0,2,4.3726371919e-06,94752171,1.52136,7.403604719,11025638,914547861,69625203225
23,22,8,15,0.0201348691406,2230403,1.04193,6.215338495,11190846,1036699522,60237373647
23,4,1,2,8.66511179213e-06,94745141,1.52134,7.416067242,11091202,911910427,69385424154
23,1,5,2,0.000224845016757,110516551,1.61997,7.280580848,11064505,916280524,67951288574
23,10,0,3,0.000870165386718,63127680,1.33954,7.450476103,11166332,916907740,71775025855
23,1,5,3,0.000246618420232,110516228,1.61997,7.553765490,11109962,914850556,75357384203
23,17,0,2,0.00517540936523,26272571,1.15572,7.415364126,11032647,916469822,72424981186
23,21,9,14,0.00163264720745,6511730,1.06554,6.621753462,11053550,992793471,62135665950
23,22,10,14,0.0161541623751,2218160,1.0419,6.170111312,11151865,1036489067,60514370157
23,11,6,8,0.0018817697992,57810783,1.3112,7.350136848,11138104,916763290,65894605895
23,4,5,3,0.000265603109163,94715004,1.52124,7.592359652,11079608,913336920,77250356799
23,22,0,2,0.023181460633,2292260,1.04216,6.186400381,11029142,1036511941,60049130505
23,1,10,14,0.0316745003278,110468365,1.61979,7.300270170,10993613,918906713,67655547652
23,23,9,15,0.0470874405661,102365,1.01691,5.929585037,10950774,977139833,57513727283
23,22,10,10,0.0221258030217,2222519,1.04193,6.077355387,11249605,1037339140,57537754091
23,23,1,11,0.0517994789245,167059,1.01711,6.345587070,11248842,983026885,70476886012
23,5,6,16,0.0135219293894,89423855,1.48938,7.427516342,11010497,908386482,71232914646
23,1,0,12,0.00394967265867,110544902,1.62002,7.460476180,10976328,914307174,72293936350
23,22,10,2,0.0221954602294,2228699,1.04198,6.332826638,11084801,1021672141,67815175978
23,22,9,14,0.0161541623751,2224042,1.04192,6.149912337,11206125,1028886576,59677505950
23,11,5,3,0.00165618130859,57821929,1.31125,7.347255897,11086908,916132452,67680832333
23,21,9,14,0.00163264720745,6512009,1.06554,6.775119697,11187077,989180382,69142577865
23,21,9,14,0.00163264720745,6511805,1.06554,6.679201848,10944877,979169355,65258317852
23,22,10,14,0.0161541623751,2217910,1.0419,6.293748267,11120629,1042330901,65891539418
23,1,0,2,1.63869337604e-06,110553609,1.62009,7.507047025,11046346,916630757,70698084672
23,23,1,3,0.0525921870003,174648,1.01717,6.434367849,11260219,965488953,77279165393
23,1,0,15,0.008380523554,110540524,1.62,7.398831166,11079911,909244131,70022279553
23,22,1,13,0.0203126952319,2279282,1.04208,6.062098918,11166802,1053161277,55788732656
23,10,10,4,0.00743537282234,63053681,1.33931,7.288804686,11018935,919015934,67485261727
23,23,9,15,0.0470874405661,102480,1.01691,6.091777044,11186669,966636620,68188902139
23,22,10,16,0.0281141765168,2216358,1.04189,6.095110638,11137614,1031723861,59293783146
19,23,9,14,0.0674612956805,42590381,1.2865,6.489174877,11066126,749692659,63175471018
23,11,5,4,0.00161540302514,57821685,1.31125,7.482987064,11065618,914423603,72420137638
23,21,9,14,0.00163264720745,6512179,1.06554,6.863680842,11198512,975760371,73388059249
23,21,9,14,0.00163264720745,6512014,1.06554,6.559646376,11164383,983975095,60808974401
23,21,9,14,0.00163264720745,6512010,1.06554,6.568761271,11124282,975651032,62305994287
23,21,9,14,0.00163264720745,6511539,1.06554,6.497454863,11092189,969645355,58567133170
23,22,10,15,0.0201348691406,2217203,1.0419,6.043888442,11184926,1028194755,60307876105
23,23,9,16,0.0478110438304,101732,1.01691,6.394727867,11112178,975984067,69484910844
23,1,6,2,0.00046576960192,110509117,1.61995,7.410640377,11148034,923494213,68205158599
23,5,0,8,0.000259331550739,89475739,1.48956,7.591075945,11048762,928527477,74991336616
23,5,5,8,0.00038804195313,89439153,1.48945,7.292701867,11117762,915579548,62448003307
23,11,6,4,0.00186859073556,57814970,1.31123,7.597431352,11094706,904568052,77437393199
23,23,9,15,0.0466086787128,102319,1.01691,6.000196217,11188362,979405131,57652630640
23,22,10,16,0.0281141765168,2216234,1.04189,6.171570109,11176707,1023492556,61247972157
23,23,10,14,0.0453752833357,95963,1.0169,5.973446776,11129696,971977083,56586407773
23,22,9,15,0.0201348691406,2223643,1.04192,6.051786504,11114145,1035126087,61429113011
23,22,10,12,0.0212445435487,2221082,1.04192,6.189087294,11122985,1040032684,64129501496
23,11,5,0,0.00167267375754,57824575,1.31128,7.348677831,11090707,909888337,66760692635
21,22,9,14,0.0177632896892,22187270,1.20394,7.024490954,10961087,999629097,74125098140
23,21,10,14,0.00182540497257,6505181,1.06553,6.584089575,11104313,971036548,61064761460
23,23,8,1,0.0515460877579,123428,1.01702,6.232226401,11070500,975529261,66204993276
23,2,1,16,0.0135219293894,105263665,1.58643,7.315192357,11080881,913572426,67118151795
23,2,6,2,0.000487671409285,105240781,1.58641,7.398040718,11055366,911570959,68844405196
23,10,0,4,0.000869761958526,63126887,1.33953,7.219894170,11101152,916227849,63676239632
23,21,9,14,0.00163264720745,6511652,1.06554,6.461631360,11076454,978079837,57628601005
23,22,8,16,0.0281141765168,2229255,1.04193,6.201137437,10853920,1039317462,60938025122
18,23,11,14,0.0604196374225,54877724,1.34668,6.589204400,10989818,708914377,66005151729
23,11,4,5,0.00153418945547,57828249,1.31127,7.463912071,10996444,922151888,72411925846
23,1,0,1,6.30103553293e-07,110553838,1.62009,7.433591816,11038458,923674772,69571806133
23,19,10,15,0.00182173732685,15782724,1.1076,7.171368956,11074067,918233956,68649498677
23,2,0,2,2.01675546032e-06,105284134,1.58655,7.277063674,11018068,921369654,61887360772
23,23,2,16,0.0349630745941,152617,1.01705,6.036179578,11316295,979129474,59044466651
23,23,2,16,0.0349630745941,152430,1.01705,6.081465055,11251255,966622823,59459681967
23,23,10,14,0.0448977464906,95826,1.0169,6.073101989,11096625,980188293,60887597232
23,21,11,8,0.111847221877,6504006,1.06554,6.557167501,10974100,973789151,60821038981
23,6,9,14,0.0323237326581,84137103,1.45818,7.465724028,10992780,901647570,70126740509
23,11,5,4,0.00164251039374,57821615,1.31125,7.402855451,10995544,915668280,67366245736
23,22,6,16,0.0281141765168,2242060,1.04196,6.227844276,11186989,1042650340,63167752230
23,21,0,2,0.0826165060431,6586286,1.06581,6.614420229,11099480,971175136,63026157668
23,2,10,13,0.0111566764722,105201976,1.58626,7.371735364,11107600,915040499,67505839696
23,11,5,4,0.00162028659141,57821735,1.31125,7.425714765,11087208,917576323,71439772643
23,23,10,10,0.0486361307716,102136,1.01692,6.189971973,11240700,962326973,64477283122
23,22,10,16,0.0281141765168,2216366,1.04189,6.260252548,11130483,1022969293,64821961292
23,23,10,14,0.0428417319167,95857,1.0169,6.150404252,11112962,960297920,66063779731
23,22,10,16,0.0281141765168,2216100,1.04189,6.353999634,11158296,1029876110,68117584516
23,1,0,1,1.81140259011e-06,110554457,1.6201,7.441329162,11020782,919197792,71496296670
23,5,6,8,0.000556507132202,89432150,1.48943,7.337738392,11075061,911491846,65949765599
23,10,0,4,0.000869274901417,63127255,1.33953,7.290503404,11037728,914056088,65121649182
23,21,9,14,0.00163264720745,6511840,1.06554,6.606985044,11173445,975177064,64704931545
23,21,10,14,0.00159274302965,6504902,1.06552,6.537530373,11071619,966578563,65816016872
23,23,10,14,0.0449230316414,96181,1.0169,6.372394322,11059599,973179924,69820187412
23,0,0,1,1.62052356009e-06,115246442,1.64928,7.463691575,11123497,917977649,72869955737
23,23,2,14,0.044005042974,154248,1.01707,6.213203937,11260780,960971695,66176510863
23,23,10,16,0.0486988865714,94185,1.01688,6.293863909,11221351,968471009,69801138314
23,22,0,15,0.026607652789,2280598,1.04208,6.265396428,11158949,1044329701,64273034095
23,10,11,5,0.0221222422766,63045328,1.33928,7.612088670,11108875,913167865,76950550511
23,2,6,2,0.000435606179079,105240460,1.58641,7.372685592,11137991,916284300,68370261607
23,5,6,12,0.0040261361939,89428618,1.4894,7.274399264,11013733,928512207,64220561924
23,6,10,14,0.0323453976666,84129067,1.45816,7.294666192,11030231,909277675,66166372926
23,20,6,9,0.0315423791261,10831117,1.0815,6.682323130,11105632,957386878,58016407073
23,0,0,1,7.63015176347e-07,115246139,1.64928,7.367922093,10977953,922432468,67074907085
23,23,10,14,0.0448573534336,96333,1.0169,6.146536457,11179893,966104942,60980833177
23,23,10,15,0.0466547321079,95271,1.01689,6.195815436,11100488,964945261,65510657097
23,21,10,14,0.00160099437029,6504806,1.06552,6.615410506,11100279,965869280,61914624539
23,23,2,16,0.0349630745941,152427,1.01705,5.950134384,11191294,985491521,55177610348
23,23,10,16,0.0479792961434,94478,1.01689,6.325495433,11146319,972989140,69180818546
23,23,10,13,0.049256451996,97891,1.0169,6.129616450,11024606,974182973,60337918132
23,10,0,5,0.000869822978047,63125707,1.33952,7.407942540,11015392,917606556,66116762185
23,23,10,14,0.0449657590869,96087,1.0169,6.048793247,11311295,966996561,58363116589
23,21,10,14,0.00179659498359,6505287,1.06553,6.699392543,11205630,962156436,66622197887
23,5,0,1,1.54204104269e-06,89481698,1.48961,7.394170542,11073046,920352190,67551407835
23,1,6,8,0.000562729464097,110504907,1.61991,7.507678968,11070046,915909381,72208736753
23,1,0,4,1.64203185743e-05,110551895,1.62007,7.517826287,10993651,918467663,73432219254
23,10,0,1,0.00086764456889,63129363,1.33955,7.332700866,11081280,913777487,67016441282
23,21,10,14,0.00179659498359,6504706,1.06552,6.664304507,11026694,988086630,66412760151
23,22,10,14,0.0161541623751,2217918,1.0419,6.280484325,11100177,1042628291,64887940627
23,10,0,5,0.000869822978047,63125999,1.33952,7.132873721,10980202,927199674,68476403879
23,20,10,16,0.0130954471181,10795947,1.08137,6.957783970,11094185,942308324,68509220528
23,1,6,8,0.000559311549375,110504546,1.61991,7.245698399,10941641,904052871,64452621625
23,5,0,1,1.59271871908e-06,89481613,1.48961,7.623032722,10904431,917927792,78736759672
23,10,0,1,0.000869115130002,63129130,1.33955,7.413569676,11086905,914315380,69364231846
23,4,6,9,0.000903167038555,94703447,1.52118,8.227568326,11029000,922552437,100196311391
23,23,10,16,0.0474535558054,94938,1.01689,6.914969528,11130099,960353462,92307842941
23,23,10,14,0.0448455620276,96543,1.0169,6.481175652,11185356,965567893,84256602379
23,22,10,14,0.0161541623751,2218013,1.0419,6.037104963,11202340,1028311066,57450430689
23,21,10,14,0.00181715363194,6504935,1.06552,6.646147971,11153222,976839148,66202084680


==> src/data/Ferret-currentFunc-default.csv <==
func1,func2,func3,func4,func5,func6,func7,func8,func9,Accuracy,fpBits,fpEnergy,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0,0,0,0,0,0,0,0,0.0,4786661048,34.1737,57.349726166,90140314,2223003887,233592967392


==> src/data/Ferret-currentFunc-nsga.csv <==
func1,func2,func3,func4,func5,func6,func7,func8,func9,Accuracy,fpBits,fpEnergy,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
17,5,14,9,1,3,13,2,1,0.411189479931,2023703782,21.6349,52.725999545,115674125,2139808637,263698499794
0,7,20,4,11,3,2,7,15,1.46941679345,3088284494,22.3592,47.411722058,97841035,1766737814,229350943119
12,19,11,9,23,1,16,15,11,7.55209172641,952099629,9.3927,21.100570304,69448023,921503183,139593134265
1,23,4,7,17,15,3,20,17,5.01093613615,2815752297,20.9169,40.319777381,100287739,1650571131,217781591617
11,2,7,9,11,7,15,8,7,0.697725052891,2881120020,23.5919,53.594935796,115160177,2200171733,268398614217
0,14,11,13,8,15,11,18,15,0.343790173855,3657467006,26.9249,61.728579411,115902274,2191470455,284242140616
12,23,4,20,3,6,16,8,19,1.16452281372,1587590082,15.9832,35.549580006,99043696,1542454104,209212164947
20,12,0,2,1,0,16,0,23,2.1655126508,1776314507,22.3068,51.441024515,112398466,1984877271,256424148166
12,14,12,19,22,23,14,20,12,7.83039773278,1165543719,11.2819,35.403394841,85707231,1334859964,184894720730
15,22,1,16,2,12,19,19,7,0.768495890327,1768969069,21.5404,54.658945251,124280329,2127343135,282540556561
11,9,7,9,11,7,11,8,8,0.695895933855,2627289270,22.539,59.099654507,113220729,2201877587,273894819424
11,2,7,9,11,7,15,8,7,0.697725052891,2881120020,23.5919,53.305906460,114236095,2209953256,271080796456
19,8,4,19,14,6,21,8,10,2.59395223743,1421437029,17.1147,51.306927952,116358049,2036182376,262911604649
12,19,10,9,23,1,16,9,11,7.55126114305,972485058,9.52882,22.232195186,68187781,939454750,140249537592
0,14,11,13,8,11,11,19,15,0.331242914964,3662738514,26.8895,59.500986999,116412217,2296099696,276969029177
0,14,11,13,8,15,10,18,15,0.343755054361,3657709286,26.9313,59.919488309,115728982,2276377003,280028458312
1,23,4,7,17,15,3,16,17,5.01095297179,2818503865,20.926,41.874012085,100136477,1665551921,218612303216
20,12,0,2,1,0,16,9,19,2.16532292817,1774123434,22.2845,48.693537517,112218762,1989850049,252996616964
12,23,4,20,3,6,16,0,23,1.16452281372,1589514888,16.0032,39.027603781,100093521,1572784326,212931076236
23,2,19,20,15,6,11,8,21,13.3494608723,818430253,8.97767,25.330976226,91435897,980780807,173903914084
0,15,11,13,8,14,16,18,15,0.349444405766,3599332310,26.6446,65.248650671,116751027,2297464904,285311401999
0,14,11,13,8,15,10,18,15,0.343755054361,3657709286,26.9313,61.407758337,117029068,2307425827,282501073229
12,23,4,20,3,6,17,9,19,1.16274734484,1581221444,15.9224,38.596921539,98217309,1542844301,213315108659
21,14,12,19,22,23,14,20,12,4.34397171873,474321127,8.33267,28.183750370,82895450,1019915412,169153256674
12,14,12,20,21,23,11,20,12,7.65881741001,963678284,9.27829,28.481299950,77808875,1172364974,161022721791
12,23,7,20,15,6,10,9,22,3.55487941465,1301908694,12.6853,37.163858621,94314207,1442416116,203159783936
12,18,10,9,23,1,16,9,15,7.5404259128,1008955959,9.7408,23.184367139,69328572,962214240,141544974567
1,14,11,10,8,11,11,21,11,0.337630157926,3548614052,26.4365,55.883854193,114410635,2193663164,271609684759
0,15,11,13,8,11,10,18,17,0.339439450221,3615287052,26.7074,57.522815940,116388928,2206482891,278773516238
0,14,11,12,8,15,11,19,15,0.330072945293,3703834604,27.2623,55.457614500,117670994,2269448286,277457510910
15,22,1,16,2,12,18,19,7,0.663101378292,1768196727,21.4544,53.924782958,123536525,2121447183,280594888902
15,22,1,16,2,12,19,19,7,0.768495890327,1768969069,21.5404,58.367985085,124213780,2200691778,284642670263
12,23,4,20,3,6,17,11,19,1.16274734484,1580736760,15.918,39.664463724,99996517,1570113669,214805481539
23,15,7,20,15,7,14,9,22,13.0649122228,642335140,8.66149,25.538064584,93661671,991508238,177221034415
12,22,12,19,22,22,10,20,11,7.77243783497,927789286,9.83501,27.194052185,82792410,1122671800,167164077572
0,14,11,13,8,11,11,19,15,0.331242914964,3662738514,26.8895,59.803277271,116899455,2258145163,279605563131
13,23,4,20,3,6,17,9,19,1.16472946902,1481077703,15.5645,35.199375453,100135365,1488862297,209498941646
1,14,11,10,8,11,11,21,11,0.337630157926,3548614052,26.4365,60.291269448,113825205,2235209791,275835416139
0,14,11,12,7,20,11,19,18,0.714397835989,3705961209,26.7118,57.210660895,112599559,2165315936,265046014739
21,14,12,19,22,23,14,20,12,4.34397171873,474321127,8.33267,27.116927143,86120758,1016587709,169039427546
22,9,14,20,1,3,11,2,1,7.8250443287,981928023,12.8403,30.327734765,96376281,1212292667,193115673750
12,23,4,20,7,6,17,11,19,1.15280449047,1533411916,15.1534,38.639097739,100654145,1536179986,211447762632
8,23,7,20,15,6,10,8,22,3.56485408151,1635102213,13.9768,37.232215698,95138462,1500502192,202146084407
13,14,12,20,22,23,14,10,12,7.78844284098,896814894,8.9615,28.175180474,78167387,1116309060,159501224127
21,23,4,19,3,6,16,20,19,3.65924754799,775540631,15.3366,37.694283007,115870050,1515176070,230229011089
1,9,11,12,2,2,11,7,15,0.115480123391,3959153470,28.8532,59.499251466,116830570,2257703061,278214010274
21,14,12,19,22,23,14,20,12,4.34397171873,474321127,8.33266,27.128302365,85223808,1016348652,168886943481
21,14,12,19,22,23,14,20,12,4.34397171873,474321127,8.33266,25.265746942,86415588,1006161901,167362754961
20,14,7,19,15,7,17,8,19,2.18377407057,940272916,14.0176,47.459930152,111021874,1903134812,246845262914
12,22,14,20,15,2,11,7,15,3.50926900276,1209413710,12.3693,40.179929263,94664418,1564915117,205830771206
2,10,7,12,3,6,10,8,22,0.114868577356,3829647715,28.3458,57.932886651,117051886,2152510020,275798373885
21,14,11,19,21,22,14,20,12,4.25166673913,528167929,8.45735,31.495315712,83811721,1113479633,171887488114
1,14,12,10,8,11,11,21,11,0.338060436467,3533504614,26.3227,54.773534234,114064290,2193531635,269508456953
1,23,4,20,2,7,10,7,19,1.14987790255,2661739880,20.1387,39.610590183,100247580,1569333814,211907954487
13,9,11,12,10,1,17,11,15,0.656622778285,2328909195,21.5811,54.934455007,118605510,2278696285,275382973523
1,23,4,19,2,22,10,7,19,1.32444313536,3253354972,23.6089,41.899509834,102763200,1758905082,226729438217
21,16,11,20,22,7,14,20,17,3.54825120017,500431455,6.34828,19.411645074,67665799,821720479,134392820711
12,23,5,20,7,6,17,11,19,1.15280449047,1518859774,15.0413,38.763274137,99916985,1531438533,211813760913
12,1,4,20,1,3,13,11,19,1.20536624385,2287407973,19.4905,42.141978075,97547411,1751450629,218011360687
17,23,14,9,7,6,17,2,1,0.660417246477,1348302165,17.6405,48.558440312,116269411,1963329477,260900696985
1,10,6,12,3,5,10,9,22,0.114788015061,3966665883,29.0253,56.350003629,117359371,2256493895,276451632574
2,23,7,20,2,7,10,7,19,1.14987872476,2524791570,19.3199,38.454836953,100033458,1576220227,212265027032
1,10,6,9,3,5,10,2,23,0.0419629015846,3906754671,28.6321,53.266249163,113300135,2127026537,269565996003
17,5,14,12,1,3,13,9,0,0.430397221332,1982069157,21.6529,57.097104984,115852603,2160286835,274103401428
17,10,7,12,3,5,10,2,1,0.439349853591,1877616045,21.3436,53.707172421,115408604,2098021008,271714196902
1,6,14,9,1,3,13,9,22,0.0496595646323,3988191471,28.7027,56.754075462,113977529,2257653526,269158828499
12,14,14,20,18,0,11,7,15,5.7430470219,1033875316,9.72045,28.961664635,77277138,1245807029,164499958861
21,16,11,5,22,7,14,20,1,3.57380639427,917497250,10.5017,23.350324483,74531750,977721351,153835739834
17,23,14,19,7,6,17,1,16,0.880848034199,1071550229,15.3817,46.415796306,113871707,1903955260,252644665771
21,16,11,20,22,7,14,20,17,3.54825120017,500431455,6.34828,23.020545321,67486491,846688197,135359029491
12,22,10,10,8,2,11,7,15,0.379272532705,2060690464,20.4751,50.731238332,114676768,2028570609,264564966135
1,21,10,9,8,2,11,7,15,0.433826152238,3350764229,25.8344,51.169924632,113935061,2059254352,260393100372
13,11,6,10,3,5,10,2,23,0.111798825167,2391810885,23.1051,58.733198389,114141486,2220147852,273373554495
14,14,4,20,7,19,17,9,19,1.02833141428,1526210700,15.7293,45.825170044,97511140,1756503120,221448308582
4,14,11,20,8,12,11,20,16,1.21054215976,2319295608,18.1977,42.706191756,97471285,1729265653,219739186525
18,16,12,16,22,7,14,21,11,6.6603319247,775543554,9.00604,27.645697277,78552053,1163125374,164651693436
1,10,6,9,3,5,10,2,23,0.0419629015846,3906754671,28.6321,51.372593101,112808724,2144866052,264237732236
11,14,6,8,8,6,10,20,19,0.270275452047,2494724465,22.6666,53.646995022,112467599,2092249368,266655203022
21,16,2,20,8,14,14,20,17,4.35839349874,855490148,13.1881,37.449636025,97523166,1473833343,202229038377
12,16,5,20,22,6,14,20,17,7.22264879505,823481312,8.06931,22.367277070,67393312,926227603,138172752795
1,22,13,20,15,2,10,7,15,3.48739471419,2147099159,16.2298,35.313239360,94952567,1482172306,201077032841
12,10,6,8,6,5,10,3,23,0.101295305026,2554121371,23.223,52.545307681,113203182,2152560002,267020112482
21,16,11,20,21,7,14,20,17,3.4238550399,494593186,6.53161,22.110060309,69078710,917396226,139273663249
12,23,14,20,15,2,11,7,15,3.55310454649,1202950498,11.9883,35.568777879,94576811,1467869007,201362424088
13,11,6,10,3,5,10,2,23,0.111798825167,2391810885,23.1051,58.167487036,113711257,2265960276,272375701517
21,16,6,20,9,7,14,18,17,4.49839190915,801986972,12.6692,34.489978528,97971261,1433089461,201487899831
17,22,14,19,3,14,13,1,16,0.927958269622,1089547746,16.3771,46.252200460,113976733,1897181342,252254508719
2,10,6,19,3,14,13,2,23,0.753896503665,3509073929,25.9333,58.998856941,113199347,2139116090,269519167717
1,10,6,10,3,5,10,2,23,0.0960659743191,3924727897,28.7651,54.961869804,114280593,2206985622,271580667946
21,14,11,20,22,7,16,20,14,3.55217191662,564051401,6.5792,20.508659658,67223532,813671508,134852669160
17,23,14,19,7,6,17,1,16,0.880848034199,1071550229,15.3817,49.757275065,115998350,1891907031,254968972905
0,10,6,9,3,5,10,2,23,0.0419630170011,4014718667,29.1272,58.450640281,113157238,2162993701,274045024618
21,10,6,9,22,5,14,2,23,3.57172268383,1129930429,11.1578,24.229049664,76770924,982243911,153986499529
1,16,11,20,3,7,10,20,17,1.26728090829,2613082500,20.011,40.879387440,97360916,1698595146,217007482660
21,16,6,20,2,7,14,20,17,4.20281568155,876099258,13.9117,35.681235275,97455043,1457892895,201243885502
15,10,6,8,6,5,10,3,21,0.195070619509,2173429896,21.9546,56.294571659,113882066,2232170823,265709613659
3,23,14,9,3,5,10,2,23,0.514062771345,3266780404,25.1742,48.785084948,116076953,2021079334,259004455658
17,10,7,19,7,6,17,1,16,0.998673725447,1593006792,18.3037,52.138898880,113092037,2035075635,260430767351
21,15,11,20,22,7,16,19,17,3.55217191662,532951621,6.46447,23.293653397,68105245,835259104,135784997739
17,23,14,19,7,6,17,2,16,0.880848034199,1071306376,15.3791,43.765199447,115421925,1811521982,250149443748
21,10,11,7,6,17,17,10,19,3.61146287208,1380493784,18.7716,43.825114012,115633425,1795966916,247313170409
22,16,11,20,21,7,14,20,17,2.49783770872,475380575,6.26206,20.144029454,69153448,845440757,135538315245
1,10,12,8,23,5,10,2,23,7.57120456489,1532117453,11.8185,21.458633768,69444305,928356917,140915231094
12,13,6,9,8,2,10,4,15,0.299544593866,2402826971,22.2997,55.396407066,113434514,2210151212,267859260651
22,10,6,15,0,15,13,3,21,7.18320654538,1265658725,17.0109,38.209622673,112257530,1523778931,229585311144
22,16,11,20,21,7,14,20,17,2.49783770872,475380575,6.26206,21.001431508,69231055,838317895,136538193533
0,14,6,9,8,5,10,4,17,0.297398616461,3746398023,27.6019,58.805179504,112605003,2236039164,271940870946
1,10,6,9,3,5,13,2,23,0.0427115247495,3904694376,28.6138,53.360087885,114076472,2129544686,267105384327
17,23,14,19,7,6,17,2,16,0.880848034199,1071306376,15.3791,47.465732230,116265330,1887304277,253715270415
2,16,11,20,23,7,14,18,23,7.60802713627,870696563,7.49654,18.453447330,63980626,818520913,128523676921
12,10,6,9,9,5,7,2,23,0.364390384019,2497652505,22.4162,58.817039334,114416244,2222281002,268489687094
1,10,7,9,3,5,10,3,23,0.0420427627199,3888960601,28.4813,59.093725024,113400235,2284248325,271656524442
20,10,6,8,5,5,14,3,23,2.21891822631,1566088538,19.52,51.093241670,115039125,1989864045,255905205759
12,16,11,20,23,7,10,20,17,7.59944207929,667024773,6.68422,22.224651184,64612091,836317571,130669074366
21,11,11,20,21,7,14,20,16,3.42580267998,636712068,7.06536,21.391536474,69387638,901343558,138822194596
1,14,11,9,8,17,17,10,19,0.339521849555,3547779476,26.5775,60.052065263,116124532,2268453150,276108345598
22,16,6,20,22,7,13,20,23,2.3266201212,567588732,6.78306,19.989972975,67440659,795603853,132119482731
22,16,11,20,21,7,14,20,13,2.49783770872,475380575,6.26206,21.604772919,69714577,832856244,136578642357
1,10,6,8,5,5,17,2,23,0.161919840139,3886423498,28.4682,59.079817384,113045724,2147863631,275012336079
23,10,6,8,21,5,10,2,23,12.8603460081,1083137452,10.2076,22.404308322,76439309,896290868,148933170817
22,23,14,19,6,6,17,20,16,7.08229998643,513267172,11.6002,35.398676818,115372082,1231496182,221065451345
17,16,11,20,22,7,14,2,17,6.9522361356,602068053,6.84787,23.992277803,67229033,934314791,139450691825
1,10,4,9,3,5,13,2,23,0.0427139588848,3938574821,28.8745,54.835653386,112922488,2153040324,266936059714
22,16,6,20,22,8,10,20,23,2.3266201212,567314811,6.78647,19.510006226,67722295,779860751,131843401382
22,16,11,20,9,7,14,20,17,8.21600008952,673605840,10.7766,31.923721769,97978986,1258602309,195228817263
17,23,14,19,8,6,14,2,16,0.815458581756,1061581118,15.1928,48.135184262,115394993,1896614520,253474504843
22,15,11,20,20,7,17,20,17,2.61522644252,480833204,6.42331,20.482955147,71264847,835791877,138384416904
1,10,8,20,7,7,14,2,19,1.24018698215,2774447231,20.1929,44.220519676,96930515,1720965425,220038874431
22,16,12,9,21,5,10,20,23,2.21126201261,789384556,9.28778,25.207231060,76182791,949079842,153024567260
22,16,11,20,21,7,14,20,17,2.49783770872,475380575,6.26206,20.218528855,69268036,843879878,135698751611
13,10,6,8,6,5,10,3,23,0.114486547447,2425170344,22.7698,59.212024034,113566809,2268319363,273038145055
17,23,14,19,7,2,17,10,17,0.880848034199,1079927669,15.4341,50.068028520,115386392,1904085534,256108867659
1,10,10,19,3,5,10,3,23,0.710011240828,3574818108,25.9957,57.034905292,112599408,2101913861,267370648745
1,10,6,9,3,0,10,2,23,0.0419629015846,3921452444,28.7363,54.329983846,111099316,2172069365,263489825316
22,10,6,8,21,8,14,20,17,2.24021752769,1075388738,10.8148,22.280880057,76499042,960813054,151743357206
1,16,11,20,3,5,11,2,23,1.2672844196,2625657878,20.0808,44.743138653,96980450,1745887395,222780890817
22,16,11,19,21,7,14,20,17,2.21067655376,521022043,7.1632,22.283083897,74239681,933810784,147419957282
22,16,12,10,21,5,10,20,23,2.22086385586,771258945,9.15845,24.048310203,77254567,955779047,154024749935
15,15,14,19,8,6,10,1,16,0.786770803802,1529967765,17.5348,55.756729863,112372725,2121166457,262198632909
22,23,12,9,21,5,14,20,23,2.18988210496,616721737,7.72952,19.685008949,72397949,770696381,139836620480
12,10,6,8,6,5,10,3,23,0.101295305026,2554121371,23.223,59.231139731,113239310,2229012070,271631892260
22,16,11,20,21,7,14,20,17,2.49783770872,475380575,6.26206,22.085203236,69238768,864204665,137294375811
21,23,12,9,4,5,10,20,23,3.26292550505,918643725,16.4468,39.366973764,115968168,1553301369,236344006796
2,10,6,9,21,5,14,2,23,6.98172759036,1906494491,14.4627,29.143510982,76455588,1211409260,163941577253
1,23,1,9,3,5,15,2,22,0.532867970192,3693760655,27.7366,51.908937203,116253781,1982281931,263495846979
22,11,12,9,21,5,10,20,23,2.22511335581,939672012,9.86687,23.395032736,76569348,952158941,152545468387
12,22,10,10,8,2,11,10,18,0.379272532705,2059964112,20.4682,52.847186730,117138126,2018444537,263754606435
22,16,11,20,21,7,14,20,17,2.49783770872,475380575,6.26206,23.033788046,69207315,869377457,137533523747
12,22,10,8,8,2,11,7,15,0.378337782103,2083214011,20.6465,52.096515590,115425857,2039898421,260943739628
1,9,6,9,7,5,14,2,23,0.190577593938,3850234272,27.9395,57.065249128,114280001,2213823447,269546778998
17,23,14,19,9,6,11,2,16,0.958949019375,1052051231,15.0315,45.677687323,115940048,1848346968,252728988171
21,23,12,9,21,5,14,20,23,3.43536136468,639938957,8.07379,21.971043652,75244581,844728033,143395759378
22,16,11,20,21,7,14,20,17,2.49783770872,475380575,6.26206,22.120162425,69063921,862067941,136643724500
22,23,12,9,18,5,14,20,23,3.14427011545,659773589,9.50339,22.571505908,88032242,970533984,167147765141
21,14,11,17,8,6,17,10,18,3.84158505634,983561892,15.9091,48.668189371,114833343,1898218666,248952785305
16,23,14,19,8,17,14,2,17,0.81040093918,1159620639,15.5516,50.591395497,116215830,1889219226,258982517646
19,14,11,10,8,5,10,10,19,1.38455219059,1374958013,18.1073,50.701717259,113749017,2055315521,258031073827
21,19,6,8,8,5,10,10,18,3.82165478854,1082779825,17.3675,46.348358531,113213590,1793625151,243164972617
20,23,12,6,21,5,14,22,23,5.27966166877,735837252,8.80023,18.820829230,74160049,874387174,143774180072
1,10,6,9,3,5,10,2,23,0.0419629015846,3906754671,28.6321,59.631164492,113247703,2185780817,273670059584
17,23,14,19,9,6,11,2,16,0.958949019375,1052051231,15.0315,49.843073203,116553085,1907065044,255779040107
21,10,11,11,3,5,10,10,23,3.43130737843,1337249091,18.7964,42.293268674,115616102,1776265727,243028296154
12,10,6,8,6,5,10,3,23,0.101295305026,2554121371,23.223,52.090348018,113713498,2129493778,264573883735
1,10,7,9,3,5,10,3,23,0.0420427627199,3888960601,28.4813,53.735171911,112639054,2141024093,267547821322
18,23,11,19,7,7,17,19,19,1.05050631099,978244541,15.1094,48.855980242,114886598,1907097320,254878344467
22,19,14,10,21,6,14,3,0,2.24347938675,649165566,8.51575,25.235252166,76883521,975949082,153221842059
22,16,11,19,21,10,14,1,17,2.21056043121,520886172,7.16324,22.632336897,74623137,945849260,147825408843
17,23,14,9,7,6,17,22,1,0.679689075013,1340331788,17.6019,50.964694639,115237211,1981377162,260760259452
21,23,12,7,8,16,14,21,23,3.33809851178,875609822,15.9739,38.259871660,119766143,1596970089,240877071072
22,9,12,9,21,5,14,20,23,2.22511335581,994760563,10.0592,24.461135104,76148084,975877976,153118822907
1,23,7,9,3,5,10,2,23,0.530855332143,3606905202,26.9955,51.343176781,116594743,1995636195,263229187103
22,23,12,9,21,5,14,20,19,2.18988210496,616721737,7.72952,20.699338407,73977061,784013093,140770251107
13,10,6,7,6,17,10,3,19,0.258298806882,2438716251,23.0989,58.476238904,115814980,2248011972,276791848751
11,23,14,19,21,7,14,2,16,7.11310884646,707400718,7.20789,20.676652973,71972822,877276550,142724156137
22,15,11,20,9,6,10,21,17,8.25429183464,714786310,10.9441,31.704257423,98169570,1226730028,193587515950
22,16,11,20,21,5,14,20,17,2.49783770872,480019856,6.29415,20.686393301,69184238,851359097,135999696787
21,14,11,9,21,5,10,9,23,3.37500798534,896924402,10.0439,27.013126421,76323910,1050836703,157156468200
1,23,14,20,9,6,11,1,16,1.25076718286,2364300805,17.7295,35.882817155,98759867,1518577520,211266893969
16,10,7,8,3,5,10,2,23,0.221628078835,2061750478,22.0383,49.450593606,112970949,2065858698,261833192767
21,10,6,9,3,5,14,20,23,3.50598897362,1454376573,19.3912,44.876429363,114108350,1823112844,243085385367
2,16,11,20,21,7,10,0,17,7.03333786335,1106988105,9.08949,24.307446858,69351542,1013433929,144226434757
22,16,11,20,21,9,14,20,17,2.47770145908,470020731,6.22273,18.332913916,69692616,799542240,135114013107
1,10,7,9,3,5,10,3,23,0.0420427627199,3888960601,28.4813,59.413111633,111942377,2208120190,273910862933
21,14,11,19,21,8,14,2,19,3.44701486222,611123252,7.80666,25.884691149,74522483,1035334986,152446183087
1,10,6,9,3,5,10,2,23,0.0419629015846,3906754671,28.6321,60.424551128,112578373,2167492631,274648573469
1,10,7,8,3,5,18,10,23,0.27552661503,3907845165,28.7222,56.147250560,114981916,2160700980,272518156691
16,23,14,19,10,6,10,2,16,0.936851510041,1179212797,15.4032,48.279468638,115773607,1855709902,254278901772
22,23,12,9,19,5,15,20,19,2.80404039461,643272445,8.67714,21.814013677,80248209,894315601,152244127178
20,14,11,20,3,8,10,9,19,2.7993521988,942786364,13.6069,38.874512709,97086619,1562603450,209766712013
2,10,7,11,21,5,14,3,23,6.98105698932,1860613597,14.0714,26.430906335,76934524,1212733128,163998064165
19,23,12,9,4,5,14,3,23,1.1460442223,1156135560,17.3771,44.993414185,116723229,1881256596,252136702769
0,10,6,9,21,5,10,20,19,6.98168591836,1988787370,14.8268,29.891311895,76950406,1222339233,165070851098
21,10,6,9,3,5,10,2,23,3.50509901754,1465049338,19.473,45.125071556,113372422,1819630893,244204594621
12,13,6,8,6,4,17,3,23,0.193352966464,2434168987,22.7892,58.267041258,113157360,2169214668,272171058956
22,23,14,9,21,6,14,20,19,2.18986220862,583196127,7.49551,18.812730146,74191032,764979927,139837750521
12,10,6,6,6,5,10,3,23,0.101120737154,2595640146,23.6737,56.749295008,113482477,2118397698,271432154808
15,16,11,9,21,9,14,20,17,6.92254899522,1064374407,10.8057,29.344475973,75383238,1229894478,164975226727
22,23,14,20,7,6,17,4,1,7.76482858349,464108517,9.30608,28.435515306,98590083,1064760503,187609704500
22,11,6,9,21,5,14,20,17,2.22511327905,1031594103,10.5641,22.445952035,76861322,957887020,152148415650
2,15,13,20,3,9,10,2,23,1.26940067375,2541500072,19.5831,44.723954340,96507769,1687093867,221724636836
1,10,7,9,3,5,10,3,23,0.0420427627199,3888960601,28.4813,56.842022729,113625314,2240057076,267459581600
1,10,10,9,3,5,10,2,23,0.0421370340846,3843307476,28.1284,58.860614041,113309629,2178629773,270265893002
22,23,14,9,21,6,14,20,16,2.18986220862,583196127,7.49551,19.048459761,73636663,776008457,139610073904
17,23,14,19,9,6,10,1,19,0.960109482533,1053017073,15.0396,49.957938173,116472934,1936645446,256222101272
21,23,6,18,21,6,17,20,19,3.3422334073,513524758,7.01769,21.910421430,75011316,844761595,143916644768
22,13,11,9,8,17,14,7,23,7.18584171613,1133058742,15.6882,38.819438142,116254384,1533516848,234454470959
17,22,8,8,5,5,11,2,23,0.474617245955,1489243933,19.2218,47.289779834,114078365,1915832782,254702524572
17,23,14,9,7,5,17,1,1,0.660429193849,1351233013,17.6619,53.334488949,117207464,2020175805,264164370091
22,16,11,20,21,10,14,22,22,2.47770145908,466511427,6.2175,20.429421519,69737442,844843180,136180165148
17,23,14,19,8,6,11,2,16,0.815240930805,1064305460,15.2138,50.377223087,114962547,1932810206,256368322736
1,10,6,7,3,5,10,2,23,0.00236580007871,3950931955,29.0951,54.587458626,112142466,2119042734,266578631498
22,10,11,20,21,9,14,20,17,2.47770145908,640120515,6.86217,21.001483291,69264281,818862323,136204672476
1,16,6,9,4,5,11,2,23,0.0710250743291,3642424835,27.5941,54.479885489,111494308,2192627736,265365559134
12,22,10,10,8,15,11,10,18,0.419288716679,2026426054,20.3283,56.361700138,116071093,2063281843,269534951893
21,13,11,20,4,3,17,7,23,4.41167876144,893341287,13.3488,33.713805389,97383842,1440155050,201937165478
17,23,12,19,9,5,11,2,16,0.950314379107,1090822552,15.3397,42.761673640,116125325,1845076755,251304292270
2,23,8,7,3,5,11,2,23,0.511190549227,3514663845,26.7914,48.313650596,117782616,1974450883,259635239783
3,10,6,7,4,5,11,18,23,0.00454684926994,3695862059,27.9,51.783743357,113649382,2153413088,266962040487
22,23,14,9,21,6,14,4,17,2.18986220862,589930927,7.53094,19.443677773,74354178,771969721,139510985823
2,10,4,9,4,5,11,2,23,0.0437264661962,3804824822,28.2155,55.105999522,114142314,2156264549,267696220602
11,16,6,4,6,2,10,3,23,0.121032442875,2542525323,23.7117,59.723878124,113497140,2222088543,272803967293
22,16,12,20,18,9,14,21,22,3.21688136778,446183397,6.86683,23.864063979,77412724,924452695,149627686510
12,10,6,5,6,5,10,3,23,0.100276952554,2618993436,23.8718,61.968186035,112524190,2235773970,275704379796
17,23,14,19,9,5,11,21,16,0.959108602411,1047542817,15.0183,45.737167859,116946232,1863955487,252521435897
22,16,11,20,21,10,14,2,22,2.47770145908,474653255,6.25574,21.763126959,69670606,852565307,136330419993
1,18,6,7,3,4,10,2,23,0.0947707778448,3645627598,28.0116,53.092427842,111894766,2073809072,265777873953
18,8,11,20,21,10,14,22,22,6.53228314713,798806839,7.75246,22.696182244,69200493,998890302,142284134848
21,23,14,9,7,5,15,20,16,3.43788405121,847355765,15.5013,40.395979270,117676830,1587415193,236544841056
17,23,8,8,20,6,11,2,23,6.41666859278,957175978,10.403,26.654958532,78147162,1111789954,160506315319
16,23,8,8,5,5,11,2,17,0.547738093708,1631561630,19.5851,49.439806757,117130348,1927462242,260041491567
18,23,14,19,9,7,11,21,16,1.20096826142,910650207,14.4244,46.404182139,115827150,1838109488,252023135369
17,23,15,19,5,6,11,1,17,0.837242045284,1084402824,15.8274,47.868229394,116581342,1877616849,254182889834
1,6,6,7,3,5,2,2,23,0.00226076764153,4107692698,29.69,61.252562477,113064166,2291624767,273374104416
1,8,6,20,4,5,11,1,23,1.20017269936,2962656079,21.4241,45.925179563,97720369,1759784579,222669322414
17,15,9,10,5,5,10,2,23,0.430210014091,1654303262,19.9223,53.879234859,113773363,2155590127,267188706122
12,23,8,5,21,6,14,21,17,7.03767495048,1129277994,10.7785,22.762047033,73968111,964258313,148596548246
21,10,6,9,6,5,14,3,23,3.68989213574,1427212708,18.7875,44.806665219,115329333,1802377467,243425893092
22,16,11,20,21,10,14,22,22,2.47770145908,466511427,6.2175,22.122805454,68849308,851014360,136945302307
22,23,13,9,21,6,14,20,16,2.17286085995,597971404,7.62056,19.559269570,74992967,779130274,139975543736
20,15,6,19,21,5,14,20,23,5.25758904002,698676922,8.40706,27.839201731,74784343,1103215254,156990542280
3,8,11,8,3,10,2,3,22,0.00371825100867,3698897331,27.5603,58.926624456,114732107,2145507993,272481012352
17,6,6,7,8,5,2,2,23,0.584657149506,2069931991,21.4338,56.481293260,112931826,2167795182,267734476463
22,17,12,20,21,2,14,3,22,2.49453565171,447242469,6.14264,21.764291975,69901442,838471192,136200081591
3,7,11,8,1,3,11,3,22,0.00381972001368,3772240845,28.209,60.597380496,113147142,2193770199,272781854274
3,8,11,8,3,10,2,20,21,0.00375333739928,3690612482,27.5134,52.203886345,111453394,2135653764,266517635332
18,23,15,19,9,7,11,4,16,1.19627084768,900578335,14.3726,45.649627140,115623702,1837172985,253576147146
23,6,6,8,3,6,2,2,23,16.0917578699,1549412495,17.1168,33.411809441,113766683,1255378542,221328742027
0,23,14,9,21,5,14,21,16,7.04732543257,1414666747,11.208,22.813859582,75063177,965269480,148535507481
17,6,6,7,3,5,2,2,23,0.396828575898,2130178616,22.4836,56.872542709,111885741,2184376878,270713561620
22,23,11,20,5,10,14,22,16,7.75984338588,518094235,10.0147,27.656048541,99754615,1019319633,186598502803
1,6,6,7,3,5,4,2,23,0.00224009658523,4106715988,29.679,58.551511030,113407667,2194005092,272369334720
22,17,12,20,21,2,14,3,22,2.49453565171,447242469,6.14264,20.883844074,69484665,827256282,136108341245
17,21,14,9,7,6,17,2,0,0.653094176302,1349397593,18.2443,49.310460799,113725499,2028203116,257627376857
1,8,6,7,3,5,2,2,23,0.00226076764153,4033003487,29.4249,56.196767056,114725294,2206561805,267091064339
12,10,6,5,6,5,10,4,23,0.100276952554,2618747093,23.8693,55.871046293,112681968,2205278640,269636198163
22,17,8,20,21,2,14,3,22,2.49449698585,503112287,6.5681,21.265078232,70111475,826094910,136402710262
20,23,14,9,21,6,14,20,16,5.28006869035,639506734,7.96001,21.921465381,74776069,904760089,145774305063
12,10,6,5,3,5,10,3,23,0.0161897764576,2652930616,24.5391,61.562887701,113809851,2236731767,275229373122
22,21,13,9,21,6,14,20,16,2.22180869853,625459011,8.39297,23.139062227,76151531,884895463,148502164629
17,23,14,9,7,6,17,2,0,0.660417246477,1348302165,17.6405,50.094077924,114819690,1940008645,261468973519
22,10,8,8,4,5,10,2,23,7.2835058546,1376675601,17.4886,35.358237747,113233802,1469386330,228949978555
17,17,12,20,21,2,14,3,23,6.76771360203,587585362,6.98984,25.956561776,70039647,1011680460,146149868451
17,23,9,19,5,2,9,1,17,0.827764809285,1199962972,16.605,47.087890853,115087175,1870412971,255686844312
22,17,11,20,21,2,4,2,23,2.4943079769,472289795,6.34292,21.637869721,69464297,853598216,136962563919
1,6,7,7,3,0,13,3,22,0.0033830596056,4094882432,29.5523,57.179960871,113529808,2154380715,269754284353
1,6,6,7,3,4,4,2,23,0.00224009658523,4108156348,29.6868,58.319940345,112090657,2145831273,269939942588
18,23,15,19,9,7,11,4,19,1.19627084768,900578335,14.3726,47.146724135,116689276,1868584066,251724671819
16,6,6,9,3,10,10,0,23,0.248474004122,2192298418,22.3603,55.093690845,112208981,2131069906,266130174268
16,10,6,20,8,4,10,23,17,1.23662310109,1472306059,15.4011,40.671433788,96811904,1648815450,215242703461
1,6,14,20,3,5,20,2,23,1.26147993237,2931133538,21.0046,46.341615773,97695808,1779237225,224631370956
18,23,7,6,9,7,4,4,19,0.977887349373,1376681158,18.1781,46.672777600,116928599,1926392726,257514664599
22,23,6,9,21,6,15,20,23,2.1898821062,709301002,8.43556,20.314264624,72399448,770422246,140633212181
1,6,14,7,3,5,4,3,16,0.00949007327411,3980101215,28.7158,53.296208887,113735539,2157060021,265913407211
22,10,12,20,21,2,14,2,22,2.49806538353,646015759,6.88475,22.075905406,69064220,845987930,136557271725
16,14,7,8,2,5,10,3,23,0.221246485165,1918101141,21.7279,54.449943105,113307011,2096665319,266122469223
22,23,12,20,20,2,14,3,22,2.58355813024,329105516,5.1773,19.088034117,69907438,712340415,129877333669
19,23,12,19,20,2,14,4,21,5.69247020965,506398023,7.27825,26.197863754,77126062,1062328053,157259527069
22,23,15,20,9,7,11,3,19,8.1254136933,425339356,9.01585,28.881061086,100280578,1054992373,191052547099
18,23,15,19,9,7,11,4,19,1.19627084768,900578335,14.3726,45.661608001,116346088,1850039671,250792341716
18,6,6,8,3,5,4,2,23,0.706428810291,1984862596,21.7507,53.223098863,114511699,2149257428,259738034901
22,23,7,20,21,5,14,6,22,2.4775008619,387688606,5.30978,17.604004401,65803375,653201546,125113182830
16,14,11,8,2,2,10,3,23,0.220647287896,1864376594,21.3098,59.467727184,112052535,2261028284,271103273302
16,5,7,8,2,5,10,3,23,0.221246485165,2261816069,22.9355,56.110393843,113020310,2164285322,268172462365
12,10,6,5,3,5,10,3,23,0.0161897764576,2652930616,24.5391,59.486484761,114262687,2168425583,273733520893
1,6,8,5,3,5,4,3,23,0.00156007047509,4122974940,29.8523,60.562402317,113498901,2232344755,274108786457
12,10,6,7,3,5,10,2,23,0.0166076652831,2605892088,24.1007,57.741406420,113599774,2127345060,271521126463
18,23,15,7,14,7,11,4,17,2.17199530782,1163318480,16.0556,46.619216670,118453354,1885132967,256944968310
17,23,9,19,5,2,11,1,17,0.827764809285,1197935647,16.5866,49.519874534,115760813,1887349586,256422824170
16,14,11,9,2,2,10,3,23,0.247351851121,1843094890,21.0727,54.900198175,113357532,2095616321,267743403288
1,23,8,5,3,5,15,3,23,0.51330376842,3675353715,27.7135,50.339062377,117408042,1989002513,261000028464
22,4,12,20,20,2,3,3,22,2.61975843646,745692357,7.46879,23.945289998,71188252,879364999,140087417081
18,23,15,19,9,9,11,4,23,1.19627084768,895579541,14.3448,45.692652756,116324172,1858805153,250894386345
1,6,8,6,3,10,4,3,18,0.00225698432428,4080333362,29.5499,64.545220724,113791412,2217257649,280728748037
18,17,15,19,9,7,11,4,19,1.15312146038,1040051143,15.444,50.713980398,112882730,2016753305,257445363353
18,23,10,20,20,2,11,4,22,6.22232773739,493479951,6.24472,20.550096546,69416202,888747838,137696598107
18,23,15,19,9,9,11,4,18,1.19627084768,895579541,14.3448,44.569670959,115703138,1840043720,248522772962
22,23,13,9,17,6,16,20,16,3.67538175216,657537691,10.5005,27.908660906,100608427,1103846764,191209797191
1,6,8,5,4,5,2,3,23,0.00361100315657,4099862657,29.6657,56.440103270,111379581,2191094358,271952621907
22,10,13,5,21,6,13,20,16,2.23249231379,1036151527,10.6557,23.408041460,77365159,967421628,153215885290
12,23,6,10,3,5,10,4,23,0.49862015803,2198257235,21.9149,49.375158589,116958495,1957176891,264659904872
22,17,15,18,14,7,14,4,18,4.88789788961,636836397,12.4851,42.523615439,119788058,1602954091,246763536957
18,7,8,5,14,7,4,4,23,2.10015375533,1841547410,20.0352,54.327883958,118537438,2194821352,270384631266
22,23,12,20,20,2,14,3,21,2.58355813024,329105516,5.1773,20.953432934,69683943,720930529,130636268401
17,23,14,9,21,8,14,20,16,6.78613069803,746249851,8.50506,20.933904513,74209042,916980657,147334483290
22,21,13,9,7,6,18,2,0,7.42565852601,819166843,14.5623,37.599381413,114570715,1398833837,228758762619
3,19,14,9,7,5,11,2,17,0.258312058532,3108340608,24.5741,55.578886416,112022513,2144002010,265240991770
22,23,12,20,20,2,14,3,22,2.58355813024,329105516,5.1773,20.287907616,69350878,719978490,130975273652
18,23,15,19,9,9,11,4,18,1.19627084768,895579541,14.3448,47.958977918,115968514,1891120429,251884355905
18,23,8,5,9,5,11,4,18,0.973892454064,1382975957,18.2261,48.091231095,117207664,1939737545,258007673244
1,6,14,19,3,9,4,3,23,0.702387890376,3653371367,26.0796,54.990096983,111717243,2129426795,266421860506
1,23,15,6,3,5,11,3,17,0.548883903095,3540692951,26.7499,52.823068310,116737428,2032948304,265279143088
18,23,13,9,21,6,11,5,17,6.54393663389,737597225,8.53776,24.068825658,74562446,952332161,149492347273
1,6,8,5,1,7,13,3,18,0.00263309217515,4161191276,30.2508,55.390343763,112116701,2109105167,269457005910
22,23,12,20,4,2,14,3,22,7.74606909573,540999742,10.1864,28.669619882,99468361,1054249910,187480782395
1,6,8,5,20,5,4,3,23,6.61291931947,2316058613,16.8931,29.529646713,79577374,1312524026,171948392427
3,22,11,8,4,10,2,20,19,0.312884339852,3234612862,25.4931,48.511036226,114277929,1929462473,259302232792
22,9,13,9,21,6,15,20,16,2.21761388311,977010641,9.95253,25.019971514,76161611,989781084,153384879498
11,14,15,9,15,2,10,3,17,3.43704382299,2231388802,20.3007,60.055799318,114565623,2220397177,275520802892
12,10,6,7,3,9,11,3,23,0.0166612648745,2590139210,24.0044,52.996482306,113276195,2185324137,267177732070
18,23,15,19,9,9,11,14,23,1.19627084768,892714478,14.3219,48.853885461,116579929,1849285893,255177742623
1,6,8,9,3,10,4,1,23,0.0418669093876,4013030490,28.8467,58.454650372,112567856,2204332047,271189431461
3,8,13,5,3,4,2,23,21,0.00937631532007,3754632048,28.1083,52.976731061,113891553,2178947002,267570592073
22,23,13,9,3,5,4,20,16,7.09014025888,852852792,14.7663,33.729068908,118015046,1282726806,225252447773
1,6,8,5,21,6,14,3,23,6.97112506876,2116504993,15.6115,28.356295661,76278202,1212616689,163411572527
22,23,12,20,10,2,11,0,22,7.92148174716,473210300,9.1806,28.149250158,100604853,1049441822,189700634528
18,23,15,19,19,9,14,4,18,5.79811582026,538824351,7.72071,28.491790406,80022879,1192772267,166400062536
18,23,12,20,21,6,14,3,22,6.61697339086,402374062,5.3374,20.872505813,67432191,791128679,131205817044
22,23,18,9,21,7,14,21,16,2.26945162323,501198307,6.95516,20.445670490,74595083,745219843,139515768770
12,11,8,8,3,5,10,2,23,0.0167365488693,2516388765,23.5041,56.285864072,112868814,2121799020,268470032555
1,6,6,5,4,5,4,3,23,0.00362345458224,4131545643,29.9237,53.567212427,113788536,2078478221,267519008745
18,23,8,19,8,9,11,13,23,1.04109104589,1012241366,15.2242,48.231456353,116415889,1878898942,252611415735
18,23,15,5,9,5,11,5,19,1.00568433155,1267938108,17.4065,49.779756933,115274832,1937459218,258619533583
18,23,8,5,9,5,11,4,18,0.973892454064,1382975957,18.2261,45.650637933,116853973,1930713525,256240994972
1,6,8,5,3,5,4,9,22,0.00156007047509,4121515205,29.8377,57.254115664,112729669,2231635759,270193731444
22,23,14,20,14,6,14,3,22,4.94414480059,378637954,7.95963,26.700641503,96637340,1000725488,181530189906
18,23,12,20,20,1,11,3,18,6.22226089957,464635625,6.04409,22.047960644,69596432,896826617,137841959484
1,20,10,5,3,4,11,13,22,0.174166325236,3590122321,27.7706,53.095969301,114834114,2103221290,265647950540
18,7,8,19,8,9,4,9,23,1.188695254,1541991972,17.7631,48.822865957,112097783,2015345498,256802690670
22,23,12,20,21,2,14,2,23,2.47753455518,317431785,4.793,17.482491936,67410242,655460865,124804597509
17,23,15,19,9,9,11,15,22,0.946064904375,1023898895,14.8773,45.593369250,114665875,1852828535,254757319915
23,7,12,8,4,10,2,20,21,16.0802210279,1384222908,15.9428,32.302161330,114245844,1276926583,222639567084
1,6,8,6,3,5,13,9,22,0.00338963802471,4088436399,29.5691,53.360655277,113607027,2137286311,267185453807
18,23,19,19,9,9,11,14,23,1.25856193264,759868017,12.5792,41.610050590,106256694,1666511568,232274297003
3,23,11,8,3,2,2,20,21,0.517818748956,3349400228,25.8826,48.434358004,117214693,1981923309,259880376581
19,6,18,5,3,5,11,14,22,1.37787042069,1698475982,20.1002,48.993527729,112206249,2016625034,255271218014
0,23,9,19,9,9,4,9,23,0.751517533582,3267397737,23.799,42.923365768,116456383,1908487545,252147536483
21,22,14,9,14,6,5,21,19,2.56530166993,775900979,14.6249,35.179734529,117668174,1613368270,237286936873
1,22,9,5,8,5,4,9,22,0.373118440345,3489917257,26.5823,51.142413306,115474087,2016332380,259983799315
20,6,15,19,5,9,11,15,22,2.34532238345,1265947597,16.594,50.036994876,110693018,1893162665,252777873612
22,23,12,20,20,2,14,2,23,2.58355813024,329347232,5.17987,18.461505933,69515738,699791095,129206715371
22,23,12,20,21,2,14,5,23,2.47753455518,316705529,4.78542,18.858375671,67643466,683594963,126053362357
16,14,11,9,2,2,10,3,23,0.247351851121,1843094890,21.0727,56.436187961,112969352,2229280625,267216516416
3,23,12,9,4,6,14,21,17,0.537865527497,3249809550,25.0854,48.160921870,115975831,1963520185,259732840921
22,8,13,8,21,9,2,20,21,2.23271813174,1033237937,10.3244,22.563212209,76745317,961808575,152401303753
3,8,11,7,3,2,2,20,20,0.00299913174724,3734053244,27.8566,53.707982978,113092812,2152236280,267483294798
17,22,16,18,14,7,4,20,19,2.34694538712,1053596856,15.4178,57.233910197,124006582,2095417184,278003022482
18,23,19,19,9,9,11,14,22,1.25856193264,759868017,12.5792,41.026438903,105621085,1666548919,231793901603
1,4,16,4,14,5,4,19,19,2.64793714214,3901985141,27.8793,62.708565410,117804770,2309514431,281346354725
1,6,8,5,23,2,4,9,23,7.57115988503,1801519171,13.5002,20.070386671,68290234,941427707,141205580505
22,23,11,19,22,9,12,5,23,2.24716249783,348063936,5.40071,18.965023333,70389160,664201826,132040692941
18,23,20,20,8,2,11,14,23,1.53546513303,608902671,9.34987,30.868778727,90141373,1297674743,185919614551
17,23,20,19,9,2,11,12,22,1.3125876608,769926604,11.122,39.287135283,97678622,1490553579,210021517749
18,23,15,20,8,9,11,14,23,1.52515633461,753529218,11.6307,40.148727866,100674492,1566633815,214287846244
1,12,11,5,3,10,2,9,21,0.00226782425499,3830299221,28.6013,52.612559041,112641946,2159863802,266026572373
4,6,8,8,3,5,4,20,22,0.00307407018133,3704490548,27.752,56.275469468,112905332,2210375195,270472497111
21,6,8,5,3,5,8,9,22,3.49967225782,1668125225,20.6048,43.254231090,114261113,1744397641,242286092768
22,14,11,19,22,2,10,3,23,2.27224349229,633564937,7.59789,25.234622342,73054967,884702254,146114844483
17,23,12,9,2,0,14,5,23,0.624044229224,1455203100,19.0974,47.970165579,115406991,1891137861,259221342337
22,15,12,9,2,3,10,5,23,7.2892860081,1129426359,16.5852,37.189246646,113849553,1497101128,229716056205
16,23,11,20,22,2,14,3,23,7.16353455529,443173106,5.34634,17.572204461,65966459,666657917,125737739443
16,3,8,5,3,5,4,9,22,0.221632224762,2382608389,23.5484,58.321334101,113390438,2137585753,269713490995
3,23,15,19,9,9,11,15,22,0.74424452789,2804066651,21.5059,48.792540184,116272819,1935228574,255466135964
22,23,19,18,21,2,14,14,23,2.34151581302,263100530,4.92535,20.314943525,69208443,708846542,132897783714
18,17,12,20,9,4,11,5,22,1.63106048803,940750842,12.9872,41.631110759,97181718,1698225754,217095703546
18,6,8,5,3,5,4,8,22,0.707685591091,2016939981,22.0974,53.975900696,111901986,2079552654,263191534660
1,23,15,19,8,9,11,15,22,0.644033961908,3060224900,22.6861,45.827386222,115309364,1886356561,254371696688
22,23,12,9,1,6,10,4,23,7.01196013104,888743682,15.2988,34.741469246,117055243,1276093151,225743190106
16,15,11,20,21,2,14,5,23,6.89561230752,694688535,7.4782,23.232129306,70291959,971939205,143599627477
17,22,16,9,15,0,4,20,19,3.14863283086,1247027210,16.424,48.323178255,117477561,1996839006,258305636523
18,23,9,19,8,2,11,14,22,1.04109104589,1026110227,15.3084,44.741639979,115838572,1825425996,250642235871
1,6,19,6,3,3,4,9,23,0.524100307389,3791608455,27.504,56.564754473,109447033,2098696295,266874864159
21,4,8,5,3,5,4,9,19,3.49967225782,1748704172,20.9386,42.894832216,112829389,1792202285,242342647997
22,23,12,18,22,2,14,5,23,2.15518057468,405361668,5.86548,18.537292439,73128618,691038958,136604910249
22,23,19,20,21,2,14,14,23,2.33150221464,184527002,3.95744,15.985156887,64332351,625559857,120337860590
19,8,12,8,3,10,14,6,23,1.24677555374,1660047049,19.9587,52.815177127,114019562,2101390731,262648419576
17,23,12,18,9,1,14,5,23,0.70802363803,1170607736,16.1702,52.889796015,120087687,2011502440,268224323640
17,23,15,10,2,8,13,15,22,0.597452953597,1366059314,18.5605,47.533583891,117651378,1922082821,259004355194
1,23,11,11,16,2,11,5,23,4.30173369235,3088614064,22.6907,49.774006074,112553320,1961263554,251875925661
1,6,8,6,3,5,4,9,22,0.00225698432428,4097600688,29.6467,54.846659977,113591206,2222185899,265927737278
18,23,20,19,8,2,11,16,23,1.44099839396,686398652,10.9002,38.036525983,97422767,1485842675,208248055685
21,23,20,20,14,7,11,19,19,2.28178279148,294285817,7.1996,25.360002485,87648320,1035654649,168740935619
1,23,19,19,14,9,9,14,22,2.557152597,2535454314,18.8205,47.659975936,105144382,1762696872,240243387377
1,6,8,5,4,5,3,9,22,0.00366212262285,4099378151,29.6548,58.643903138,113413656,2181775651,269841014514
12,10,6,7,3,5,10,2,23,0.0166076652831,2605892088,24.1007,54.870936662,113732348,2192667613,265617558420
12,10,6,7,3,5,10,2,23,0.0166076652831,2605892088,24.1007,59.012712699,112473031,2176718152,274095534115
3,8,11,8,3,10,2,20,21,0.00375333739928,3690612482,27.5134,55.888353685,114018774,2210770846,270380993100
22,23,19,20,16,2,14,14,23,3.66966850074,254680560,6.55697,24.448544096,87308962,888447649,163924850170
17,23,12,18,9,1,13,5,23,0.707756270202,1171421472,16.1824,50.599379640,121089499,1977749972,268834974231
22,23,12,18,21,2,6,5,23,2.34358139636,423054925,6.1552,18.800198596,74426189,773368040,139951768562
18,4,8,5,3,0,15,3,23,0.712674939573,2095913215,22.3779,53.839156319,112439061,2161623215,265604311779
0,17,12,9,2,5,4,9,21,0.0771452372958,3670688950,27.7134,57.161113805,114362260,2144254534,268645694322
19,23,12,6,9,1,14,9,23,1.42824133535,1170842811,16.9814,47.741150199,117123914,1874622529,254420095933
0,6,9,18,3,5,4,5,22,0.536704392156,4076558643,28.8149,60.671256736,118052801,2173462635,283377148444
22,23,12,18,9,2,15,8,23,7.51606220346,586305768,12.0905,34.097143629,120398379,1275305220,230277036717
18,23,15,12,0,8,13,15,22,0.747695953495,1230253890,18.5838,48.352933934,119525935,1997165227,265210763180
16,23,19,19,9,9,11,13,22,0.942144644339,995212243,13.5399,45.153514278,105389316,1725243653,237873157939
16,14,10,20,23,2,10,3,23,7.46830798389,676261719,6.80296,19.609023743,63758602,807768577,129159569993
22,23,20,8,0,3,14,14,23,7.41197785687,727181114,12.2415,29.918907148,99791650,1059524147,191352859841
17,14,14,20,0,7,11,14,21,1.35387547093,1199186232,15.1393,45.628026828,97432400,1792200916,221498108063
22,23,20,19,22,2,14,6,23,2.12223453923,190862593,3.79309,16.628403050,64737875,546601246,118890108238
18,23,15,20,8,2,11,13,23,1.52678359533,770833015,11.7461,35.189385962,99231447,1498862925,209424638718
3,8,11,8,22,10,2,20,22,7.21520988113,1801669666,13.7433,27.833465317,76032712,1131758607,160782085938
22,23,19,20,3,2,15,13,23,7.63056360933,419287405,9.44709,26.376025469,97198159,997629260,183178676610
3,23,11,8,21,7,2,20,22,7.04652596406,1376506625,11.303,21.800102699,74583377,973079579,148368959988
12,10,12,7,5,5,10,2,22,0.0532970237162,2486222028,22.9496,55.611294764,113252603,2079255096,267935568158
16,14,10,9,2,2,10,0,23,0.247741545035,1861296678,21.2011,53.447572978,113941757,2089039939,267236436798
18,23,20,20,8,3,11,14,23,1.53546513303,606769988,9.33449,35.369177112,90847411,1324728408,188860711985
18,23,12,18,22,2,4,19,23,6.79434655168,513494571,6.56067,21.338271632,73638598,826590471,143208255494
21,6,12,6,5,11,4,8,22,3.58569835615,1545045127,19.4424,42.890373665,114266195,1793627895,241445630263
18,23,18,19,23,7,5,19,22,7.2161585243,309578595,4.52397,18.191174549,64853043,631039285,121996643797
3,8,11,8,3,10,2,20,19,0.00375333739928,3690612482,27.5134,58.261898946,114122139,2120644312,273469365076
1,6,8,5,3,5,4,9,22,0.00156007047509,4121515205,29.8377,55.629447011,112687081,2148633673,265541750885
16,14,11,9,2,2,10,3,23,0.247351851121,1843094890,21.0727,57.316033083,113365026,2115093536,268906795347


==> src/data/Ferret-singleFP.csv <==
maskedBits,Accuracy,fpBits,fpEnergy,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0.0,4786661048,34.1737,57.349726166,90140314,2223003887,233592967392
1,0.0009239290056,4580884830,33.0138,54.844252056,90592942,2204743634,231994196467
2,0.00151591390677,4370395656,31.7067,57.773472379,89006666,2261238036,235581121726
3,0.00160093804405,4156138402,30.4792,52.047736280,88738400,2140918844,231722012066
4,0.00363599210484,3938727917,29.2789,54.254344918,88888063,2116175339,231742718045
5,0.0386124371062,3720213208,27.9918,56.606825884,88620440,2108199009,236218310026
6,0.0905467639643,3496452985,26.8155,55.557142770,88042121,2105983091,233699338455
7,0.162037592183,3281430358,25.6891,55.315938175,90319067,2215636989,234455904148
8,0.260111675393,3075775964,24.5407,60.940778624,90183679,2206090951,240672861931
9,0.359011016315,2851190302,23.376,58.805165845,90700342,2241383363,234933244021
10,0.589204652646,2677345648,22.6561,56.861865738,89700980,2156519462,237270906862
11,0.708365598976,2491330870,21.8482,61.128071189,92311227,2224711508,246813000918
12,1.24896528842,2303600415,21.0725,62.022003908,95845548,2296894643,245221059226
13,1.74008963975,2078233418,19.9603,54.687914221,93248382,2209004275,243549776838
14,2.54628446943,1827178273,18.6417,55.964364555,92718755,2189977706,243004052110
15,3.56755776777,1541211412,16.8372,54.342354694,91210251,2158772507,234792810258
16,3.97718508644,1338888666,16.1011,56.620358168,91149100,2161677931,237811328176
17,4.48460267192,1015606545,13.1206,48.495873684,82379664,1913846670,207644164092
18,4.89150698487,709796994,10.1639,38.887138890,71501144,1603541000,180451352060
19,5.16766274077,385787624,6.48395,26.469548255,53988864,1125062241,131044081728
20,5.19632192303,227576521,4.63219,22.662348212,49348873,878856999,114888880564


==> src/data/Fluidanimate-currentFunc-default.csv <==
func1,func2,func3,func4,func5,func6,func7,func8,func9,func10,Accuracy,fpBits,fpEnergy,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0,0,0,0,0,0,0,0,0,0.000313357653759,8283320456,65.0224,189.811284369,143129421,4102306619,1203770391630


==> src/data/Fluidanimate-currentFunc-nsga.csv <==
func1,func2,func3,func4,func5,func6,func7,func8,func9,func10,Accuracy,fpBits,fpEnergy,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
17,5,14,9,1,3,13,2,1,0,0.0632344520795,2806156816,23.4665,162.838978295,144978983,3583303383,1147654094215
7,20,4,11,3,2,7,15,12,19,0.141733539233,3539237357,29.3807,146.469846734,147304105,3098809724,1068653645339
11,9,23,1,16,15,11,1,23,4,0.0429633412691,9368288161,58.5862,300.019253521,751037007,6658991311,2369029353843
7,17,15,3,20,17,11,2,7,9,0.130154199101,2017512637,16.4968,102.889941862,90896257,2280435471,698737446112
11,7,15,8,7,21,9,22,20,15,0.050670338909,2745164447,21.845,133.480474051,112533212,3095982192,911764596188
6,11,7,22,0,14,11,13,8,15,0.0473086955355,4935511458,38.4593,182.447800109,141527102,4082306627,1229281841964
8,19,20,12,0,2,1,0,16,0,0.149063473144,2564255166,20.0751,132.594805510,163864068,2761994048,1011383254908
15,22,1,16,2,12,19,19,7,19,0.303179222403,1460173802,16.1895,140.912711322,157349782,2512768699,1063111750100
21,16,19,0,12,17,22,9,10,9,0.171350216612,705872798,9.37491,120.824122908,190819716,2082091859,1028610171123
8,21,4,14,6,19,10,9,2,15,0.0887718895183,3348307044,28.7942,145.942253769,163137384,2981066776,1070657053500
17,5,14,9,7,3,13,2,1,0,0.0632303856023,2800349662,23.4202,170.608356188,144326810,3609606603,1185335232892
6,11,7,22,1,14,11,14,8,12,0.0479112323796,4934766050,38.4515,185.172769656,142214166,4119031366,1267823450806
21,16,19,0,8,17,22,9,10,9,0.171486814912,709476158,9.40264,121.190820450,192787710,2074531716,1027008147990
14,22,4,16,3,2,7,19,12,19,0.204797762477,1694051743,17.0551,140.709491627,157230148,2643475772,1065815366585
7,20,1,11,2,12,19,16,7,19,0.208567322377,3417839806,29.9896,146.052517295,146682679,3060398884,1073358487154
21,8,14,12,7,21,23,22,20,12,1.62443185754,1355564825,13.7883,96.574592645,127468346,1763334261,753429412021
6,11,7,21,1,14,11,14,8,12,0.0493722920838,4935353098,38.4534,184.558015954,143657107,4081206792,1260171766153
21,23,19,15,1,17,23,10,10,9,7.3998888519,231800953,6.60713,105.950043965,221622093,1125255932,1003883520118
17,16,14,9,7,3,13,10,0,0,0.0617425501564,1618825722,14.519,161.085763196,145757585,3403895603,1140277356193
21,5,19,1,12,17,22,4,11,9,0.169741577548,1596029580,15.7992,121.998939902,189229922,2166011445,1045616659234
17,12,14,9,19,2,23,13,19,15,4.31789652003,2185204823,18.717,175.482490903,154974434,3797564507,1203639877384
6,11,7,21,1,14,11,1,9,12,0.0487121794835,4937133484,38.466,188.262971241,141106534,4173914921,1288041104992
3,12,14,12,19,14,11,13,7,15,0.062883799227,4304426712,34.1777,161.181067373,134328611,3622680570,1094397605301
19,9,22,2,16,15,11,1,23,3,0.0662043155854,2426356827,22.4633,187.519341018,338289081,4200622367,1510383579314
21,11,19,15,0,17,23,14,10,9,1.63188805199,1100739078,12.23,121.651481469,192219147,2163612876,1020559062479
6,23,7,21,1,12,11,10,8,12,0.406392398063,3554720180,29.937,145.163620254,161666324,2706139230,1094823263816
17,16,13,8,7,21,9,23,0,0,0.0577769428637,1194789367,11.1859,119.605585790,112522380,2626143616,834286210575
11,7,15,9,7,2,13,9,18,16,0.097063765331,3702648815,28.9472,180.215722078,144975150,3941042122,1229917789740
23,12,14,12,16,14,8,0,23,15,0.0484123548936,1245558256,16.6523,169.805801766,270166027,2045149090,1419367803600
8,11,15,21,0,16,12,1,9,12,0.0580936461039,3684341867,29.1458,177.839976112,141189307,3864186740,1211910971469
23,13,14,8,20,15,19,14,21,14,64266.4628555,655423288,8.95537,80.260615546,133185369,1068750438,649834622924
17,10,13,6,7,15,9,21,23,0,0.0901162233324,2416700083,20.3866,159.771909747,144571209,3533817116,1128296511524
11,16,23,1,16,21,11,3,0,4,0.0993713664774,5310560928,31.9853,219.450027073,556578945,3804561415,1812225480739
21,16,19,12,12,16,22,9,10,9,0.954221636613,692535624,9.29133,119.779831789,189871053,2029887101,1018911319973
6,11,14,22,0,14,11,13,8,15,0.0504801018155,4239489572,33.3853,178.606654444,142339156,3924714273,1202751821175
23,10,14,1,19,20,19,1,22,12,330943.976679,1045004087,13.1163,100.718492757,161611362,1324900640,823263321061
23,12,14,1,16,21,8,0,23,15,0.144186752902,976561927,12.949,121.536639275,197146960,1555347487,998507730214
6,11,7,22,0,14,11,13,8,15,0.047193240208,4935517990,38.4592,184.302603122,142085824,4040039348,1242803719841
23,13,14,1,16,14,11,0,23,15,0.0484261587527,1153786257,15.9133,166.694347893,268031070,1952741075,1397318038827
6,10,7,21,21,16,11,14,7,12,0.161223274729,4421807100,34.6284,145.843195105,126953907,3405933639,962361000158
6,11,7,21,1,14,13,1,8,12,0.0488085942712,4918998579,38.4618,183.290025078,142576170,4022711604,1237909775583
6,11,7,22,0,14,11,13,9,15,0.0472336757459,4935550884,38.4613,180.008259258,142768153,4038864653,1231165180457
17,10,17,6,7,15,12,22,23,0,0.0898631388404,2095222223,17.5932,158.650208990,144755314,3443043616,1119098601940
21,23,7,15,1,18,18,10,9,9,0.677862895193,280161019,8.63007,98.928687373,198059094,997575623,926317180060
21,13,19,15,21,17,19,14,21,14,988844.329571,1385489057,14.7905,119.602523333,220461657,2827403177,874490439552
6,11,7,23,0,14,11,13,8,15,0.0463388352314,4935609310,38.4612,183.739044005,142693826,4185634017,1259414611411
23,12,14,13,16,14,8,0,23,15,0.0484185792399,1243651121,16.644,165.514644196,268274854,1991113133,1403608623872
6,11,7,22,0,13,11,13,23,15,0.073328770094,4986896732,38.6515,185.395704397,143127623,4126362410,1266798578592
6,11,7,1,5,14,11,15,9,15,0.0531851727881,4958919663,38.5898,180.583158531,142069308,4024105365,1220317092490
11,11,7,21,0,15,11,13,7,15,0.0492128537882,3806880478,29.9514,182.892974597,142639485,4083840414,1231473484775
20,9,19,15,15,15,11,11,10,8,0.134478350786,1421473763,13.5471,116.955420525,169007709,2231187146,948170380779
11,23,23,1,1,17,23,1,23,3,28.3388539777,6316752471,42.9276,267.690026415,762907549,4662367895,2338416266197
6,11,22,15,0,14,11,10,8,15,0.139678614146,5166258784,35.0569,172.242055663,235346075,3433224883,1258643840576
21,23,7,23,0,17,23,13,11,9,7.8906454476,262666271,8.99674,100.162511440,212483060,1091127591,956455273250
20,23,10,1,0,19,18,1,23,6,0.69481422735,406330943,8.93694,96.923272188,189083826,1410333735,865841942250
12,9,22,15,17,15,11,10,9,4,0.128860874334,3849730456,27.1394,170.299585121,235302504,3398639619,1239916686536
23,13,14,22,1,14,9,16,22,15,16662.8853465,1145584704,15.4244,155.505220406,250216849,1951894580,1294169575153
21,13,15,15,1,17,7,10,10,9,0.184232857174,1234203470,13.3501,129.321128543,184177864,2263855126,1062370848854
23,9,23,1,16,14,11,1,23,17,0.124536825662,2545508011,35.9462,300.018481943,949241036,3255097489,2737147157875
11,12,14,12,16,15,9,0,23,2,0.0797874046273,3370287495,26.2772,183.791921361,143746910,4081465485,1252910482993
23,11,14,23,0,15,11,0,21,16,17388.5876265,1357363606,17.2042,151.668468376,246276924,1884304326,1277822652974
5,12,8,12,16,14,14,14,9,15,0.0523375302134,4876231125,38.3958,183.779735555,143012124,4096290209,1248075340451
20,16,7,8,7,21,9,23,0,0,0.124762061913,735584630,9.29492,82.258725863,104570667,1718390195,639591166110
5,12,10,12,16,14,14,14,9,15,0.0525001343574,4743449714,37.2627,183.029685972,144380070,4040549755,1239500947847
20,9,19,2,2,15,23,10,23,3,0.913688018133,1400071186,13.6378,111.555565025,164698749,2227040193,932888361650
11,10,22,15,16,18,18,1,23,10,0.052806067323,4141547843,30.3201,188.737348792,275057538,3773105374,1400012709571
21,22,8,1,1,15,10,10,9,3,0.32521848512,279593494,8.7893,96.450846383,198843789,1061197180,931539396169
23,12,18,15,14,15,23,0,22,15,3435876.95459,853090650,12.704,122.376129286,206240858,1448674001,1028383786777
6,10,7,14,1,14,11,14,9,12,0.0515176949445,5103148246,39.5996,186.699356863,141656632,4089167384,1262071020212
20,23,19,22,1,17,22,10,10,9,1.33640894802,280002049,6.15629,88.082734531,178244376,1077267828,837300759116
21,23,22,15,17,18,14,10,9,15,0.477811775759,402600877,7.7677,133.742454007,337271984,1583909844,1333202554563
5,12,8,12,0,14,18,14,9,10,0.0499931320238,4825724727,38.3266,181.816442550,142366643,4014903097,1225900026792
17,16,13,8,7,21,23,23,0,17,0.77981573687,1182129606,11.4053,124.615799364,114963897,2741374908,869214086049
6,11,7,0,2,14,11,13,8,15,0.0508342659198,4963446006,38.6245,183.522133578,142678485,4083841365,1224735251497
11,9,23,23,15,15,11,1,23,4,0.0434831424538,9259100831,58.1159,300.027124770,743627357,6669552664,2346842547150
12,23,20,23,1,17,23,10,10,9,14.6767859075,1563441562,14.7411,127.887850950,176791127,2229450357,1007343265348
19,7,23,1,16,16,10,1,23,5,0.0541614373108,4539234143,45.4971,290.122568698,808907375,7193802792,2520421931193
20,21,21,23,16,14,22,10,10,9,0.624425441464,334272808,6.38147,85.412124366,179007147,1259381090,814477469021
19,14,19,11,1,17,8,0,23,15,0.120621275639,1169468478,11.5484,135.375098414,155012253,2860848499,1013703973946
6,11,7,23,17,14,11,13,23,15,0.0736390852334,4887787048,37.9205,187.393925367,142017238,4142471378,1265371156710
23,12,14,12,0,14,8,0,7,15,0.0908119335106,1253471597,16.7181,164.303395604,267808725,1950187825,1391235205249
23,13,14,1,14,15,11,0,23,15,0.0482460099348,1143087031,15.8312,165.595271804,269751459,1992545276,1415324404199
22,22,23,23,15,15,11,1,22,0,480207.905317,158446933,8.69795,156.657613660,461895278,1054867938,1516694675405
23,14,14,1,14,16,9,0,23,0,0.0482976826479,1024002040,14.7754,161.370003542,264733554,1948963451,1367419714163
21,23,19,0,1,17,22,5,21,3,3059783.16084,463220470,9.76117,156.881192810,446438342,2870659935,1280028651156
11,9,23,23,15,15,11,1,12,9,0.103469207386,8152748674,52.4687,263.608786640,634243672,5563501129,2102844689557
6,11,7,22,1,14,11,14,8,12,0.0479768628471,4934754929,38.4514,184.598033065,141798753,4106342957,1251051804571
23,11,7,22,1,11,21,13,9,12,0.0525214098167,1536378756,19.895,169.375226789,271179285,1992302053,1416304043428
20,23,23,22,1,17,23,10,8,15,7.58385114353,875578725,12.1087,169.951303841,538432678,2457121702,1606283400013
23,23,19,22,14,21,23,0,23,9,0.437059632058,16124055,6.23866,100.218089530,220124856,495716816,935547862748
20,23,19,22,1,17,22,10,10,9,1.33546615722,279997474,6.15622,89.380642811,178339441,1075878572,851577738357
20,9,19,22,1,17,22,10,10,9,0.160820356443,1349934905,13.1336,108.053540835,162688899,2137262515,895097449579
23,13,14,22,14,15,11,1,23,15,0.0483400944343,1116405229,15.6616,166.604570333,269648767,1981059888,1412433492129
20,16,7,8,7,21,9,23,2,0,0.124615978643,735581801,9.29464,83.045175046,105210057,1699446857,639813535253
17,16,13,8,7,21,9,23,0,1,0.057806553275,1194769798,11.1855,121.196047807,112956995,2634063953,841479518321
17,16,7,8,7,21,9,23,0,15,0.0579057474154,1218574044,12.1286,121.772568668,113796304,2654906736,850503700922
13,11,19,22,1,14,11,14,8,0,0.0878225106629,2341846754,18.9357,154.238402909,148846555,3380785254,1108201800120
11,11,23,1,16,15,11,1,21,4,45068.9757931,3227882847,28.0195,156.775750254,250088336,4002521447,1132041300970
6,11,7,23,0,14,11,13,8,15,0.0463383566694,4935611166,38.4611,183.115059876,142417104,4079485403,1235313571506
23,13,14,1,14,16,11,0,23,15,0.0482874311229,1128656094,15.6201,163.282027094,266883113,1944584559,1380341936820
12,23,19,22,0,16,22,10,23,9,1.41082500466,1493585148,14.2327,135.386582792,171135542,2373977454,1054599137192
20,9,19,22,1,17,22,10,10,9,0.16073176846,1349967634,13.1344,116.896207166,164381840,2195497692,946041526567
22,13,14,1,13,15,11,1,23,2,0.112797651639,1230624307,14.9751,153.943558731,235548163,2152543662,1291441241435
6,11,7,22,0,14,11,0,8,12,0.0473484082266,4936902014,38.4675,190.475631821,142531766,4132226723,1279425522929
11,10,19,23,14,15,9,0,23,16,0.0700557642613,2788348580,21.8696,158.349340547,153069713,3405024852,1145492639931
23,9,14,2,14,15,11,1,23,15,0.0482593239327,1533591134,18.998,171.055922287,268083817,2023208425,1429110951108
6,9,7,0,17,15,11,13,8,15,0.0521042568652,5161909168,40.005,182.752667371,139737658,4079000927,1249147608203
21,23,6,22,0,14,22,14,8,9,3.89634216891,251098831,9.1695,99.024986859,207773612,1052874120,958917250100
5,11,18,22,1,17,11,10,10,9,0.0694973735111,3524676816,27.9871,162.092370679,140557408,3369517917,1125882278195
12,10,19,23,13,15,9,1,23,3,0.070181115331,2626011375,20.8046,164.592106793,152768761,3398554064,1167834479299
6,12,19,22,1,17,11,14,10,9,0.092832331302,3121698975,24.8422,150.235502790,145192278,3216074199,1056511477584
16,21,7,22,1,14,22,13,8,12,0.711325195489,1194275303,13.5952,132.843403658,152532593,2661652181,1004617111492
12,15,23,22,16,15,11,1,23,4,0.056875125211,7809157054,42.1092,300.025133983,728262569,6253982140,2365841892701
11,10,19,23,14,20,9,0,23,0,0.217445328397,2048442069,16.4906,124.003898426,120159244,2640220107,888962321235
23,11,13,23,0,14,11,0,8,15,0.0908256051651,1405411208,18.0058,169.977800425,270126989,2007298612,1406140709128
7,10,19,23,16,14,12,1,8,12,0.0864554006611,3292004835,25.8864,158.050315967,149059276,3341250584,1116188188029
6,11,18,22,2,14,11,0,8,12,0.0690680640303,3558386791,27.9494,163.931661230,143333180,3513178971,1142154844535
23,13,19,2,0,17,11,0,10,9,0.0811418167164,794374194,12.7027,151.906740556,269295859,1723424528,1324537909698
20,23,14,22,14,15,22,10,22,15,67094.6515454,798774396,14.2986,162.001863516,407072333,3719677564,1204614510912
11,9,15,1,16,15,11,1,23,4,0.0788971216456,3501965204,27.5137,184.215677271,143363541,3940584221,1239871303917
12,10,19,23,1,17,9,0,23,4,0.0760841167126,2558791104,20.4484,155.469227899,151747848,3319913591,1110396032015
23,14,14,1,14,15,11,0,23,17,0.0482709686913,1036390467,14.9702,170.692764228,269959043,2008833268,1413091391581
12,13,14,1,14,15,11,1,23,15,0.0789365346723,3079214514,24.0833,185.776349227,142806494,4005604354,1264277062803
16,16,14,8,7,21,9,23,0,0,0.0534356072176,1362261883,12.1112,128.835664090,112999882,2774226908,883411974915
11,9,20,1,16,15,11,0,23,16,0.0639122757334,3008971074,23.0918,156.521669218,176165247,3263412664,1168720954059
22,13,22,23,15,15,11,1,23,17,0.0792269440731,1167908096,15.5375,177.111562455,366900637,2452749233,1586101374818
20,11,7,20,1,14,23,14,8,12,1.01504327734,1765959474,17.495,128.173974431,159651636,2449909499,1014382224323
7,23,19,22,1,17,11,10,10,9,0.492018721385,2279808071,19.1796,135.321337872,169791665,2251151303,1042823594102
22,13,22,1,14,15,15,0,23,2,0.0789830351617,1166616356,15.414,170.310442089,354252480,2400151443,1517901253824
11,11,22,22,1,15,11,13,8,12,0.139250133784,3869226478,27.0609,177.382423008,236563024,3443260309,1273801836533
6,9,9,1,16,15,11,2,19,4,0.369997175924,5290095913,40.7871,184.370372890,145577798,4278942677,1255310373830
6,11,7,23,0,15,11,13,9,15,0.0472090244781,4899032978,38.2413,185.515267397,141960021,4092196593,1249299187815
23,15,14,1,15,7,11,0,22,15,17326.52593,913018764,13.7812,153.085178942,250303502,1927325693,1276829787145
23,13,14,1,14,15,10,0,23,15,0.0482412387406,1143431720,15.8365,166.856177301,269020500,1998405478,1424377969076
20,23,23,1,17,15,11,1,23,4,0.404823393783,1083691509,12.5864,202.851333715,632443277,2727509982,1907982465165
12,9,19,22,2,17,22,10,8,9,0.160273263941,2546331977,21.0141,154.588037390,154269825,3371250295,1116792890430
11,9,14,1,16,15,11,1,23,17,0.0797338616627,3673687000,28.7479,189.187680075,144692805,4104733579,1303966581589
23,14,14,1,14,15,10,0,23,15,0.0482419484286,1036749626,14.9759,173.044591408,270125268,2024522017,1444123230747
11,11,7,23,13,15,9,14,23,16,0.0764777016573,3824620565,29.9792,188.830049886,142921676,4113924707,1284774915150
23,11,21,1,13,16,11,0,21,16,37814.8091948,947979463,13.2759,131.849731852,246465984,1448160699,1176292227353
7,11,23,23,0,15,11,13,9,16,0.102403647063,9975689018,57.2811,269.387632079,621810800,5564561628,2121564481043
23,11,14,1,14,15,10,0,23,15,0.0482666972495,1346700243,17.478,172.059868111,272050863,2025158953,1430273424455
20,13,7,23,1,17,22,10,10,10,0.199743627838,1424845749,15.0098,122.720900892,157217016,2364165883,969248524360
11,23,19,22,15,19,11,1,23,10,0.411609068879,1795467309,16.038,138.085791423,187869812,2385604590,1078985669690
21,9,23,23,1,17,22,10,10,2,0.0881678823308,2772057953,33.8809,274.037552328,832357388,5284105742,2456898004541
11,11,7,23,10,14,11,11,7,19,0.0462731854303,3835503937,30.0437,189.799640201,141089328,4014588846,1288125850822
21,13,15,1,19,19,11,0,23,15,0.141826624423,1327214301,14.3704,136.719000348,192852122,2383114141,1095322975710
21,13,3,1,14,13,10,0,23,15,0.156657803864,1442967707,16.7973,139.035643698,184322511,2425982240,1120123272247
11,9,22,1,0,15,11,1,23,4,0.0501326328962,4550053963,31.4225,198.623766987,274680057,3896577918,1427260485646
6,11,8,23,16,15,11,13,9,15,0.0474494851182,4857215424,37.8236,189.536918440,143720124,4067160521,1291363369440
12,16,21,8,16,21,9,23,0,0,0.13232629325,1462941190,12.0338,101.711128114,113792621,1980747017,750433152653
20,23,19,3,19,17,10,0,10,9,0.481030945757,302789745,5.9016,83.667834739,168422316,1018442954,790757057086
21,23,19,1,16,15,11,1,23,9,0.637616149892,243650714,6.72182,108.407886168,218184569,1114628674,1031623463004
10,8,23,3,19,17,10,0,10,3,0.0996253178141,8276035012,51.2702,249.715964988,612575809,5172506015,1979521838408
20,16,21,8,7,21,9,23,22,0,948303.237315,1102455632,11.0803,100.782822103,215032490,2915696458,741300560369
11,9,9,23,15,15,11,1,2,4,0.0466300812301,4124245262,31.8275,190.975713835,142579063,4126490907,1285747734929
20,10,19,3,19,17,10,2,10,9,0.138932007555,1207851358,11.7354,105.863846228,153549002,1979380151,863123522438
16,17,14,8,6,21,9,21,1,0,0.0561971018234,1244477383,11.3749,127.057378063,113515664,2700519883,886208274897
20,23,19,3,17,17,12,0,8,9,0.445846926784,303724048,6.13959,88.842777406,176330595,1075396169,835420530188
11,9,4,21,0,15,10,0,23,16,0.077173605601,4165200732,32.921,183.831850121,141336384,4107475273,1243050499605
23,14,4,1,14,16,9,0,23,0,0.0482983264336,1062238539,17.2043,165.824271418,265314618,1964313458,1388793422608
20,13,19,0,19,17,10,0,10,8,0.138734636433,980852176,10.1398,105.771584402,153892968,1974613084,869980604899
12,13,22,1,18,14,20,0,23,15,0.0600861848073,3980795514,29.1207,197.271618684,294059459,4052379457,1454557516040
22,16,14,8,1,21,10,22,0,0,0.227415597491,616123614,9.42177,105.858306714,165551531,1653829651,866085342356
12,11,7,23,10,14,11,11,7,19,0.0462425888574,3595897345,28.4101,186.661028980,141284544,4044461275,1268582085186
23,13,14,1,14,15,9,0,23,15,0.0482617335676,1143745123,15.8367,169.811582956,271010403,2003852239,1421430046424
20,16,7,8,7,21,9,23,6,0,0.124559817507,735573654,9.29532,85.591054479,105496926,1727610223,658060007176
11,11,7,23,7,14,11,9,7,19,0.0463956543425,3838366927,30.0639,187.082350710,142792683,4150100235,1273651328570
23,13,14,1,14,15,10,0,23,15,0.0482412244618,1143430885,15.8366,172.386929398,271086411,2029966751,1437044774069
11,9,23,23,15,15,11,4,23,4,0.0475962456981,9263837932,58.136,299.691907590,741129206,6678251607,2370889385783
20,23,19,3,17,17,12,0,8,9,0.446472914985,303728573,6.13979,89.463518898,177034236,1074928420,832184714729
11,11,23,1,10,10,11,2,8,5,0.101976813999,8392312099,49.9929,273.978423155,632008913,5644685696,2120771118715
20,23,19,4,19,17,11,10,10,9,0.481770140592,300463750,5.88786,85.689745014,169490261,1016314241,787255018242
20,13,14,3,14,15,10,0,10,9,0.134671850039,1410231092,13.7717,124.742264959,158786362,2380582485,976571921134
23,23,19,1,19,17,10,0,22,15,141193.671223,55153069,6.98898,93.155430343,210290140,475463039,871486762862
21,13,22,1,14,12,23,0,23,15,0.61815192906,1400534076,15.4786,162.366700877,326327645,2991739752,1426406428309
22,13,14,1,14,15,10,0,23,15,0.112931605231,1230051527,14.9747,158.475411998,236351106,2208946857,1299880425907
12,9,7,23,10,9,11,11,4,19,0.0426402094389,3935671832,30.7368,184.231343560,143015932,4064067222,1247699914231
20,23,23,4,17,17,11,10,10,9,0.385033783517,1101977149,13.0834,194.718843281,625782423,2854272727,1885818600483
21,23,19,4,18,17,11,12,22,4,462660.286858,271796010,7.05469,100.890786248,256031345,1541479150,844550111475
12,13,14,0,19,9,11,11,4,19,0.0639018420022,2911320115,22.6904,172.865230074,135424847,3723605608,1174887666066
23,10,8,23,10,15,10,0,23,15,0.0482907265558,1675302783,20.5907,172.209262597,269546036,2056334804,1446382543145
20,23,20,4,18,17,11,11,10,9,0.510102567347,330100177,6.18054,96.753408664,190000263,1132699782,908880824974
12,9,7,23,10,9,11,10,4,19,0.0426313551702,3935809850,30.7372,191.264403498,142872799,4176420853,1301188860602
10,9,9,23,19,14,11,12,6,19,0.0561745425826,4086592889,31.2913,172.761819274,134936658,3810857339,1172357384588
20,23,19,0,19,17,8,10,23,9,0.500783257262,306600607,5.93039,87.621715805,170160024,1031933942,806143595472
22,16,7,8,7,21,9,23,2,1,0.225538575456,638111171,10.5997,106.385431592,166125589,1697463007,874316453090
23,13,14,4,14,15,11,0,22,15,18956.5767274,1158653647,15.549,159.161069600,246761035,1977247265,1306891595871
20,23,19,1,19,17,11,10,11,9,0.480705445784,304182267,5.91954,86.739829074,171153271,1025282710,802254233649
20,23,19,4,7,17,5,21,10,9,0.453787841105,318788316,6.27314,90.156039179,178535679,1099189715,850624507526
16,16,14,8,18,20,9,11,0,0,0.0660303103852,1422090426,12.5968,132.119442014,115751736,2893151163,914664945541
12,9,7,23,10,9,11,10,4,19,0.0426314234365,3935811398,30.7372,192.534178802,140384625,4085866262,1300984999021
23,14,14,1,14,16,9,0,23,0,0.0482972764342,1024008674,14.776,165.875227396,267051067,1937921369,1391336492316
23,9,8,23,10,9,11,10,23,19,0.048112740806,1854741080,21.856,169.342052708,271278486,2059018134,1432294880703
20,16,7,8,7,21,9,23,2,0,0.124639502652,735565312,9.29489,84.562228215,106223692,1708703361,650442614135
22,15,23,23,18,9,10,5,23,7,0.0628458514065,1784426361,24.3122,299.246409213,951715295,4034889638,2784770380419
12,9,13,23,10,15,11,10,4,19,0.0474972172899,3572289117,28.0266,187.128395408,141143611,4056114601,1277854081922
23,13,8,0,14,10,10,0,23,15,0.0482699043753,1234801124,17.5843,168.062221914,271309602,2030356860,1419998179211
13,23,19,4,18,17,11,10,10,9,0.512868372237,1417592919,12.7676,126.174914804,158702680,2079185031,984699426323
19,11,7,23,11,14,11,4,8,19,0.107902983625,1938420489,18.2204,144.136478097,141209231,2995628959,1044418718320
20,23,19,1,19,17,11,10,10,9,0.480285572579,304454021,5.91839,88.468660010,167428086,1023767165,810968342517
23,21,8,23,10,9,11,10,23,19,0.0580233966706,129030619,10.6825,131.355780955,279211339,807283229,1247562870046
20,11,19,4,19,17,11,10,10,9,0.138832577866,1129724121,11.1822,102.109270710,152578890,1928322732,837806910806
22,13,23,1,16,15,10,0,23,15,0.0640671021732,2180998634,29.5512,296.416502428,907114654,4585689467,2725159501904
22,13,23,0,14,20,11,5,23,16,0.308967285998,1114454769,20.6445,272.213507080,819306876,3874830643,2554833386148
23,10,14,1,18,16,10,0,23,5,0.0485769208161,1411988235,17.8181,167.459258335,264158053,1960167431,1402770395039
22,13,7,23,10,9,11,6,22,6,78345.1918239,1358924089,16.5652,127.564681687,210482256,2153881729,991592556753
12,13,8,1,18,9,11,10,4,19,0.0531403203264,3244940115,25.7427,183.348763035,140083100,3917896671,1245457819112
20,16,6,4,19,21,11,6,10,19,0.133336437852,768907485,9.87268,92.824787412,111682625,1813371138,709079450549
20,23,20,8,7,17,9,23,2,0,0.498821203437,320116343,6.12492,84.948647961,176153857,1074664529,826930579162
17,16,14,8,7,21,9,10,1,0,0.0577564038818,1191828773,11.0362,123.889722867,113332862,2654976303,865334564968
12,9,7,23,10,9,11,23,4,19,0.0511585578301,3934314738,30.7333,177.016657800,143020947,4014997452,1205147238389
20,10,7,3,10,9,11,10,5,19,0.133410947609,1981760439,18.7356,124.943224667,157925586,2449145350,984721563778
12,22,19,23,19,17,11,10,10,8,0.24094246673,1467899090,12.9697,118.241808681,146368767,1999398160,905206801977
22,23,19,4,9,17,13,10,10,9,0.810534420024,133706889,7.24066,120.311475033,256531931,840295427,1153242919913
22,16,8,8,7,21,9,23,0,18,0.225660747523,635257344,10.4206,106.341659944,165376422,1700813939,873739412672
20,9,7,23,10,9,11,10,23,1,0.121420257936,2121286692,19.733,128.391066324,158045395,2470251071,994605639013
12,13,7,23,10,9,11,10,4,19,0.0424063540868,3292650858,26.3369,186.744604203,142781515,4053135833,1254276440156
22,9,8,23,10,9,11,10,23,19,0.102137755151,1943791058,20.9019,158.762785261,235976748,2247245771,1311290237742
23,9,8,23,10,9,11,10,23,19,0.0481158681223,1854736675,21.8558,175.438847372,272769458,2071135452,1454121287955
20,23,19,4,19,17,11,10,10,9,0.482306877569,300473238,5.88787,83.333906620,166689811,1012316713,790476712056
22,9,7,23,10,9,8,10,4,20,0.175623695849,1949211213,21.1662,155.788098608,234948440,2217942233,1284663307423
20,10,19,4,20,17,11,10,10,19,0.178479416962,860513020,8.50587,78.214244135,118399111,1441838258,624010138902
12,22,13,23,9,15,11,10,4,9,0.193115222731,2027034425,17.7802,149.002458757,156604925,2694638813,1099014006311
23,13,8,23,18,9,11,9,23,19,0.0486021949103,1173349215,16.9006,168.526348013,264686356,1947849277,1392538537911
11,9,7,23,10,9,10,10,4,19,0.04568339302,4181313281,32.3841,181.690295353,143219655,4049077341,1235828686587
20,23,15,23,10,17,11,10,10,9,0.480220536543,297068726,6.67466,85.576217822,173313767,1054536645,814487146729
21,13,16,22,10,15,10,5,20,15,0.360426093778,1167899100,12.9052,128.180795083,183967852,2295609811,1070390552214
23,14,14,1,14,16,9,2,23,0,0.048292262601,1023949059,14.7758,161.873157030,265926610,1932271561,1377306590399
16,16,14,8,7,21,9,20,0,0,0.05339986304,1362393252,12.112,129.967301977,112583013,2838120591,889930976358
16,17,17,8,7,21,11,23,0,0,0.0572002590409,1173104437,10.6597,122.500030734,113341754,2587024122,846337033078
14,14,7,23,10,10,11,10,4,16,0.0476568809315,2642442410,22.0862,182.537886744,143321362,3905155881,1251691382200
22,14,14,2,14,15,10,0,23,19,0.113134419972,1122101342,14.1039,148.877172512,233404623,2149528231,1263375564841
18,16,14,22,7,21,3,10,0,0,0.0690498876022,994351514,9.93325,115.573706997,113437992,2441718208,822593496898
12,13,7,9,10,9,11,20,4,19,0.0582144487711,3308914653,26.4232,183.720904887,143333267,4072991537,1254136846333
15,13,7,23,10,9,11,10,4,19,0.0484224502484,2565431145,21.66,181.353917122,142974178,3892025361,1225580184127
22,9,8,23,8,9,11,10,23,19,0.102340774422,1945773715,20.9145,151.910921551,234382291,2207275054,1281324457308
20,22,19,4,19,17,11,10,10,9,0.200434004911,287512228,5.88528,86.719354396,165211461,1039331535,791430384507
22,16,14,8,7,21,8,21,1,0,0.227466217352,610787851,9.38001,108.690381440,165219896,1707967776,884676560605
23,13,8,23,10,15,11,0,23,19,0.0483001541849,1196799355,17.3229,168.498444995,270047135,1990313368,1411005680849
23,9,14,1,15,10,10,11,23,15,0.0482628298291,1556858810,19.1561,174.823206554,273113581,2080740288,1460144978926
20,23,19,4,19,17,11,12,10,9,0.481245800935,300339328,5.88757,86.611123494,168298066,1020563870,803621626889
23,13,7,1,14,15,10,0,5,15,0.0904526195791,1224587985,17.7276,171.808191503,272004041,2021610107,1447032065192
20,22,19,4,10,17,11,10,11,9,0.195281181658,306496273,6.25709,91.979357124,176708399,1114900630,849787208358
12,13,7,23,19,9,11,10,4,19,0.0561497593536,3071427067,24.5585,169.530638634,134232612,3709516049,1149885424518
23,14,14,1,18,16,9,0,23,0,0.0485772914681,1014014973,14.59,166.003006377,262947355,1942408332,1391397446845
16,16,13,13,7,21,9,20,0,0,0.0537812259039,1360498744,12.2205,129.492294655,113051237,2790182233,886200672258
14,13,7,1,10,10,11,1,4,16,0.0437532844711,2833809810,23.3487,182.342157698,142359487,3965955845,1246813631545
22,14,14,18,14,15,10,10,23,15,0.113107942625,1100345183,13.9655,154.878710166,234725932,2163383276,1291374189662
11,13,7,22,11,9,11,10,4,19,0.0442971045426,3537404119,27.9835,191.604681607,143180692,4024978668,1309460450808
21,22,19,4,18,16,11,10,10,9,0.324725312964,213032248,6.31342,94.748766790,194425575,1020416195,907702459925
13,13,7,4,15,10,11,10,4,10,0.0499806426255,3070124379,24.8827,188.436532366,144729448,4008288816,1268898815131
19,22,19,23,18,17,11,10,10,23,0.177666038983,445210516,6.84298,100.822673680,153633054,1576050552,839459119577
23,9,8,23,10,10,11,10,23,19,0.0481565006494,1852632856,21.8465,174.088424612,273813396,2062709356,1439233612115
14,14,7,23,10,10,11,10,4,16,0.047655195723,2642442153,22.0861,184.732480544,144161813,3935396248,1255619070081
16,13,14,7,7,21,9,1,0,0,0.050945533515,1693689378,14.3772,133.533864609,112649228,2885484899,907880524730
23,16,14,1,15,15,10,20,23,15,0.0483144814192,723086089,12.9842,163.143100103,271598859,1852223997,1381975832752
12,10,7,1,10,9,11,10,4,19,0.0377875726402,3802976053,29.783,189.622922331,141767545,4155063706,1279381003469
23,9,8,23,10,10,11,10,23,20,0.048167827245,1852607116,21.8465,170.596804886,271248275,2034062355,1432897698361
19,22,19,23,18,17,11,1,10,23,0.178097727791,445679654,6.84448,102.013173820,153082567,1572127391,839580114943
20,22,19,4,19,17,11,10,10,9,0.200294008588,287541752,5.88548,83.487013864,165619144,1036776710,780165744521
23,13,14,1,13,16,10,23,23,15,0.0483111450499,1129011850,15.6356,170.275346598,267583704,1965929056,1412302728065
14,17,17,8,8,21,11,0,0,0,0.0562215630139,1411864318,12.2288,122.049282541,112429456,2681530820,855527000441
12,17,17,8,6,9,11,10,0,0,0.063679744785,2288424490,18.5741,169.131544981,142741669,3613362902,1175705506949
16,13,7,21,10,21,11,23,4,19,0.0504276834411,1742040101,15.5237,132.343852493,113276854,2895361654,894994228168
22,13,16,22,14,15,10,0,23,6,0.110934414898,1064545262,13.6856,150.311538835,235795315,2087533626,1275847479991
22,13,14,1,10,15,10,0,5,14,0.172021005313,1235767095,15.0248,155.748999015,236152309,2232216266,1301118346228
12,13,7,23,11,9,11,10,4,19,0.0445438238081,3292191251,26.3372,185.477069280,143011363,3934821391,1267110613190
12,10,7,1,10,9,11,10,4,19,0.0377876311164,3802970969,29.7828,186.046205272,143205410,4154298602,1272713670222
23,9,4,23,10,10,11,10,23,19,0.0481637387624,1866363466,22.8866,170.983195345,270751868,2054912113,1441553316490
12,13,7,23,10,9,11,10,4,15,0.0424067576251,3292649920,26.3371,191.926839754,143303683,4105252902,1305870234203
20,22,19,4,19,17,9,10,10,9,0.20096355151,288176019,5.88901,84.524072618,164116181,1052780854,784448616573
12,9,9,2,10,10,11,10,23,19,0.0744823737359,3970515148,30.5702,190.823621656,142781295,4030600307,1296177148227
22,10,7,23,10,9,11,10,4,19,0.175641329014,1786515383,20.0349,159.461021891,237844445,2210256035,1300969920254
22,9,23,23,10,21,8,5,23,6,0.254547531681,1400945052,23.532,281.935530787,850891497,4004494542,2635387793628
16,17,17,8,7,21,11,23,0,0,0.0571801280754,1173117979,10.66,122.856336682,112614956,2616369477,858937700787
12,10,7,23,10,9,8,10,4,20,0.042629336026,3775554619,29.6229,189.612053984,143297573,4099695966,1276170854160
20,21,15,1,14,15,11,9,23,9,0.140293293922,362531846,7.07833,86.003500138,163443864,1223157318,795855689229
23,14,19,4,19,17,11,1,8,15,0.0817376843208,633610865,11.019,140.534204735,251106849,1515795772,1219336022421
20,21,6,1,14,13,11,9,22,9,6772.7240626,711524892,15.5784,107.065004794,281758176,2648785937,896182634541
12,10,16,1,10,9,11,10,4,19,0.0627665134478,3094623464,24.3888,182.027350742,143449353,3834598695,1250155834245
23,9,8,3,19,11,8,0,23,8,0.0492267410623,1723691948,20.1601,156.030438873,251747019,1872046849,1291930054857
23,8,9,1,8,15,10,10,23,19,0.0482386126849,1968845096,22.6327,172.628339819,270931698,2056144043,1422913060187
23,13,14,23,15,10,11,0,23,15,0.0483097520233,1129045740,15.7738,168.937725229,269914861,1980918950,1421176785586
20,22,19,1,19,9,11,10,10,19,0.223813986612,327715478,5.89741,84.248132104,167066882,1004117205,779850865937
12,10,7,4,10,17,11,10,5,9,0.0520962790995,3667209161,28.9204,181.890006165,138537995,3958151654,1230452588643
21,9,19,23,15,17,8,5,23,6,0.168611210308,1280879869,13.401,124.137883397,192345788,2156316970,1041412767279
22,9,15,0,10,20,11,7,23,4,0.761878283143,1192493665,13.5048,109.433434242,164408661,1795620657,892748365368
20,17,19,4,18,17,11,10,10,0,0.128964292719,687171959,8.30119,105.363984945,159548443,1945037404,883148871816
17,22,17,12,7,21,11,23,0,9,0.0891587143874,689280779,7.74535,99.240182886,120807316,1731607543,747529259344
20,22,14,4,19,17,11,10,10,9,0.216291445857,306711096,6.69858,85.516733541,165473731,1044765006,784010616181
22,13,19,1,14,17,10,0,23,15,0.113755742555,865289633,11.8609,142.145001956,237550399,1932211216,1217623524086
12,10,7,1,10,9,11,8,4,19,0.0378177228541,3803143889,29.785,189.994322489,142025666,4089231819,1283452052157
12,10,7,0,10,9,11,10,23,19,0.0753041916384,3820342277,29.8818,189.435565389,142456233,4077720387,1276823149055
23,13,8,21,10,10,10,0,23,10,0.0482065369962,1212107118,17.4562,168.856544293,272025544,1995471481,1416279064578
23,10,22,23,10,9,11,12,23,19,0.0455233221816,1415890158,18.801,181.938630670,377624236,2063308783,1614226796359
18,11,22,2,15,17,11,10,6,19,0.0952675403957,1902701766,16.774,146.722056128,218993032,2945988378,1066455711218
20,22,7,3,18,17,11,10,10,9,0.221259383728,342128495,8.36088,89.161889835,170526198,1107293708,829608011723
12,10,19,1,11,9,11,10,4,19,0.091132160986,2616621792,20.716,155.931375865,147757793,3371314156,1118186712117
23,17,17,8,7,19,12,20,4,15,0.080762688073,598545333,12.2911,160.283239693,296611567,1836822776,1375390704618
23,16,22,8,7,21,11,0,23,0,0.103357784636,374534139,9.46032,140.155692447,299909071,1275166714,1316623307510
12,10,7,1,10,9,11,10,3,17,0.0377810231087,3802975178,29.783,190.994596927,143231763,4094655233,1294496617032
12,22,7,1,10,9,11,10,3,17,0.200340236531,2217060602,19.6426,153.368552550,157224744,2775159895,1134107703458
20,10,9,4,19,17,11,10,10,9,0.140327157038,1817058265,16.9305,117.971236135,152548390,2302507611,921780195995
20,13,7,1,10,10,10,1,23,16,0.121866309446,1506308556,15.5,122.453535001,157651998,2449979654,976841883092
12,21,7,23,10,9,9,10,4,17,0.113302035326,2213426868,19.61,146.173175393,150796858,2852549446,1065336979118
12,10,7,1,10,10,11,10,2,19,0.0173777404311,3797663090,29.7718,189.032111102,143909881,4078614474,1275503078503
23,10,22,2,10,9,11,10,23,19,0.0456186233545,1415228298,18.6351,179.493280954,368944756,2002692915,1578346692777
14,15,7,1,19,18,18,1,4,16,0.0586051892061,2268394889,19.5304,166.786719460,132983501,3549697409,1129397235100
20,22,19,4,10,8,11,10,10,8,0.22509166842,352451687,6.3837,95.080963206,183783115,1123357573,886850994886
17,22,17,1,7,21,11,21,0,16,0.0890849048091,702477232,7.84498,96.500188481,119743832,1696802046,735123038352
11,10,7,11,10,10,11,11,2,8,0.0366536917137,4023712838,31.3184,184.738478037,143457338,4050277257,1250762575877
12,10,23,1,10,10,11,10,2,19,0.101447541783,7928647111,49.2281,265.677160491,633370768,5562945244,2094115311519
23,13,18,1,14,15,10,0,21,15,148003.929328,895908238,13.43,148.745711844,250618045,1791546985,1270174897263
14,12,7,1,10,10,11,1,6,16,0.0441981757305,2994355485,24.4153,186.607777931,143587128,4031452634,1253876727550
23,9,22,23,14,19,11,9,22,19,68241.5074044,1160253005,16.6857,151.619143184,310614429,1623886738,1320774997775
20,18,19,4,19,17,11,10,11,8,0.138227314172,579881968,7.38948,96.640770222,155275311,1754783715,807887785905
23,10,22,2,19,17,11,10,10,9,0.0671718835522,1168246768,17.2521,180.114325232,352634085,1923595063,1611007344949
23,10,22,23,12,9,11,12,23,19,0.0455229646768,1412521492,18.7779,180.431332020,374092023,2049661318,1617319374902
23,12,22,23,10,9,11,11,23,19,0.0455138716125,1185260478,16.6037,179.098614895,379178376,2036416842,1605884841230
14,9,7,1,10,10,13,12,2,19,0.0441856599829,3474032648,27.7346,188.089738134,143892654,3994167922,1273778760220
12,13,7,21,10,9,11,10,3,19,0.0390409613949,3293563244,26.3404,190.543441363,141834666,4042986248,1306559577231
12,10,7,1,10,10,11,10,2,19,0.0173778149019,3797664767,29.7718,189.149306074,144075628,4108751955,1282305296115
23,16,19,1,19,16,11,11,23,15,0.0475936081451,491917997,10.0034,142.556127877,252021729,1465930982,1224924152939
20,22,14,4,15,17,10,19,10,9,0.208964572531,310241536,7.00043,86.323552332,169994400,1079289446,810124620575
19,9,23,4,13,16,11,10,23,19,0.0545853772988,4209188043,39.9142,288.109265968,807424485,7090556679,2516584684071
12,10,22,1,10,10,11,10,2,19,0.134173116714,3917002822,27.0838,170.913936691,233837184,3513197073,1267588534888
14,13,7,1,10,10,11,1,4,16,0.0437530944477,2833811469,23.3485,184.799040301,142424942,3989361035,1258831811599
12,12,7,1,10,10,11,10,2,19,0.0178765862043,3474598438,27.5629,187.918857371,142230522,4021940918,1275380738760
20,22,5,4,13,17,11,0,10,9,0.211853721538,347373406,8.77459,87.988308455,170701704,1094422343,809364258534
20,7,22,21,11,9,11,11,23,22,0.0670451335447,2155542319,19.6343,146.170884260,268792886,2784759680,1222982743317
19,9,23,2,13,10,11,12,23,19,0.0526148913544,4582619327,41.39,295.175421843,816061931,7300162184,2568087778487
19,14,23,1,19,17,11,10,23,21,0.0590698261445,3160938828,30.1633,272.633098471,753828456,6921024827,2419688508071
23,7,22,2,14,9,11,9,23,19,0.0456065474052,1787519916,21.7837,175.592217627,369570318,2039228095,1562094637457
13,22,19,4,10,17,11,10,2,9,0.250215687883,1391772683,12.7943,127.096644256,157803377,2164647108,972149340201
19,10,7,1,19,10,11,10,11,19,0.113600069766,1978835757,18.0992,134.072015093,133898586,2795288527,965866841773
12,12,7,1,10,10,11,10,2,19,0.0178768631356,3474596058,27.5628,183.835529682,143137745,4053265368,1261159864998
18,22,16,1,7,21,11,21,0,16,0.115282469771,529296219,6.98068,90.716625621,122153232,1492247095,705979512652
14,13,17,1,10,10,10,1,1,16,0.0651216253437,2336011762,19.0332,174.518510307,145422972,3682126861,1190601778869
23,22,19,1,19,17,11,10,10,15,0.0626882270331,63021216,7.40936,121.779761887,260085971,606780474,1154759066587
21,16,19,4,19,16,11,11,23,9,0.148243300544,682135462,8.82591,115.562920335,181993411,1935767540,974654825366
23,12,22,22,10,9,11,12,23,19,0.0456157246404,1208727539,16.8977,186.439908782,389040263,2092008445,1646133873553
14,13,7,22,10,10,11,1,2,16,0.0439223289956,2805329440,23.1763,186.275758432,142453486,4021911971,1269569212637
23,12,22,2,10,9,11,11,23,19,0.0456261474839,1188260564,16.4857,176.699032861,369349098,2015277181,1585142893061
22,13,7,1,10,12,11,2,4,16,0.175131955533,1328843179,16.8861,157.727586383,237290467,2241595294,1312516963521
15,10,19,3,14,21,11,1,23,19,0.195503167753,1582057182,13.4388,121.781792188,119590725,2625221843,870189455421
20,13,19,4,19,19,11,10,10,9,0.16404551668,1132055316,11.9799,121.038291132,172273545,2540820811,962118603435
23,16,19,1,19,16,11,11,23,15,0.0476068235224,491914830,10.0027,137.379003751,252169723,1460765153,1209387960643
23,12,22,22,10,9,11,11,22,19,16434.7715103,983989001,14.2794,144.674920259,283735846,1586496314,1248823635237
11,10,19,8,10,10,11,10,3,19,0.0911311820668,2758019674,21.6624,156.355334732,148222360,3383413229,1109214429383
23,22,6,1,19,17,11,10,10,15,0.0649927912214,114104169,10.2172,123.397510933,264089940,630144648,1167503360789
11,10,6,1,11,10,11,9,2,19,0.0444487287715,4042595098,31.6273,186.727887624,144014635,4154532224,1276205343637
23,12,22,2,10,8,11,11,23,19,0.0456075479136,1190257722,16.5063,176.462291558,368580856,1993623797,1583124774324
12,12,10,1,7,10,11,10,2,19,0.0419164242065,3466206610,26.9862,180.494412006,142397933,3992634302,1222242395635
23,12,20,23,10,9,11,11,23,19,0.0463019374107,884385697,13.4459,168.055530051,305525823,1697646369,1489685117212
19,10,8,2,10,10,12,10,2,19,0.111959901853,2134989637,19.349,145.117966272,141716288,3066635810,1053122128901
14,13,7,22,10,10,11,1,2,16,0.0439218779355,2805329905,23.1761,182.687373853,143311494,3945687765,1237980659028
12,10,7,1,10,10,11,10,2,19,0.0173793795505,3797660138,29.7717,179.299544405,143822879,4087404589,1231082164166
23,12,22,21,10,9,11,11,22,15,16701.9511763,984882796,14.2811,143.455815543,276578939,1597855560,1247324525472
23,16,19,4,19,16,11,11,23,19,0.0475986698555,487907862,9.97252,136.228964484,250355794,1441562528,1190474162290
20,22,19,4,19,17,11,10,23,20,0.266644835463,323527747,5.8973,85.799207980,166303146,1021646772,785118274665
23,12,19,23,10,9,11,11,23,15,0.0469244627699,907331989,13.7544,163.867500015,292880147,1837667685,1449930046919
23,22,22,1,19,17,11,10,10,19,0.0577586390895,63002494,7.97943,147.855572315,363638727,672684004,1509275318903
23,12,22,23,10,8,11,11,23,23,0.0455037719273,1186452012,16.6185,179.445964654,376005319,2052927082,1615624941107
20,22,19,4,19,18,11,10,11,9,0.201982356234,286835454,5.88707,85.081850909,166759691,1039033073,785371179762
20,22,19,3,19,17,11,10,10,19,0.199836461854,289039543,5.89524,81.862080921,164034116,1025496687,774175151309
12,10,7,1,10,8,11,10,1,16,0.0378167016539,3808346553,29.7917,192.497867986,141949882,4159143553,1308252873600
23,22,19,0,11,11,11,10,3,15,0.24654419512,79498028,8.39308,142.657482682,307131199,708552274,1353047460233
12,10,7,4,18,16,11,10,10,19,0.0533066738409,3675664483,28.936,181.125347295,139485707,3936019366,1215763518805


==> src/data/Fluidanimate-singleFP.csv <==
maskedBits,Accuracy,fpBits,fpEnergy,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0.000313357653759,8283320456,65.0224,189.811284369,143129421,4102306619,1203770391630
1,0.000306970138774,7904749068,61.7226,185.558372926,141646800,4146824003,1182886451585
2,0.00034581716022,7494918062,58.2429,189.903027172,143265054,4138647276,1197290295089
3,0.000221831474835,7104232474,54.8202,186.567091195,142275867,4086726209,1188644751734
4,0.0014166810734,6696300936,51.4642,193.137629919,143201361,4130357716,1231142780277
5,0.00383322468555,6290383796,48.1537,187.541365425,142817292,4085541033,1180554810319
6,0.018794716392,5877634229,44.9098,190.761209594,143054107,4125191108,1215247465993
7,0.0255292978329,5481839341,41.7092,183.609387382,144108431,4157000857,1188726289949
8,0.0258164940402,5085460790,38.5611,187.474841955,142183405,4182344135,1190068052022
9,0.0272647307462,4673585459,35.4697,190.972484136,143180104,4197308700,1197691031051
10,0.0383087733489,4270884408,32.4137,184.078354955,144284519,4023464533,1168106878745
11,0.0379468460616,3855232474,29.412,187.457095947,143433339,4111028359,1191147933571
12,0.0450152397395,3441691276,26.4512,179.048030462,143194103,3963400984,1148072724993
13,0.0501055688766,3031139985,23.5699,179.191176180,143652483,3936883685,1145633299613
14,0.0517540332387,2620263821,20.7218,181.664296692,142885686,3885690265,1155023573595
15,0.0517868026444,2203068530,17.964,176.658595051,141611367,3862116400,1143403493977
16,0.0590350501452,1793465039,15.2612,170.507890952,141399421,3590118487,1100052911735
17,0.0529377791474,1379773222,12.5385,153.767250694,141396800,3239232759,1003936026474
18,0.222475763499,1031694664,10.4202,140.363710250,145136096,2929201597,946715606393
19,1.60889653518,733255504,8.82949,118.322667320,155205777,2509594471,824942917937
20,0.29504743124,222312114,3.61987,46.824421063,84598584,815105872,364251780546


==> src/data/Heartwall-currentFunc-default.csv <==
func1,func2,Accuracy,fpBits,fpEnergy,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0,0.0,224325128,1.4362,10.463643501,8643872,164867230,62954663419


==> src/data/Heartwall-currentFunc-nsga.csv <==
func1,func2,Accuracy,fpBits,fpEnergy,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
17,5,1.06835494263,103736453,0.621595,10.396048025,8713496,160016528,64407259233
14,9,0.441484860506,146319773,0.914385,10.647781984,8659382,163045430,65721171364
1,3,0.0,223510296,1.42431,10.537822474,8501367,158944507,64682294663
13,2,0.372778894911,159368160,1.00986,10.410814370,8684181,162269473,63671205655
1,0,0.0,223510296,1.42431,10.385837147,8556791,161225636,64815264934
7,20,0.023799534842,194741571,1.20853,10.650605029,8652623,165458523,64537742253
4,11,0.0,220736594,1.39086,10.599863103,8623865,162128688,65806130109
3,2,0.0,221805999,1.40272,10.382218433,8676417,163206029,65044480952
7,15,0.00668009780985,211217356,1.3296,10.780084950,8725528,163450140,66133550888
12,19,0.663935054194,163682979,1.04229,10.632262513,8657034,162463809,64875112531
11,9,0.392677160069,182324278,1.16953,10.239564259,8647151,158873420,63958572930
23,1,0.87473432883,4294379,0.163041,6.026887008,8670717,29798458,39888512060
1,0,0.0,223510296,1.42431,10.380007802,8743452,165186800,64665596395
4,11,0.0,220736594,1.39086,10.331647205,8641808,163640380,63653153292
14,9,0.441484860506,146319773,0.914385,10.497549084,8612996,158397904,64483078454
4,11,0.0,220736594,1.39086,10.433986089,8697639,162760592,65413941786
3,1,0.0,221805999,1.40272,10.517187094,8674535,161774901,65176411893
23,2,0.87473432883,4294379,0.163041,6.110616775,8611928,29500816,40155410419
23,1,0.87473432883,4294379,0.163041,6.040131426,8614686,29972352,39650851237
13,2,0.372778894911,159368160,1.00986,10.493264484,8642320,163303764,65192627050
17,5,1.06835494263,103736453,0.621595,10.396008766,8659990,157800395,64599721224
15,9,0.783794649209,132641215,0.820688,10.432848819,8632151,162455372,65913306483
1,3,0.0,223510296,1.42431,10.552821667,8671351,164090335,64780078791
3,2,0.0,221805999,1.40272,10.529082809,8711960,162977475,65485451686
7,11,0.00668009780985,211217356,1.3296,10.597073673,8672626,161077033,64671156810
4,23,0.199404621388,192637252,1.19984,9.800421483,8670164,153589044,60946634597
14,9,0.441484860506,146319773,0.914385,10.483631426,8574202,164409913,63879066076
15,9,0.783794649209,132641215,0.820688,10.608767868,8601458,165991155,65252885246
23,1,0.87473432883,4294379,0.163041,6.034088026,8624468,29336335,39421772400
15,9,0.783794649209,132641215,0.820688,10.300695973,8699032,162295274,63399194649
10,20,0.220558467787,176595361,1.11414,10.528974490,8712210,161897791,64853462117
7,16,0.00668009780985,211217356,1.3296,10.478663702,8589142,162388126,65378810193
23,2,0.87473432883,4294379,0.163041,6.136157649,8658629,29543120,39840799206
7,15,0.00668009780985,211217356,1.3296,10.629033116,8612855,166333661,65758160025
23,11,0.87473432883,4294379,0.163041,6.054309869,8676159,29849217,39894286077
4,1,0.0,220736594,1.39086,10.321173726,8689027,164918632,64346827226
23,1,0.87473432883,4294379,0.163041,6.171682865,8626833,29350398,39802695161
4,11,0.0,220736594,1.39086,10.532950279,8731778,164902080,64749381096
23,1,0.87473432883,4294379,0.163041,6.070896884,8611612,29825473,40078853457
23,1,0.87473432883,4294379,0.163041,6.007781269,8654649,29980343,39595544479
15,9,0.783794649209,132641215,0.820688,10.298508533,8728485,166637158,63940152156
14,9,0.441484860506,146319773,0.914385,10.525954833,8631879,160915260,64702357471
14,9,0.441484860506,146319773,0.914385,10.432699531,8722193,160113951,64419330656
4,11,0.0,220736594,1.39086,10.426095306,8716971,162467727,65553681152
4,23,0.199404621388,192637252,1.19984,9.856345664,8620615,150773270,62238597025
23,1,0.87473432883,4294379,0.163041,6.104589638,8579939,29884229,39525638542
15,20,0.811681877907,124770441,0.781281,10.617553574,8724315,167866292,65381237597
10,9,0.257090481224,191214413,1.22505,10.194176264,8576236,162730240,64143529080
23,1,0.87473432883,4294379,0.163041,6.168821070,8688736,29181452,40481645829
15,20,0.811681877907,124770441,0.781281,10.321327115,8721174,162487018,64188174279
7,20,0.023799534842,194741571,1.20853,10.447487922,8660234,160854824,64713470532
4,11,0.0,220736594,1.39086,10.673677483,8705096,166279198,65700265193
7,21,0.10217102609,190621312,1.18195,10.206073918,8762366,161607176,62996123818
4,23,0.199404621388,192637252,1.19984,10.240638901,8693774,153534583,62527816397
16,2,0.944197322189,118793901,0.723901,10.529733022,8661728,165085995,65397428114
22,19,0.876088392522,8911717,0.175278,6.368016951,8601036,76079254,42665934231
4,11,0.0,220736594,1.39086,10.544917342,8676667,165235776,65288168285
23,1,0.87473432883,4294379,0.163041,6.074848831,8570650,29447950,40435888545
14,1,0.441484860506,146319773,0.914385,10.599035505,8662567,164623720,65040913245
23,9,0.87473432883,4294379,0.163041,6.164479005,8630433,29617643,40312478623
23,4,0.87473432883,4294379,0.163041,6.024131439,8641007,29384001,39921968890
7,21,0.10217102609,190621312,1.18195,10.125067759,8704725,161536832,63090818405
23,1,0.87473432883,4294379,0.163041,6.120253149,8688496,29692292,40232222474
4,11,0.0,220736594,1.39086,10.297781049,8603279,161286279,63848511461
13,2,0.372778894911,159368160,1.00986,10.558025310,8716760,164330909,65264947410
15,20,0.811681877907,124770441,0.781281,10.273995222,8608532,160477261,63807947185
15,0,0.783794649209,132641215,0.820688,10.415791654,8697588,164373461,64465639881
14,21,0.698810616585,134327172,0.843906,10.517168924,8681552,160945353,64827519179
15,1,0.783794649209,132641215,0.820688,10.537644721,8697736,164588109,64545262926
23,9,0.87473432883,4294379,0.163041,6.026386052,8695049,29387827,40022293248
23,2,0.87473432883,4294379,0.163041,5.831024933,8631980,29623680,39096864151
13,1,0.372778894911,159368160,1.00986,10.398538762,8708214,166030129,64591922853
23,20,0.87473432883,1735034,0.139145,6.081241871,8620680,29048713,39783427858
15,4,0.783794649209,132641215,0.820688,10.612208881,8710353,161806532,65706297580
3,11,0.0,221805999,1.40272,10.824667498,8586589,167395674,66354967125
23,1,0.87473432883,4294379,0.163041,6.124501362,8601195,30059602,40415411090
23,21,0.87473432883,1072786,0.134366,6.026941801,8574904,27789353,39651269844
14,1,0.441484860506,146319773,0.914385,10.560178951,8628774,162355877,65301964112
15,20,0.811681877907,124770441,0.781281,10.476665329,8616302,161587718,64740545299
7,21,0.10217102609,190621312,1.18195,10.348589020,8723318,164447767,64206930138
10,20,0.220558467787,176595361,1.11414,10.487852864,8683029,161865236,64425431208
7,21,0.10217102609,190621312,1.18195,10.220127805,8684377,159842702,63746163872
14,21,0.698810616585,134327172,0.843906,10.602058918,8739869,163569712,64489215585
14,1,0.441484860506,146319773,0.914385,10.533134799,8648195,164407765,64768664635
4,11,0.0,220736594,1.39086,10.549065543,8646022,165512021,65011956303
19,20,0.87572324692,57607815,0.395777,9.357395751,8711704,151079563,58534695621
10,20,0.220558467787,176595361,1.11414,10.605198272,8654991,166159173,64808564458
4,11,0.0,220736594,1.39086,10.540360472,8680564,163514624,65186573317
10,2,0.257090481224,191214413,1.22505,10.394461162,8636511,163723023,65215748702
13,20,0.599994341354,149119233,0.944968,10.318773566,8784197,159330093,64400958811
23,21,0.87473432883,1072786,0.134366,6.064493533,8624159,27341294,39656405763
13,2,0.372778894911,159368160,1.00986,10.309264278,8696234,162492767,64641185135
10,20,0.220558467787,176595361,1.11414,10.418541181,8617785,162643057,64233365572
23,20,0.87473432883,1735034,0.139145,6.274685755,8595037,29203676,40516031294
10,22,0.308259242068,169636927,1.0687,10.349344072,8658247,157826855,64336132382
15,20,0.811681877907,124770441,0.781281,10.097860519,8645859,160839727,62889697143
14,1,0.441484860506,146319773,0.914385,10.361019809,8687270,160856579,64688397378
4,11,0.0,220736594,1.39086,10.505332462,8672450,162110663,64472286836
7,16,0.00668009780985,211217356,1.3296,10.660645715,8612087,162548166,65003641256
23,21,0.87473432883,1072786,0.134366,6.010237694,8566420,27949707,39614530016
10,18,0.207168206242,184426216,1.17033,10.583849523,8750573,166271807,65088315699
23,21,0.87473432883,1072786,0.134366,6.082508047,8673559,27817611,39972074458
7,21,0.10217102609,190621312,1.18195,10.486375943,8698728,161880376,64623912337
23,21,0.87473432883,1072786,0.134366,6.080327832,8581982,28042112,40034094536
13,21,0.585000264144,145667881,0.921113,10.184770168,8683929,159613404,63399319979
23,21,0.87473432883,1072786,0.134366,6.104276528,8674533,27768266,40025820594
14,2,0.441484860506,146319773,0.914385,10.591670474,8630146,165749051,65423949048
15,14,0.783794649209,132641215,0.820688,10.279512658,8611884,165119274,63703742930
4,11,0.0,220736594,1.39086,10.582754492,8584351,162294451,65637988419
7,21,0.10217102609,190621312,1.18195,10.449855571,8581888,163200050,64538444147
23,20,0.87473432883,1735034,0.139145,6.221887627,8644663,28642584,40305278069
15,21,0.886484091272,122131400,0.765604,10.186091599,8683759,160508088,62863564121
14,22,0.698040740768,131646060,0.825613,10.159266865,8694749,159300321,62945586863
19,1,0.903671964969,61000937,0.420883,9.451738617,8656356,152040341,58974269417
23,21,0.87473432883,1072786,0.134366,5.977339450,8636858,28212862,39303470620
10,22,0.308259242068,169636927,1.0687,10.109175847,8633646,156593536,62827617920
23,20,0.87473432883,1735034,0.139145,6.145210071,8616281,29132138,40024780890
15,21,0.886484091272,122131400,0.765604,10.027005586,8682450,162340429,62964103617
4,11,0.0,220736594,1.39086,10.571783100,8745767,163724388,64731702464
7,21,0.10217102609,190621312,1.18195,10.248784360,8694408,164765231,62742378981
12,11,0.573391063115,171657167,1.09679,10.418118219,8684753,162459772,65038677208
3,18,0.0011283520331,213069804,1.33716,10.573883699,8618589,164592196,65210168388
14,2,0.441484860506,146319773,0.914385,10.291107552,8588091,162779421,65083483483
15,20,0.811681877907,124770441,0.781281,10.477840603,8700527,160168645,65032596204
13,21,0.585000264144,145667881,0.921113,10.261276509,8663191,161016699,64491875637
23,22,0.87473432883,502354,0.130339,6.069819169,8638277,26798935,39652918250
4,11,0.0,220736594,1.39086,10.539588345,8697109,162616375,64971756564
23,21,0.87473432883,1072786,0.134366,6.019943203,8560909,27612082,39504572836
14,2,0.441484860506,146319773,0.914385,10.299352270,8673693,159399865,64925170509
23,21,0.87473432883,1072786,0.134366,6.066960940,8581774,28495355,40158879653
14,22,0.698040740768,131646060,0.825613,10.079416411,8708463,155978063,62778561019
7,15,0.00668009780985,211217356,1.3296,10.427479100,8687751,162180204,65335521787
23,20,0.87473432883,1735034,0.139145,6.027240188,8740890,28614376,39872624245
15,1,0.783794649209,132641215,0.820688,10.488008674,8580524,165473076,65035062589
23,18,0.87473432883,3210991,0.150626,5.989940181,8690854,29431483,40000074739
10,22,0.308259242068,169636927,1.0687,10.125618658,8771161,155947818,63869341098
14,22,0.698040740768,131646060,0.825613,10.235286667,8737784,160317103,64056480080
23,22,0.87473432883,502354,0.130339,6.141659029,8611982,26738789,39820643453
4,10,0.0,220736594,1.39086,10.382976671,8624606,162628651,63593212267
14,22,0.698040740768,131646060,0.825613,10.367488002,8635351,158591234,63480659179
10,18,0.207168206242,184426216,1.17033,10.378723693,8699157,163765935,64514173339
4,11,0.0,220736594,1.39086,10.513118076,8639987,164738249,64272119548
15,20,0.811681877907,124770441,0.781281,10.263635435,8613657,158814593,63476429214
10,20,0.220558467787,176595361,1.11414,10.505912919,8669845,165436919,64741541975
23,22,0.87473432883,502354,0.130339,6.031637497,8607302,26631381,40054207919
23,22,0.87473432883,502354,0.130339,6.164430690,8611368,26433250,40139251763
10,22,0.308259242068,169636927,1.0687,10.221236735,8646734,158861494,64023875978
4,10,0.0,220736594,1.39086,10.472321574,8642664,166974607,64378236010
10,22,0.308259242068,169636927,1.0687,10.318820703,8683942,159387965,63515867862
7,15,0.00668009780985,211217356,1.3296,10.628198249,8714714,165219329,65400027117
14,20,0.667659003133,137567242,0.865711,10.567233508,8552118,162929053,64949055130
20,1,0.866481379862,39929688,0.325434,8.719969636,8643114,140355595,54887021814
15,20,0.811681877907,124770441,0.781281,10.296685539,8678340,163875016,63900361024
4,10,0.0,220736594,1.39086,10.402456672,8685621,162996443,64775832922
23,22,0.87473432883,502354,0.130339,6.039523561,8677481,26848992,39714358266
14,2,0.441484860506,146319773,0.914385,10.657477600,8641896,164099770,66076571266
14,1,0.441484860506,146319773,0.914385,10.779526596,8640404,162620587,65241888263
21,20,0.884221611579,20567645,0.22783,7.453119620,8577625,119561911,48530593505
15,22,0.962193359568,119710778,0.749705,10.043931376,8672167,153958363,61969179941
11,20,0.357427358412,168954530,1.07114,10.420502377,8665124,162539756,63328695438
10,22,0.308259242068,169636927,1.0687,10.350648702,8721441,159049491,63180722094
10,18,0.207168206242,184426216,1.17033,10.385852371,8776062,159522498,65289837324
23,22,0.87473432883,502354,0.130339,6.131788129,8706749,26420881,40146055057
20,1,0.866481379862,39929688,0.325434,8.628648613,8716469,141531981,53913184459
12,23,0.696977764019,151011892,0.956283,9.840083749,8639387,148307215,60758817084
23,22,0.87473432883,502354,0.130339,5.971345556,8687820,26377656,39479016410
4,10,0.0,220736594,1.39086,10.575722726,8657631,162655859,65965734343
14,20,0.667659003133,137567242,0.865711,10.443714645,8682382,161955178,63844334282
23,1,0.87473432883,4294379,0.163041,6.040160557,8619036,29984058,40254915816
20,23,0.871146622225,33709480,0.286955,8.271026875,8770362,129748803,52319889971
4,10,0.0,220736594,1.39086,10.558174696,8653282,163048980,64791687562
14,22,0.698040740768,131646060,0.825613,10.133204959,8655218,157111342,63423782076
14,20,0.667659003133,137567242,0.865711,10.494815391,8612319,162323634,64652518560
10,17,0.216661663875,188134974,1.1992,10.648483115,8628315,161091215,65785096068
14,20,0.667659003133,137567242,0.865711,10.425487661,8648022,160973716,64710528612
15,1,0.783794649209,132641215,0.820688,10.402292805,8768708,164649740,63988652165
6,10,0.0017013262941,215872525,1.35525,10.780437459,8628731,162568961,64943394568
14,20,0.667659003133,137567242,0.865711,10.252514718,8605623,159671610,64032146678
20,1,0.866481379862,39929688,0.325434,8.664614073,8720112,141995750,54984878724
23,22,0.87473432883,502354,0.130339,6.033848318,8656623,26461603,39603978144
23,22,0.87473432883,502354,0.130339,5.987084876,8654591,26822140,39471961985
14,2,0.441484860506,146319773,0.914385,10.490980608,8655065,163744706,65533910408
4,2,0.0,220736594,1.39086,10.458045957,8673357,163051440,65555692517
14,10,0.441484860506,146319773,0.914385,10.616983895,8606817,162856132,65312233130
10,1,0.257090481224,191214413,1.22505,10.625523204,8659129,164461771,66224653490
14,18,0.378498455239,142815246,0.89683,10.487349920,8701332,161313672,65549223967
15,22,0.962193359568,119710778,0.749705,10.112248395,8677559,157418950,62540819134
23,20,0.87473432883,1735034,0.139145,6.205453586,8603049,28616681,40281625961
4,10,0.0,220736594,1.39086,10.343101243,8696119,161707063,64241320986
15,20,0.811681877907,124770441,0.781281,10.318808416,8706870,164545951,63851075180
14,1,0.441484860506,146319773,0.914385,10.566996083,8709899,164011145,65352618035
20,5,0.866481379862,39929688,0.325434,8.513902088,8672157,138607081,54861099803
10,5,0.257090481224,191214413,1.22505,10.416464882,8709005,162724915,65366325897
20,18,0.867267356679,38895505,0.313053,8.807431295,8609747,139552765,55024859076
13,17,0.372095627222,157672834,1.00019,10.480914441,8664769,160703665,65030693275
23,22,0.87473432883,502354,0.130339,5.801240544,8697586,26210555,38514850527
23,22,0.87473432883,502354,0.130339,6.017952551,8588477,26583156,39691361851
14,20,0.667659003133,137567242,0.865711,10.418947212,8633134,161223083,64862751601
10,18,0.207168206242,184426216,1.17033,10.687595024,8691865,165782948,65573353330
17,20,1.01265425875,98033164,0.594776,10.210167068,8787317,159247414,63646923579
3,20,0.0176876188503,204124081,1.27635,10.312913138,8730615,163421868,64666874383
15,11,0.783794649209,132641215,0.820688,10.414264667,8578901,166546532,64215576334
15,3,0.783794649209,132641215,0.820688,10.506532151,8660810,164670944,64155956605
4,10,0.0,220736594,1.39086,10.349437330,8637855,161030779,63929249360
23,22,0.87473432883,502354,0.130339,6.031495020,8674785,26527785,39753389662
14,20,0.667659003133,137567242,0.865711,10.630073391,8734512,164072462,65793974977
23,20,0.87473432883,1735034,0.139145,6.146618902,8629519,28679420,40412601279
15,22,0.962193359568,119710778,0.749705,10.112488766,8504425,158790281,62490115060
14,18,0.378498455239,142815246,0.89683,10.586351729,8619073,165899962,65428825110
4,10,0.0,220736594,1.39086,10.553580092,8606596,163439900,64984922698
20,1,0.866481379862,39929688,0.325434,8.643094335,8637008,139289675,55273268154
4,10,0.0,220736594,1.39086,10.581836257,8661758,164252088,65026691968
20,4,0.866481379862,39929688,0.325434,8.550162762,8602791,137499931,54882058711
10,19,0.206805159741,180723897,1.14294,10.430780593,8645101,163847653,64705983842
10,18,0.207168206242,184426216,1.17033,10.518042727,8558312,165582313,65245277564
14,18,0.378498455239,142815246,0.89683,10.637512504,8739456,166038129,64691101522
20,4,0.866481379862,39929688,0.325434,8.630587662,8561957,140927544,55239202050
15,20,0.811681877907,124770441,0.781281,10.316604365,8697587,161523305,64098085767
11,20,0.357427358412,168954530,1.07114,10.334729469,8768318,161871272,65020614936
22,19,0.876088392522,8911717,0.175278,6.401080184,8572073,76143113,42731672043
21,22,0.885666847541,18986738,0.218788,7.712928419,8651193,118145237,50059798266
4,10,0.0,220736594,1.39086,10.541542987,8622178,163673375,65060606939
15,20,0.811681877907,124770441,0.781281,10.376700686,8679141,164029861,63375298516
23,1,0.87473432883,4294379,0.163041,5.957310744,8654117,29386608,39524050682
14,20,0.667659003133,137567242,0.865711,10.275539260,8619138,163655311,63234113188
10,19,0.206805159741,180723897,1.14294,10.552491161,8741133,164121861,63890779263
13,20,0.599994341354,149119233,0.944968,10.392411513,8657211,161256137,64144758135
2,17,0.0,218352197,1.38044,10.234507003,8670136,165406292,64199573863
2,17,0.0,218352197,1.38044,10.608974770,8606490,164945981,65037095733
3,20,0.0176876188503,204124081,1.27635,10.217261266,8626492,163343206,63945228245
14,21,0.698810616585,134327172,0.843906,10.116657556,8695578,158000149,63130405546
15,20,0.811681877907,124770441,0.781281,10.497194299,8712052,165537715,64545065962
19,4,0.903671964969,61000937,0.420883,9.672072522,8623703,150975817,59976086114
15,20,0.811681877907,124770441,0.781281,10.272739432,8633225,157615398,62007974222
3,4,0.0,221805999,1.40272,10.711286976,8618351,167394801,65612463136
20,20,0.866948719059,37729672,0.301746,8.533134616,8792087,135857012,54720051656
23,22,0.87473432883,502354,0.130339,6.104214901,8588444,26648298,39565071060
10,19,0.206805159741,180723897,1.14294,10.601577221,8587212,161867253,64970379381
23,22,0.87473432883,502354,0.130339,5.994505340,8604660,26538079,39376800402
10,19,0.206805159741,180723897,1.14294,10.273357636,8628999,161487593,64722729028
14,2,0.441484860506,146319773,0.914385,10.349462711,8671272,159848744,64266641883
20,22,0.886283180201,35010149,0.29172,8.499151298,8613717,134263824,53877380420
23,22,0.87473432883,502354,0.130339,6.090046546,8584770,26236064,39781203570
0,17,0.0,220008730,1.40268,10.461747583,8675418,164120631,64750448246
2,17,0.0,218352197,1.38044,10.332416626,8668411,160748789,64670554396
23,23,0.87473432883,0,0.12756,5.938386368,8734318,22825233,39688189852
3,20,0.0176876188503,204124081,1.27635,10.466592959,8625553,161808627,63998786478
15,20,0.811681877907,124770441,0.781281,10.517276570,8662724,162476181,64957101621
10,19,0.206805159741,180723897,1.14294,10.467387084,8715658,165191320,64363344096
11,20,0.357427358412,168954530,1.07114,10.499025653,8751513,162409556,64621165657
20,4,0.866481379862,39929688,0.325434,8.604080080,8617520,138695444,55198949446
15,20,0.811681877907,124770441,0.781281,10.098032623,8639840,163667973,63244894045
14,19,0.511077556708,140489923,0.883819,10.491375514,8654362,161909423,65068145460
23,23,0.87473432883,0,0.12756,5.989833678,8674522,23122443,39974676416
23,23,0.87473432883,0,0.12756,6.117931041,8649227,22992269,39945099798
3,20,0.0176876188503,204124081,1.27635,10.599367811,8687482,160976349,65045510563
10,19,0.206805159741,180723897,1.14294,10.673747313,8617647,163140085,65227824393
2,17,0.0,218352197,1.38044,10.372868750,8553549,162560472,64490668833
2,20,0.0176876188503,204969889,1.28756,10.712505082,8735010,167158222,64845562981
15,13,0.783794649209,132641215,0.820688,10.613004863,8719895,165263232,65753212678
3,20,0.0176876188503,204124081,1.27635,10.211670809,8725861,160574556,64288335218
20,4,0.866481379862,39929688,0.325434,8.844288724,8655542,141526976,55638984454
15,1,0.783794649209,132641215,0.820688,10.377667188,8724695,162017806,64204801225
14,18,0.378498455239,142815246,0.89683,10.694530589,8654760,164479302,65516081432
22,23,0.871676922105,6191959,0.156881,6.180442961,8580446,64651573,41456266252
14,19,0.511077556708,140489923,0.883819,10.539239630,8663231,163518324,64790533416
23,23,0.87473432883,0,0.12756,6.021436808,8650400,22927633,39311019500
15,20,0.811681877907,124770441,0.781281,10.477464301,8645210,163822648,64176875173
2,20,0.0176876188503,204969889,1.28756,10.365214271,8703455,163213174,64327800032
11,17,0.448767352092,180040893,1.15287,10.678723940,8703956,164500687,65874456876
20,19,0.863010843998,38264526,0.307417,8.651168345,8634284,139126850,55217362526
13,4,0.372778894911,159368160,1.00986,10.418821111,8589308,163899072,65373926982
14,4,0.441484860506,146319773,0.914385,10.625921082,8614375,165901049,65679086601
20,20,0.866948719059,37729672,0.301746,8.437134923,8657342,133799908,53543845872
2,17,0.0,218352197,1.38044,10.343102574,8616943,162355873,64192291414
10,19,0.206805159741,180723897,1.14294,10.622234781,8573706,164655974,65965293709
3,20,0.0176876188503,204124081,1.27635,10.363611796,8619123,161652143,63956803458
15,20,0.811681877907,124770441,0.781281,10.581124448,8597585,162705262,64633099541
14,18,0.378498455239,142815246,0.89683,10.524099670,8637051,160338528,65387400968
16,19,0.992965967983,113799856,0.701976,10.616584837,8688292,163306937,65362388491
2,18,0.0011283520331,213908101,1.34838,10.393898755,8670012,163873736,63940557169
11,20,0.357427358412,168954530,1.07114,10.271796267,8755553,165287942,63123833772
3,20,0.0176876188503,204124081,1.27635,10.379328613,8543075,161301744,64468922081
2,17,0.0,218352197,1.38044,10.509217287,8596223,163166163,64925119705
23,19,0.87473432883,2498605,0.144905,5.973419894,8640664,29193346,39577569588
20,22,0.886283180201,35010149,0.29172,8.582374149,8626331,133976774,54363910070
23,20,0.87473432883,1735034,0.139145,6.196186163,8625391,28710518,40266925494
11,23,0.496220472603,159741629,1.01114,10.045466837,8692385,152113764,62665611405
23,22,0.87473432883,502354,0.130339,6.133617363,8606843,26476136,40049731202
14,20,0.667659003133,137567242,0.865711,10.218660735,8645374,161211575,63566075807
20,19,0.863010843998,38264526,0.307417,8.614864093,8718361,140471118,54939259490
15,19,0.824961024098,127344643,0.795622,10.500493554,8609288,164170969,64880888408
20,19,0.863010843998,38264526,0.307417,8.704042246,8697520,139997406,55531215722
3,20,0.0176876188503,204124081,1.27635,10.428304303,8712899,162703189,64756464172
14,18,0.378498455239,142815246,0.89683,10.397591186,8639741,161238410,64479746452
2,15,0.0,222645053,1.41399,10.540187387,8716545,163013151,65011261532
2,20,0.0176876188503,204969889,1.28756,10.369218525,8695243,158803756,64927544387
15,19,0.824961024098,127344643,0.795622,10.487534278,8633258,164760120,64913020230
23,20,0.87473432883,1735034,0.139145,6.218958747,8630067,28449813,40113755138
3,23,0.199404621388,193593454,1.21111,10.181585700,8600007,154820324,62689842304
3,20,0.0176876188503,204124081,1.27635,10.501357655,8735546,161853520,64447286526
2,17,0.0,218352197,1.38044,10.393855530,8684934,160097112,64985996824
10,19,0.206805159741,180723897,1.14294,10.287732363,8667749,164931634,64167552050
20,19,0.863010843998,38264526,0.307417,8.806796659,8727640,140951405,55258275842
14,20,0.667659003133,137567242,0.865711,10.354233176,8730468,163061957,64141375211
11,20,0.357427358412,168954530,1.07114,10.193772592,8617394,160381176,63940815228
16,18,1.02293722626,115631060,0.709768,10.450521015,8668375,163466895,64862938272
14,20,0.667659003133,137567242,0.865711,10.195662342,8606040,159686220,63534626490
23,23,0.87473432883,0,0.12756,6.141453576,8680471,22677307,40038210286
20,21,0.875710384043,36156631,0.295913,8.630348080,8673728,136375215,54570744905
2,17,0.0,218352197,1.38044,10.657374156,8631760,161555026,65131354497
23,23,0.87473432883,0,0.12756,6.087202372,8638639,22781542,40018170867
2,23,0.199404621388,194400844,1.222,9.630641703,8710564,151092063,59885194433
23,23,0.87473432883,0,0.12756,5.998416494,8604564,22842962,39721716116
22,17,0.876384256729,10246947,0.186888,6.364450383,8622447,75128074,43096665165
0,19,0.0218591448787,211235270,1.34069,10.396195598,8674683,161987097,64512639424
11,20,0.357427358412,168954530,1.07114,10.601445455,8631054,165731486,64113537456
21,19,0.87785883398,21242253,0.233641,7.639235276,8604908,122028284,49463771670
11,22,0.391552975645,162286078,1.0267,10.075171467,8762307,156230543,62906864199
3,20,0.0176876188503,204124081,1.27635,10.452042905,8655474,164238562,64465590067
2,19,0.0218591448787,209555772,1.31842,10.334738868,8703914,161439090,64378918243
22,17,0.876384256729,10246947,0.186888,6.293798617,8676719,75939908,42757884936
23,23,0.87473432883,0,0.12756,6.043816953,8646948,22842880,39625882433
14,20,0.667659003133,137567242,0.865711,10.514063704,8621095,161793040,64739865143
20,18,0.867267356679,38895505,0.313053,8.797644088,8619497,139119248,55803652869
0,16,0.0,224325128,1.4362,10.359858823,8671950,164989700,63988094180
4,18,0.0011283520331,212068239,1.32565,10.442669572,8643361,165194654,64267462942
14,23,0.717232594161,129636450,0.81218,9.863782851,8710523,149307404,61295041115
14,18,0.378498455239,142815246,0.89683,10.304880042,8604090,160372185,64661851227
14,18,0.378498455239,142815246,0.89683,10.650701161,8658566,162253160,65311066946
15,20,0.811681877907,124770441,0.781281,10.019370379,8608755,163547316,61954443588
2,17,0.0,218352197,1.38044,10.525449132,8652238,165101314,64899198028
15,22,0.962193359568,119710778,0.749705,10.169677328,8610221,158178574,63078924121
23,23,0.87473432883,0,0.12756,6.055159236,8655724,23191951,39903625440
23,23,0.87473432883,0,0.12756,6.091113585,8601111,23051030,39590043398
20,19,0.863010843998,38264526,0.307417,8.645317891,8713738,137951290,55592698445
20,19,0.863010843998,38264526,0.307417,8.696536327,8677127,139058445,55415499116
23,23,0.87473432883,0,0.12756,6.087124855,8660779,22937775,40297518861
14,20,0.667659003133,137567242,0.865711,10.635634261,8717775,164681096,64850073206
15,19,0.824961024098,127344643,0.795622,10.549401837,8677215,163850558,64618531069
14,19,0.511077556708,140489923,0.883819,10.408283266,8644286,160059414,64420498993
10,19,0.206805159741,180723897,1.14294,10.549586464,8633652,162642902,65327336893
23,23,0.87473432883,0,0.12756,5.995278213,8606222,22969316,39403441381
2,17,0.0,218352197,1.38044,10.703604884,8677172,162753194,65658194451
11,20,0.357427358412,168954530,1.07114,10.475010433,8674246,162768644,64704740322
15,20,0.811681877907,124770441,0.781281,10.361789577,8658320,160954211,64290452938
22,18,0.876384256729,9598634,0.180875,6.412998930,8603647,76445729,42572734388
9,20,0.131697342663,183337046,1.14789,10.418848078,8635322,162707021,64553671058
13,17,0.372095627222,157672834,1.00019,10.550754507,8664941,163895636,64941914518
3,20,0.0176876188503,204124081,1.27635,10.408593948,8740366,163778636,64087772206
2,17,0.0,218352197,1.38044,10.547880824,8692212,163985831,65561921262
23,23,0.87473432883,0,0.12756,6.021467256,8650944,23026828,39827786778
9,23,0.325271793363,173391543,1.08501,10.000632136,8751445,155112572,61711062789
23,19,0.87473432883,2498605,0.144905,5.990726943,8650503,28902304,39698041024
11,20,0.357427358412,168954530,1.07114,10.345146144,8683234,161622301,64419130741
4,20,0.0176876188503,203129438,1.26489,10.747269063,8652618,163857316,65552055796
20,19,0.863010843998,38264526,0.307417,8.742302956,8658904,138693723,55027908750
3,20,0.0176876188503,204124081,1.27635,10.662210455,8731156,162626549,65404393604
14,23,0.717232594161,129636450,0.81218,10.050653912,8629272,151311207,62051445913
20,19,0.863010843998,38264526,0.307417,8.709219520,8617825,138586741,55621961154
4,20,0.0176876188503,203129438,1.26489,10.274223262,8668467,162751286,64022198032
23,23,0.87473432883,0,0.12756,6.028989420,8705313,22984523,40001194808
9,20,0.131697342663,183337046,1.14789,10.387042890,8671396,162757899,64177326853
2,17,0.0,218352197,1.38044,10.537679116,8619511,165284501,64513170774
10,17,0.216661663875,188134974,1.1992,10.340054218,8599036,161065597,64661124620
2,19,0.0218591448787,209555772,1.31842,10.723141770,8680387,162618589,65492315363
20,19,0.863010843998,38264526,0.307417,8.529167753,8630988,136150156,54641838063
23,23,0.87473432883,0,0.12756,5.942392148,8726044,22695454,39412527065
9,20,0.131697342663,183337046,1.14789,10.364949020,8680548,159728664,64524023743
20,19,0.863010843998,38264526,0.307417,8.860627097,8684617,141374083,55731795598
14,20,0.667659003133,137567242,0.865711,10.493568245,8579019,164065004,64611551493
15,19,0.824961024098,127344643,0.795622,10.403155249,8677046,162002542,64628896590
14,18,0.378498455239,142815246,0.89683,10.406762089,8703666,161543400,64570971677
15,20,0.811681877907,124770441,0.781281,10.288650141,8581199,158247008,64450915695
20,18,0.867267356679,38895505,0.313053,8.363056244,8689239,138037619,54317917736
15,20,0.811681877907,124770441,0.781281,10.345456978,8605973,163667311,64010063151
2,17,0.0,218352197,1.38044,10.529996447,8681141,159660911,65231050570
9,23,0.325271793363,173391543,1.08501,10.100746719,8611835,153792594,62883960211
3,20,0.0176876188503,204124081,1.27635,10.473611179,8637789,161600783,65122636762
9,20,0.131697342663,183337046,1.14789,10.166405314,8694265,163005167,63847864389
23,18,0.87473432883,3210991,0.150626,6.121427378,8671512,29356794,39624836857
13,23,0.698605989485,140724760,0.888381,10.146253356,8753440,152643672,62514173445
23,19,0.87473432883,2498605,0.144905,6.129556174,8569454,29083003,40022847764
15,23,0.948412317816,117859911,0.737252,9.924645323,8716513,151136797,62248430912
4,20,0.0176876188503,203129438,1.26489,10.645824015,8676165,163898483,64674757036
15,20,0.811681877907,124770441,0.781281,10.306472638,8701706,157582070,63235209024
2,17,0.0,218352197,1.38044,10.500706146,8660797,161844974,65113896685
9,20,0.131697342663,183337046,1.14789,10.456395084,8745806,162237400,64401780359
23,23,0.87473432883,0,0.12756,6.015388465,8691798,23029878,39486664395
20,19,0.863010843998,38264526,0.307417,8.725730565,8695570,139383379,55420366292
6,20,0.0193889451444,198863556,1.23178,10.630243357,8715732,160824709,64786769132
13,20,0.599994341354,149119233,0.944968,10.462236857,8621833,165109012,63415800026
2,17,0.0,218352197,1.38044,10.537306208,8662969,163130928,65242051820
9,20,0.131697342663,183337046,1.14789,10.477465205,8659435,163852789,64628688281
20,18,0.867267356679,38895505,0.313053,8.795852981,8611205,140740474,55448163961
23,23,0.87473432883,0,0.12756,6.054339779,8661623,23120092,40136457499
23,20,0.87473432883,1735034,0.139145,6.123019952,8630650,28805838,40279509654
16,23,1.06613522144,105845177,0.658808,9.970777556,8707297,152310942,62151311123
14,19,0.511077556708,140489923,0.883819,10.509334906,8707690,165340691,64816232724
23,23,0.87473432883,0,0.12756,6.086152660,8690136,23271716,39769564615
1,20,0.0176876188503,205809989,1.29791,10.757178300,8708255,166215556,65092190702
15,17,0.814611575579,131117380,0.812976,10.339887166,8611338,162685935,64638473818
14,20,0.667659003133,137567242,0.865711,10.444128626,8613400,160149195,64995213111
2,17,0.0,218352197,1.38044,10.653942759,8719509,164355154,65719540198
14,19,0.511077556708,140489923,0.883819,10.585178908,8553079,165146718,65170735325
21,19,0.87785883398,21242253,0.233641,7.734650451,8626675,122263388,50084735639
8,23,0.251107938298,179358812,1.11621,10.059789338,8764023,150650977,62129253873
20,19,0.863010843998,38264526,0.307417,8.631921290,8679078,138468906,54544318312
20,17,0.865740639121,39501873,0.319068,8.591425858,8665499,137077280,54002295184
14,18,0.378498455239,142815246,0.89683,10.388181712,8659666,163468729,64782377458
14,20,0.667659003133,137567242,0.865711,10.363150504,8633963,163863774,64738064991
15,20,0.811681877907,124770441,0.781281,10.098052375,8555172,160729486,62655597722
9,20,0.131697342663,183337046,1.14789,10.493195777,8608055,162484708,64432012411
23,23,0.87473432883,0,0.12756,5.867457315,8631345,22807160,39154538450
12,17,0.61699884123,169748353,1.08474,10.354633623,8699218,163849480,64447477291
2,17,0.0,218352197,1.38044,10.577101897,8698981,161798888,65729242346
2,17,0.0,218352197,1.38044,10.681147685,8667525,163880036,65835498897
15,20,0.811681877907,124770441,0.781281,10.421680281,8720739,165338321,64970858243
23,20,0.87473432883,1735034,0.139145,6.205008453,8655464,28417469,40253259301
9,20,0.131697342663,183337046,1.14789,10.387019546,8719633,161733044,64065035151
15,20,0.811681877907,124770441,0.781281,10.375465191,8698350,163725534,63661675652
8,23,0.251107938298,179358812,1.11621,9.958162253,8645481,150008593,62506322490
20,19,0.863010843998,38264526,0.307417,8.706539855,8607134,138546564,55058073462
23,23,0.87473432883,0,0.12756,6.074554809,8601939,22688123,40204344652
23,23,0.87473432883,0,0.12756,6.044989916,8607467,22948116,39772345900
12,19,0.663935054194,163682979,1.04229,10.537950281,8696131,162640837,65367534719
15,17,0.814611575579,131117380,0.812976,10.220037723,8631172,158337151,63321736315
2,20,0.0176876188503,204969889,1.28756,10.318924723,8639263,162033282,64366819106
6,20,0.0193889451444,198863556,1.23178,10.498163990,8656924,165217564,64144148955
2,17,0.0,218352197,1.38044,10.556653758,8636249,163674495,65183721522
14,20,0.667659003133,137567242,0.865711,10.409478367,8660041,161156951,63958031296
14,18,0.378498455239,142815246,0.89683,10.306073258,8627515,164105983,63944869412
23,23,0.87473432883,0,0.12756,5.992634965,8610287,22859372,39694798919
7,20,0.023799534842,194741571,1.20853,10.354838833,8701708,157961970,65113336794
22,23,0.871676922105,6191959,0.156881,6.219874805,8655184,65102796,42067448596
3,17,0.0,217508514,1.36922,10.574745684,8641693,164732303,65054180639
13,17,0.372095627222,157672834,1.00019,10.173151164,8697944,161486869,64603453942
14,19,0.511077556708,140489923,0.883819,10.707890749,8762375,163346526,65826959341
14,20,0.667659003133,137567242,0.865711,10.262442008,8623437,159576573,64005177800
8,23,0.251107938298,179358812,1.11621,9.963369717,8639554,150405393,62508692336
20,17,0.865740639121,39501873,0.319068,8.744357331,8679633,142603782,55377091457
2,19,0.0218591448787,209555772,1.31842,10.324989823,8611153,160469665,64217437280
14,19,0.511077556708,140489923,0.883819,10.074281351,8700272,160162527,62710019441
15,20,0.811681877907,124770441,0.781281,10.179360345,8704888,162457724,63680112960
15,18,0.852792331115,129358725,0.805317,10.342256709,8728139,166826815,63678465307
19,20,0.87572324692,57607815,0.395777,9.580835814,8642917,148789762,60030148898
8,23,0.251107938298,179358812,1.11621,9.794804705,8728482,145568273,58734648165
14,20,0.667659003133,137567242,0.865711,10.406723289,8712720,162262294,64987741185
14,19,0.511077556708,140489923,0.883819,10.347812200,8676138,162548606,63765777797
3,17,0.0,217508514,1.36922,10.524617808,8654291,162432474,64930098879
7,23,0.205516537379,184524987,1.14463,10.085107798,8681065,151485338,63258093729
9,20,0.131697342663,183337046,1.14789,10.338596880,8689979,160208007,64314100480
23,23,0.87473432883,0,0.12756,5.936645048,8635385,23089067,39393583013
15,19,0.824961024098,127344643,0.795622,10.516659548,8662072,161568674,65751169951
3,15,0.0,221805999,1.40272,10.497706669,8587542,164986657,65194529680
23,23,0.87473432883,0,0.12756,6.040187810,8681470,22827355,39899179646
7,18,0.00724026802477,203432101,1.26825,10.234174261,8610630,161508012,63947202644
13,21,0.585000264144,145667881,0.921113,10.369366640,8604095,159997094,63923330195
6,19,0.0235604711728,203468222,1.2626,10.430820189,8705761,162962401,64359250487
20,20,0.866948719059,37729672,0.301746,8.671347721,8640505,136147755,55188917814
20,18,0.867267356679,38895505,0.313053,8.557741844,8658304,138311063,54552136384
4,17,0.0,216496248,1.35771,10.626424462,8567218,163205617,66032742436
13,17,0.372095627222,157672834,1.00019,10.349358755,8686537,164367990,63193814116
15,20,0.811681877907,124770441,0.781281,10.331131475,8676149,164062300,64702968136
23,23,0.87473432883,0,0.12756,6.123830117,8711934,23148403,40052676902
13,17,0.372095627222,157672834,1.00019,10.302346839,8571615,157233522,63012158553
23,23,0.87473432883,0,0.12756,6.070784197,8711671,23304284,39592621579
3,17,0.0,217508514,1.36922,10.527362015,8627625,159885049,65286447314
23,23,0.87473432883,0,0.12756,5.998976819,8637095,23112351,39707815186
14,19,0.511077556708,140489923,0.883819,10.457557356,8660409,160574131,65160367123
22,23,0.871676922105,6191959,0.156881,6.148273471,8692399,64489582,42104767020
7,20,0.023799534842,194741571,1.20853,10.582223456,8633797,163072463,65483529550
20,19,0.863010843998,38264526,0.307417,8.743916276,8627118,138935460,54994207517
9,20,0.131697342663,183337046,1.14789,10.235381046,8540891,162122064,62890295066
20,19,0.863010843998,38264526,0.307417,8.712704739,8653497,137515154,54864448979
9,23,0.325271793363,173391543,1.08501,9.868281217,8791831,153098236,61510264244
10,17,0.216661663875,188134974,1.1992,10.733397085,8578966,160420273,65532011894
3,23,0.199404621388,193593454,1.21111,9.866966151,8691037,150122989,62395966505
4,20,0.0176876188503,203129438,1.26489,10.714881892,8707776,163103995,65579276696
14,18,0.378498455239,142815246,0.89683,10.309564028,8789924,163140763,64476920293
14,18,0.378498455239,142815246,0.89683,10.604709441,8604450,162478615,65123287248
4,17,0.0,216496248,1.35771,10.284881134,8608771,161668385,64620307357
7,23,0.205516537379,184524987,1.14463,9.918606268,8643528,150209634,62326468541
23,18,0.87473432883,3210991,0.150626,6.078936411,8620738,29714862,39709253252
15,18,0.852792331115,129358725,0.805317,10.447643084,8668301,163966949,65058046969
19,20,0.87572324692,57607815,0.395777,9.699906405,8652874,150478594,60682816385
9,20,0.131697342663,183337046,1.14789,10.340179878,8630440,161092102,64010363368
9,23,0.325271793363,173391543,1.08501,9.959426455,8737876,150316635,62508244723
23,23,0.87473432883,0,0.12756,5.965748003,8580616,22960434,39539094942
8,23,0.251107938298,179358812,1.11621,10.121028002,8714836,149826894,62295697167
4,19,0.0218591448787,207723545,1.29568,10.570893888,8617002,165282620,65230104911
20,17,0.865740639121,39501873,0.319068,8.658093283,8686552,140002108,54830664293
3,17,0.0,217508514,1.36922,10.363013803,8797840,163040834,64063802692
9,23,0.325271793363,173391543,1.08501,10.037289772,8739740,152304929,62403271627
14,20,0.667659003133,137567242,0.865711,10.433802287,8643434,160584579,64925635539
4,17,0.0,216496248,1.35771,10.378411283,8693752,160295526,64693068433
22,21,0.883404845572,7616208,0.16537,6.260972588,8603307,75410875,42432672469
19,23,0.891626111539,53350357,0.379745,9.252251751,8692887,144312830,57821855274
4,23,0.199404621388,192637252,1.19984,10.011754617,8696591,150274120,62359290028
23,18,0.87473432883,3210991,0.150626,6.089955617,8631934,28825352,39982365453
14,18,0.378498455239,142815246,0.89683,10.478825664,8732911,160709814,65636539273
14,18,0.378498455239,142815246,0.89683,10.404850422,8628297,161164559,65258931501
15,20,0.811681877907,124770441,0.781281,10.156463349,8744709,160053882,63839421443
20,19,0.863010843998,38264526,0.307417,8.651946702,8664842,137903798,55089142308
23,23,0.87473432883,0,0.12756,6.116078025,8643082,22957569,39911467758
4,19,0.0218591448787,207723545,1.29568,10.159911732,8624887,162157463,64326153477
9,20,0.131697342663,183337046,1.14789,10.455081462,8665174,162049440,64566701783
23,23,0.87473432883,0,0.12756,6.029314094,8533530,22472243,39702165805
14,20,0.667659003133,137567242,0.865711,10.893377188,8663091,163058470,65576089477
15,19,0.824961024098,127344643,0.795622,10.359845424,8620892,161853909,64211971699
8,18,0.0253493177321,197911915,1.2384,10.454807424,8727894,161554140,65105711683
14,23,0.717232594161,129636450,0.81218,10.125812969,8687965,153926930,62203472720
9,17,0.122363935862,195246836,1.23452,10.454588906,8624532,161643845,64707250126
4,20,0.0176876188503,203129438,1.26489,10.608901706,8640555,165481673,64832938994
17,18,1.09092308293,101616988,0.608434,10.581334385,8581715,160089485,64753060408
4,17,0.0,216496248,1.35771,10.514364093,8709583,162287603,64960029753
20,18,0.867267356679,38895505,0.313053,8.766066438,8623510,139659580,54991172500
14,19,0.511077556708,140489923,0.883819,10.548042788,8667051,166554502,64198398502
23,23,0.87473432883,0,0.12756,6.089129462,8654362,22817258,40392859020
20,19,0.863010843998,38264526,0.307417,8.630864142,8738749,136623991,54410611230
14,23,0.717232594161,129636450,0.81218,10.105658382,8742468,150327369,63056325741
23,21,0.87473432883,1072786,0.134366,6.032176588,8669903,27952063,40188161391
4,17,0.0,216496248,1.35771,10.642154611,8685296,164193680,65264724429
15,20,0.811681877907,124770441,0.781281,10.319879012,8609362,160149233,64457502399
4,19,0.0218591448787,207723545,1.29568,10.553977864,8743143,161737644,65119983956
13,17,0.372095627222,157672834,1.00019,10.447754233,8628895,162250500,64848363166
9,20,0.131697342663,183337046,1.14789,10.335321007,8645373,163797892,64307341284
14,23,0.717232594161,129636450,0.81218,9.801926721,8679459,151950441,61738026751
14,23,0.717232594161,129636450,0.81218,9.893643410,8728415,154482601,60835319385
8,18,0.0253493177321,197911915,1.2384,10.313515103,8682086,164349323,62909802889
17,20,1.01265425875,98033164,0.594776,10.486333027,8616340,160615501,63821794950
4,17,0.0,216496248,1.35771,10.635454066,8699005,164376230,65258146794
23,23,0.87473432883,0,0.12756,5.968977253,8646110,22786928,39587478913
15,20,0.811681877907,124770441,0.781281,10.252154413,8655670,160431957,64444201423
14,18,0.378498455239,142815246,0.89683,10.654912606,8623063,166501642,65067626819
23,23,0.87473432883,0,0.12756,5.999075651,8724115,22878484,39252540975
9,17,0.122363935862,195246836,1.23452,10.513737390,8675850,166815586,65468925817
6,17,0.0017013262941,211980213,1.32362,10.774855004,8721202,164354288,66328601538
20,20,0.866948719059,37729672,0.301746,8.816521257,8626123,137750162,55186203029
14,18,0.378498455239,142815246,0.89683,10.431871770,8610350,159982133,65243123830
8,17,0.0259095418218,201844891,1.26828,10.763156687,8774582,165292415,65668740065
4,20,0.0176876188503,203129438,1.26489,10.432741462,8725398,163407668,64758749308
4,18,0.0011283520331,212068239,1.32565,10.595943242,8676101,164873760,65438482223
23,23,0.87473432883,0,0.12756,6.159727521,8682949,22792528,40432334968
23,23,0.87473432883,0,0.12756,6.103299772,8707333,23518715,40319837364
14,18,0.378498455239,142815246,0.89683,10.497499782,8717932,160588791,65044571859
13,23,0.698605989485,140724760,0.888381,10.107515691,8650263,153116018,62438285065
8,19,0.0278832527083,193938114,1.20992,10.361852507,8666684,160411136,64819604949
14,20,0.667659003133,137567242,0.865711,10.523546679,8653512,161745639,64865515784
14,23,0.717232594161,129636450,0.81218,10.463957647,8737417,154502911,63156777453
14,18,0.378498455239,142815246,0.89683,10.569468075,8664240,161353158,65679709515
14,20,0.667659003133,137567242,0.865711,10.347658866,8600667,161297843,64569622536
13,18,0.588206719067,155513211,0.988279,10.371066235,8529504,159761960,64375291755
21,20,0.884221611579,20567645,0.22783,7.567851890,8708869,120504700,49662150806
23,23,0.87473432883,0,0.12756,6.077416428,8574609,23291157,39817157857
15,20,0.811681877907,124770441,0.781281,10.308835421,8642274,161688965,64739218128
4,17,0.0,216496248,1.35771,10.569456401,8675175,166075092,64555808118
23,23,0.87473432883,0,0.12756,6.217701847,8629958,22840142,40188966592
14,20,0.667659003133,137567242,0.865711,10.636550863,8668994,162337109,65375073393
14,18,0.378498455239,142815246,0.89683,10.426726311,8633494,164450115,65207314597
14,19,0.511077556708,140489923,0.883819,10.526930025,8684263,164567008,64984981474
8,20,0.0430369365825,189523969,1.17982,10.724115242,8683903,163550652,65334522116
4,18,0.0011283520331,212068239,1.32565,10.419600212,8673915,164306822,65018516434
20,18,0.867267356679,38895505,0.313053,8.680383512,8702730,139536529,54772911639
14,19,0.511077556708,140489923,0.883819,10.323838443,8631121,159899202,64422426598
3,17,0.0,217508514,1.36922,10.493073376,8675230,160815625,65414419482
4,20,0.0176876188503,203129438,1.26489,10.326816148,8649602,161736861,64289641443
9,18,0.123699923475,191446850,1.20526,10.582995983,8663881,161993125,65597694458
20,20,0.866948719059,37729672,0.301746,8.561943103,8627951,135344211,55004490656
15,19,0.824961024098,127344643,0.795622,10.447201843,8693895,160357753,65420345023
14,23,0.717232594161,129636450,0.81218,9.987633390,8637907,149142557,62632162456
23,20,0.87473432883,1735034,0.139145,5.921077972,8715978,28255921,39464792254
21,23,0.874225725913,17886168,0.214283,7.244753498,8739760,109688695,47948091656
10,22,0.308259242068,169636927,1.0687,10.149615322,8642317,159207546,63683807322
20,19,0.863010843998,38264526,0.307417,8.593746083,8664178,135840705,53454024127
14,18,0.378498455239,142815246,0.89683,10.439334730,8561228,159540515,65494245155
20,19,0.863010843998,38264526,0.307417,8.467414467,8714956,135591812,54024486144
23,23,0.87473432883,0,0.12756,5.978152125,8692319,23074800,39413165250
14,19,0.511077556708,140489923,0.883819,10.594131851,8696065,164064513,65146179646
20,19,0.863010843998,38264526,0.307417,9.028483832,8618194,140224910,55855989632
10,20,0.220558467787,176595361,1.11414,10.594748226,8646474,164818549,65698377667
13,18,0.588206719067,155513211,0.988279,10.414133870,8668713,164995695,64883797218
4,17,0.0,216496248,1.35771,10.430571102,8694533,165136526,65507375885
15,20,0.811681877907,124770441,0.781281,10.447632862,8676560,162029555,65285130191
4,23,0.199404621388,192637252,1.19984,10.051353928,8705359,150936187,61841735813
8,18,0.0253493177321,197911915,1.2384,10.452464974,8669645,163265200,65258358010
8,23,0.251107938298,179358812,1.11621,9.888932859,8690494,157217326,60874072712
23,23,0.87473432883,0,0.12756,6.017685264,8719951,23051129,39679041983
3,17,0.0,217508514,1.36922,10.700593122,8641256,163743702,65787671442
15,23,0.948412317816,117859911,0.737252,9.813111651,8743220,149276126,61383781384
10,23,0.322119319847,166940820,1.05251,10.208584580,8732646,152235067,62868492638
14,20,0.667659003133,137567242,0.865711,10.205782898,8728196,160164540,64526286380
23,23,0.87473432883,0,0.12756,5.816216277,8739389,22951890,39264336943
14,14,0.441484860506,146319773,0.914385,10.350229974,8626151,162572988,63904470078
14,18,0.378498455239,142815246,0.89683,10.502383073,8684737,161639554,65291348921
4,19,0.0218591448787,207723545,1.29568,10.546441921,8638778,162611737,65251230739
9,20,0.131697342663,183337046,1.14789,10.678280578,8657743,162070971,64756569043
15,20,0.811681877907,124770441,0.781281,10.472930950,8669153,161386786,65180607600
23,22,0.87473432883,502354,0.130339,5.976923579,8657747,26392126,39657826047
13,17,0.372095627222,157672834,1.00019,10.532296069,8681646,164883991,65511092705


==> src/data/Heartwall-singleFP.csv <==
maskedBits,Accuracy,fpBits,fpEnergy,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0.0,224325128,1.4362,10.463643501,8643872,164867230,62954663419
1,0.0,223510296,1.42431,10.523138182,8551513,161090233,64657205378
2,0.0,222645053,1.41399,10.665786240,8583701,161951975,63711932514
3,0.0,221805999,1.40272,10.581341584,8518044,163855278,63939140796
4,0.0,220736594,1.39086,10.368843188,8585848,161538403,63384940952
5,0.0,218939129,1.37614,10.376311140,8536222,160029083,63705769305
6,0.0017013262941,215872525,1.35525,10.600512903,8533746,164885496,64104294903
7,0.00668009780985,211217356,1.3296,10.383974885,8582865,162492431,63483421605
8,0.0259174995503,205354056,1.29837,10.602210232,8496194,160740051,63715169533
9,0.122409772379,198689845,1.26425,10.447818411,8503256,160749427,63319951234
10,0.257090481224,191214413,1.22505,10.368035909,8547649,162409209,63654569035
11,0.392677160069,182324278,1.16953,10.306193970,8578801,164453195,63398311606
12,0.573391063115,171657167,1.09679,10.297296651,8601698,162968296,63036316652
13,0.372778894911,159368160,1.00986,10.477590799,8546908,163872119,63741427390
14,0.441484860506,146319773,0.914385,10.414295893,8470156,161045103,62310294258
15,0.783794649209,132641215,0.820688,10.319036997,8554862,164360748,63100523173
16,0.944197322189,118793901,0.723901,10.315381431,8581645,166150929,62839809168
17,1.06835494263,103306257,0.615224,10.419337192,8566779,159507537,63286285030
18,0.955734115159,82286871,0.511025,10.034714564,8612044,157175762,60687986586
19,0.872618912579,59463224,0.402786,9.509693445,8643985,148871762,58901792656
20,0.866948719059,37729672,0.301746,8.499957077,8561166,136371200,53267957486
21,0.88872558968,20187441,0.223356,7.650955829,8500284,118673961,47866351294
22,0.883708585027,7216260,0.161763,6.581260368,8432840,73468307,40609275170
23,0.87473432883,0,0.12756,6.034656299,8450826,23749010,37796503268


==> src/data/Kmeans-currentFunc-default.csv <==
func1,func2,func3,Accuracy,fpBits,fpEnergy,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0,0,0.0,379344464,3.28729,12.129292481,7272209,241390543,78930763852


==> src/data/Kmeans-currentFunc-nsga.csv <==
func1,func2,func3,Accuracy,fpBits,fpEnergy,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
17,5,14,3.00099235432,74892119,0.59792,7.814570763,4809040,146982537,51332157316
9,1,3,0.0005647844814,283123921,2.48723,12.069189084,7969278,243374784,81436268750
13,2,1,0.708641752788,168125704,1.60148,8.669230069,5394573,167967909,56902056015
4,11,3,1.7698251465e-05,324109281,2.74463,12.175161552,7982790,239794454,82354814705
2,7,15,1.60453119101,121739898,1.10408,11.260811090,7285151,222715163,76417858492
12,19,11,1.74804262746,235726386,1.85288,14.217969550,9603591,297448924,97629487482
9,23,1,19.0707508245,452578761,4.17482,19.559834119,14133210,412067382,137098404203
16,15,11,2.05869705188,161608458,1.36444,12.457580908,8365077,257210410,85637615265
1,23,4,19.0707508245,468528348,4.12838,19.528086295,13555527,415479121,137514204815
7,17,15,1.69375443448,161426661,1.36416,14.370476530,9704781,300030980,98455145737
3,20,17,3.07488783977,101638963,0.998641,12.370195062,8415647,252447117,84848714358
4,12,3,1.7698251465e-05,324109388,2.74464,11.902662858,8070583,244618398,80478237391
7,17,15,1.69375443448,161426743,1.36416,14.336825288,9660832,297471000,98784013061
16,11,3,2.05625937549,152509391,1.48942,10.220860300,6777400,201468285,68568945666
4,15,11,0.00397598341707,200636492,1.67355,11.994593542,7862503,242979007,80716171753
17,5,14,3.00099235432,74892113,0.59792,7.753760786,5069240,144852116,50364059700
9,2,3,0.0005647844814,283123924,2.48723,11.930231433,7950464,242207873,80962979830
13,2,1,0.708641752788,168125637,1.60148,8.857603005,5357417,169333617,58632258503
12,19,11,1.74804262746,235726434,1.85288,14.353379851,9700614,304118537,99130069321
2,7,18,3.17910452279,166653765,1.81813,22.591129128,17340854,478657182,159864668515
16,15,11,2.05869705188,161608438,1.36444,12.543303687,8678711,255643511,85458613650
2,7,15,1.60453119101,121739958,1.10408,11.159609351,7399549,222930361,75110887816
17,5,14,3.00099235432,74892051,0.597919,7.837624893,4787931,144824317,50887361840
2,7,14,1.06302821005,149446177,1.32215,12.004338592,7855110,240403410,80610513814
2,7,15,1.60453119101,121739901,1.10408,11.201907843,7222474,221570261,75232849713
2,1,1,3.68934756458e-06,355709738,3.06961,12.076621950,7690650,240445346,80938111451
15,16,11,1.19516880077,123545649,1.02197,9.557497999,6045244,185813920,63320216265
7,17,15,1.69375443448,161426725,1.36415,14.443349095,9493608,295087787,99271084770
17,5,14,3.00099235432,74892113,0.597919,7.857142249,4851497,146227050,50287924593
7,17,15,1.69375443448,161426699,1.36415,14.374663147,9644723,296873660,97405078595
4,11,3,1.7698251465e-05,324109269,2.74463,12.101055263,7829671,244558825,81560411249
4,11,3,1.7698251465e-05,324109257,2.74463,12.135862088,7818960,244078564,82489131969
4,12,3,1.7698251465e-05,324109375,2.74464,11.920327146,7898599,238921016,80744519249
17,5,14,3.00099235432,74892102,0.597919,7.837517394,4885870,145957074,51101380964
17,5,14,3.00099235432,74892050,0.597919,7.927162505,4768567,143946729,50939292825
13,2,1,0.708641752788,168125681,1.60148,8.808439635,5400410,167667933,58068223133
17,5,14,3.00099235432,74892166,0.59792,7.735591297,4775696,145828461,50232214710
17,5,14,3.00099235432,74892048,0.597919,7.958120830,4883880,148304856,51736881990
4,15,11,0.00397598341707,200636453,1.67355,12.030046864,8034175,241728667,81560555095
15,16,11,1.19516880077,123545642,1.02197,9.543063993,6019741,184766264,63441584617
2,7,15,1.60453119101,121739942,1.10408,11.011102681,7450994,223012180,73632883761
2,7,14,1.06302821005,149446303,1.32215,11.808490788,7890347,240972799,80824544164
17,5,14,3.00099235432,74892089,0.597919,7.962714577,4836664,146889489,51862735119
2,6,0,3.68934756458e-06,363395321,3.1778,11.985398289,8087544,240266677,81393476898
17,1,15,3.18957613622,87855487,0.682872,9.464267298,6028834,183434990,62066474341
13,2,1,0.708641752788,168125685,1.60148,8.835381554,5508374,167014910,58124312185
15,16,11,1.19516880077,123545644,1.02197,9.601297244,6093489,185082217,64161905180
4,18,14,1.05200696129,125266393,1.07992,10.438901167,6731362,201085306,70828577552
9,0,3,0.0005647844814,283123899,2.48723,12.065029227,7912027,242404616,81187637641
4,15,11,0.00397598341707,200636476,1.67355,12.242669814,8039743,245405354,82933027709
15,16,11,1.19516880077,123545574,1.02197,9.468760438,5946371,184469617,62064564834
15,16,11,1.19516880077,123545753,1.02197,9.560791210,6168146,184112245,63241470364
4,15,11,0.00397598341707,200636464,1.67355,12.160018898,7851436,244667369,81730255319
4,15,11,0.00397598341707,200636407,1.67355,11.967509270,7959127,239786045,80639027212
15,17,11,1.39094841693,135908686,1.12355,10.397321745,6560295,202821617,69713556449
4,5,18,3.17910324226,166636712,1.74166,22.454342407,17207566,488609980,159720659736
15,1,1,1.32970318713,220433798,2.1642,12.652112458,8562019,255758828,85958393596
2,1,14,1.06302821005,149446100,1.32215,12.006856187,8360094,241742106,81473275213
16,5,1,2.05625937549,152845453,1.50208,10.261936251,6599688,201283331,68613653933
0,2,11,0.0563027428576,200765911,1.74809,12.068171944,7717717,240999743,81220541371
15,15,1,1.35951619012,251509209,2.46832,14.260084846,9799131,293144078,98331649357
2,16,1,0.716929051623,384444042,3.31577,12.880221893,8339157,261038148,87742046930
4,1,11,0.0563164387284,200749269,1.6757,12.030565376,7787428,243241595,81237836680
4,15,14,1.02422046606,125794030,1.08197,10.456069089,6842536,203223866,69895687464
4,18,11,1.01069510192,168355898,1.40301,10.424612399,6616107,203690767,69319645046
13,2,0,0.708641752788,169976526,1.64832,8.825825846,5473247,166649495,57792966943
4,18,14,1.05200696129,125266272,1.07992,10.428663567,6777340,203294936,69327819632
13,14,10,0.708641752788,130776897,1.06778,8.862400973,5382065,167037755,57961628721
4,3,1,1.7698251465e-05,340216619,2.96693,12.075638605,7935471,243337998,82578908925
15,6,11,1.28349553559,173904672,1.43576,12.688207624,8379499,257701115,85851213914
2,1,2,3.68934756458e-06,347409289,2.95604,12.049075638,7746285,240876016,81254992562
4,18,14,1.05200696129,125266321,1.07991,10.493005588,6684002,203574592,69947959433
4,11,3,1.7698251465e-05,324109259,2.74463,12.079010465,7719457,242317843,81826992305
15,16,11,1.19516880077,123545680,1.02197,9.613921836,6031831,187160939,63834956477
17,14,10,3.46538811541,193940599,1.70301,14.888723658,10287577,309546428,102478432545
13,5,14,0.774147564724,136899373,1.04866,11.209224104,7154071,222193424,75483857539
4,18,14,1.05200696129,125266305,1.07991,10.436825918,6716997,204398740,69914108275
4,15,11,0.00397598341707,200636537,1.67355,11.955862680,7873758,240803864,81101780852
4,0,3,1.7698251465e-05,324109253,2.74463,12.051360457,8034148,242929541,81285557779
9,15,11,0.00433693090388,200615730,1.59099,12.055033072,7853474,242891310,81521881127
17,1,1,3.43323454303,264417445,2.57274,18.022275908,12409972,380438309,125402373927
2,6,14,1.06302821005,149446180,1.32215,12.023819068,7863866,242004022,81220152298
9,16,11,0.725315478344,216652999,1.71441,12.808231307,8476260,262706502,86461386152
15,15,11,1.36408393006,173644544,1.43409,12.560813320,8403211,256837325,85558017631
4,14,10,0.000127142263875,217798934,1.80836,11.939657569,7816070,245044881,80223136928
13,12,11,0.70080863254,154094542,1.22936,10.402866853,6721499,203586447,69859786992
9,0,3,0.0005647844814,283123913,2.48723,12.129896802,7768646,240007259,81938425676
2,1,2,3.68934756458e-06,347409456,2.95604,11.919998122,7851575,245003560,79802031609
2,1,2,3.68934756458e-06,347409294,2.95604,12.072567707,7767564,243150963,81766854476
15,17,10,1.52773526224,154884930,1.30744,11.143455570,7259389,221199150,74680645794
17,2,3,3.43323454303,264417445,2.57274,17.940565976,12852019,386301767,124679771567
10,5,14,1.06306378184,149400268,1.18915,11.946627810,7852768,240717984,80954888660
13,5,14,0.774147564724,136899261,1.04866,11.149253370,7348895,219142841,74934861618
9,15,11,0.00433693090388,200615850,1.59099,11.933262352,7855045,241333693,81299094119
16,8,6,2.05625937549,148597184,1.39368,10.196406804,6614818,201020636,67663052213
4,0,14,1.06302807844,149437862,1.28678,11.921073880,8018191,239714460,80928419158
17,5,14,3.00099235432,74892231,0.59792,7.788090973,4865005,143787843,51012947410
17,5,14,3.00099235432,74892057,0.597919,7.874448710,4923797,144228865,51315945159
17,5,14,3.00099235432,74892174,0.59792,7.900212478,4896272,145843187,51487973535
2,1,2,3.68934756458e-06,347409330,2.95604,11.951431674,8020200,240374168,80603543615
15,16,11,1.19516880077,123545691,1.02197,9.526866737,6165709,181928945,63649060959
0,1,2,0.0,347417906,2.99377,12.020389708,7893852,239855435,81393355416
4,14,10,0.000127142263875,217799126,1.80836,11.958917869,8153510,241869268,80961311848
9,15,11,0.00433693090388,200615782,1.59099,12.027103218,7936165,242777594,81682963400
3,13,11,0.056309640238,200753155,1.69257,12.022567538,7883622,242229958,81320398806
14,1,2,0.816786856036,188969327,1.81351,10.365962034,6664813,202069262,69664458841
13,5,11,0.70080863254,154094414,1.22936,10.418027464,6565847,202536080,69560636641
17,13,14,3.00099235432,74892204,0.59792,7.943605712,4833467,144494993,51105799875
17,5,14,3.00099235432,74892154,0.59792,7.831066117,4871792,146173024,50052845895
9,15,11,0.00433693090388,200615735,1.59099,12.050431638,7788902,242717858,81538935894
17,5,14,3.00099235432,74892106,0.597919,7.812185936,4806221,143028354,50504656971
15,16,11,1.19516880077,123545689,1.02197,9.640372267,6035862,187020590,63537954970
0,0,11,0.0563027428576,200765908,1.74809,12.098362809,7865793,243183843,82260397807
13,13,1,0.708641752788,168125662,1.60148,8.724700613,5451024,163796290,57543694434
4,2,3,1.7698251465e-05,324109240,2.74463,12.210615494,8044248,244216911,82603581667
4,14,10,0.000127142263875,217798904,1.80836,12.057964642,7842602,242209574,81331077826
16,7,14,2.23202138617,108907727,0.857267,10.314931576,6743834,202287427,68728729234
15,16,11,1.19516880077,123545534,1.02197,9.551687176,5922801,182730624,62974611478
16,7,14,2.23202138617,108907693,0.857267,10.365826876,6754259,202746521,68696687220
17,5,14,3.00099235432,74892128,0.59792,7.869089611,4912357,145064031,51410433714
16,1,14,2.23202138617,108907749,0.857267,10.088787125,6718089,200348124,67634210067
0,7,2,0.0,347417922,2.99377,12.013183243,7718047,240552227,80969675230
0,17,2,0.847419193918,262922347,2.26908,9.655214502,6025268,184436567,63681629658
14,1,10,0.86228913764,207964376,1.72049,13.511985438,9265155,278238521,92467532396
4,14,1,0.000127142263875,340324104,2.96738,11.954126332,7807481,239024736,81036047433
13,0,12,0.890881119521,146980900,1.14835,10.296080262,6630263,205686891,68388069835
6,14,10,0.000177935675986,217790403,1.77329,12.072940124,7899367,243194727,81327211987
4,0,6,1.7698251465e-05,283294815,2.35505,12.107329233,7916061,241480919,81784861378
17,5,17,3.29012115223,146291957,1.09228,16.918287167,12068744,356222247,118986677592
4,14,10,0.000127142263875,217798905,1.80836,12.194674027,8027553,245515947,82320645444
0,7,2,0.0,347417967,2.99377,12.006452826,7647939,240469895,81036697673
15,16,11,1.19516880077,123545757,1.02197,9.520800561,6196211,184989887,63136003195
16,5,14,2.23202138617,108907789,0.857267,10.246726933,6777824,202918808,67912853408
16,2,14,2.23202138617,108907874,0.857267,10.357149360,6749971,203922706,68931804047
3,0,10,8.71676398767e-06,217790359,1.82512,12.084924891,8053204,245068259,81751656171
17,5,14,3.00099235432,74892033,0.597919,7.862510336,4898723,144809428,51226331619
4,0,7,1.7698251465e-05,267170519,2.21605,12.086286569,7995581,240214628,81481360933
21,5,13,18.5832279077,313190150,2.57421,26.560560026,19604568,546059418,188920896909
9,15,11,0.00433693090388,200615781,1.59099,11.989063208,7959207,238550141,81618893267
13,12,11,0.70080863254,154094620,1.22936,10.493688011,6569901,204762436,70167058527
0,7,2,0.0,347418059,2.99377,11.928451681,7895795,242814232,80453434317
13,12,11,0.70080863254,154094630,1.22936,10.464294116,6768519,203747921,69964624239
18,5,14,4.66145564132,119066196,0.954758,11.761777108,7935152,232559532,79431049567
16,1,15,2.08234071219,111276874,0.852748,10.969652202,7380471,223108376,74070910821
17,11,2,3.43323454303,264417444,2.57274,18.175118323,12966341,387442163,125784524909
0,2,16,1.81186761334,105511047,1.01856,11.054367068,7304700,220501807,74742633704
16,2,14,2.23202138617,108907682,0.857267,10.251511506,6620975,201858279,68248663329
3,0,10,8.71676398767e-06,217790186,1.82512,11.982552020,8027590,240919995,81548583588
13,12,4,0.708641752788,158758649,1.4458,8.850541045,5324077,166355303,58060850873
0,7,10,0.0,217803089,1.88081,12.056025695,7937983,243445504,81265818401
0,7,2,0.0,347417842,2.99377,12.079847110,8046301,241878955,82012077770
4,7,2,1.7698251465e-05,332201633,2.85456,12.041352141,7859556,244873298,80481592372
16,0,10,2.05625937549,132170384,1.14177,10.243464482,6567006,198423639,69104478750
4,1,14,1.06302807844,149437954,1.28678,11.999421773,8007652,243507893,81725466379
9,1,9,0.0005647844814,234625934,1.86102,12.110932735,8020179,242350995,81966970914
16,15,15,2.06945194832,102179501,0.782719,10.127614767,6562537,198819804,67843467845
17,5,14,3.00099235432,74892221,0.59792,7.860724690,4818951,146842983,51126956757
0,2,16,1.81186761334,105511165,1.01856,11.127143380,7407667,222597178,74067862077
17,5,14,3.00099235432,74892051,0.597919,7.887010328,4790333,145086251,51311710705
17,5,14,3.00099235432,74892143,0.59792,7.874843935,4712770,144854868,51311713331
16,1,14,2.23202138617,108907758,0.857267,10.239138633,6719138,200065718,68198415187
17,6,15,3.18957613622,87855445,0.682872,9.314743814,6014883,180435380,62408060126
0,15,10,0.00396596104017,217813947,1.87928,12.124837785,7796206,243587476,82250096540
9,7,11,0.0567561522066,200728285,1.59269,12.047361820,7766191,243231733,81202350237
14,7,10,0.86228913764,207964693,1.72049,13.422054976,9039269,279744428,90399016573
0,12,11,0.0563027428576,200765953,1.74809,12.012817721,7807129,241738566,81615849061
9,15,11,0.00433693090388,200615677,1.59099,12.219652044,7999268,245649117,82634935508
16,15,11,2.05869705188,161608482,1.36444,12.520214838,8202440,253375322,85380072552
15,16,14,1.32208685011,138658486,1.06723,11.861226509,7972333,240210981,80447717087
16,8,10,2.05625937549,132170330,1.14177,10.165750069,6728359,199928415,67972625320
0,15,15,1.31492618107,131904223,1.2349,11.994090934,7961995,240618684,80939107568
17,5,14,3.00099235432,74892102,0.59792,7.894501175,4868366,145244005,51104989295
17,5,14,3.00099235432,74892003,0.597919,7.939232734,4761352,146206379,51274494030
18,5,14,4.66145564132,119066371,0.954758,11.637780149,7921913,234539041,79155875920
17,5,14,3.00099235432,74892129,0.59792,7.828763805,4886947,144382114,51431099708
0,7,9,0.0,234663405,2.01627,12.002662982,7729302,241509684,81374603526
9,15,11,0.00433693090388,200615674,1.59099,11.803693351,7864061,239257794,79869805942
9,15,15,1.3149243196,131866463,1.07869,11.999510649,7912425,240114343,81341713741
17,5,10,3.46538811541,193940965,1.70301,14.870724967,10546986,306937618,102512560882
13,17,11,0.766060519885,138910639,1.11044,9.621512282,5966297,184586740,63848461640
15,5,14,1.27184088358,160019423,1.23124,13.499648035,9101036,276927504,91978583884
15,7,10,1.31795634785,155259542,1.31197,11.095658321,7209872,222435282,74451191840
0,17,11,0.890684123282,137093910,1.19273,8.797853739,5556691,168309886,57563334094
13,8,11,0.70080863254,154094580,1.22936,10.466392393,6559546,206781669,69412837674
16,15,14,2.23202138617,108908957,0.857261,10.109275507,6646957,200497159,67209949951
13,13,11,0.70080863254,154094659,1.22936,10.171926194,6762927,199725453,67827890211
13,4,14,0.774147564724,136899299,1.04866,11.234045244,7154872,224447739,75008112312
0,5,14,1.06302808329,149454809,1.35918,12.079020686,8161802,239818454,82496635170
17,2,16,3.30857922136,123126727,0.929856,13.421424123,9193550,271744575,91733551130
0,7,10,0.0,217803075,1.88081,12.082840155,7772829,245459180,81326883317
0,2,16,1.81186761334,105511309,1.01856,11.053070951,7176781,216330209,75462397306
21,5,14,18.636632037,151274178,1.21294,14.415807503,10103233,285074474,100231468262
13,17,11,0.766060519885,138910646,1.11044,9.641625096,6006766,185770828,64385696537
15,16,9,1.21316873558,161359896,1.39098,11.139343566,7485209,221278107,75360037471
9,15,12,0.429492214788,212683356,1.68857,13.677640951,8858301,278693049,93147413706
13,13,11,0.70080863254,154094483,1.22936,10.368403900,6752287,201787844,69488718205
15,16,11,1.19516880077,123545581,1.02197,9.517009164,6200125,183693864,63380114132
11,15,11,0.00753318041789,200545030,1.55889,11.869318711,7821391,241311212,79250221468
16,18,15,2.3165880209,92132488,0.705957,9.495664335,6139322,182608835,62853140034
0,7,10,0.0,217803115,1.88081,12.135604151,8076299,243366112,82198351556
0,1,16,1.81186761334,105511280,1.01856,11.079038522,7266482,219617741,74750427725
11,16,11,0.670099865483,247340249,1.92197,14.534102756,9620896,299243416,99556240876
17,5,14,3.00099235432,74892184,0.59792,7.885879235,4976406,146303471,51085753714
1,7,10,1.42307416273e-06,217798860,1.86198,12.107339614,7657921,243520622,81493134823
11,15,11,0.00753318041789,200545013,1.55889,11.957966775,7791861,243604820,80254074761
13,13,10,0.708641752788,130779931,1.0678,8.778169277,5505731,166242705,57470981087
0,14,11,0.0564146503645,200748610,1.7481,12.035493183,7774469,242846588,81360339585
12,4,11,0.214024662961,236668373,1.86105,14.434518493,9766025,296066217,98762317305
17,14,14,3.00099235432,74892075,0.597918,7.825436997,4933886,144374408,50728849894
16,6,15,2.08234071219,111276852,0.852748,11.015203363,7372880,217930777,74148275343
17,15,14,2.89815155842,158873297,1.26925,15.026669563,10519669,308791033,103681222146
16,5,15,2.08234071219,111276696,0.852748,10.997867912,7183618,222330102,74432647556
17,18,14,3.51616941095,139207788,1.11251,13.352988293,8970770,272564424,90918426349
11,15,11,0.00753318041789,200544992,1.55889,11.866001734,7959562,239701886,80580559649
17,20,14,3.95276722747,110233404,0.883214,10.955007602,7200720,216542558,73099761262
17,14,14,3.00099235432,74892088,0.597919,7.896837408,4813105,144256066,51174163898
3,0,10,8.71676398767e-06,217790268,1.82512,11.930345563,7932976,240934014,80501867443
11,7,11,0.0603622371002,200868213,1.56145,11.793594953,7818487,237487044,78236561286
1,15,10,0.00396652171144,217809806,1.86134,11.946041601,7932790,244773603,80951744770
17,18,15,3.26545187555,104332385,0.811426,10.917037724,7370084,216595900,73709242537
11,15,11,0.00753318041789,200544949,1.55889,11.920390569,7973050,237610466,81423066152
17,15,15,3.22780869509,114064248,0.886566,11.723196890,7807638,233698278,80073357170
13,13,11,0.70080863254,154094540,1.22936,10.382803855,6863086,206965799,69980625276
13,13,16,1.77421835044,96331542,0.75354,10.237348014,6693150,201596097,68542215710
0,2,10,0.0,217803164,1.88081,12.128140370,7656960,240092139,81998127357
17,13,14,3.00099235432,74892109,0.59792,7.923109797,4745788,145289640,51575359500
13,7,13,0.889708011812,152881593,1.16648,11.205563120,7341095,225560903,76019781317
17,14,14,3.00099235432,74892175,0.597919,7.922749486,4726652,145831166,51794309847
12,5,14,1.13366071912,149013602,1.15576,11.823110690,7908599,238908940,80930089504
0,7,10,0.0,217803134,1.88081,11.874904527,7840284,239348557,79600656058
12,16,11,0.683483732326,162291194,1.27508,10.399125261,6565154,205984749,69354436188
13,14,11,0.70080863254,154094348,1.22936,10.412844867,6586017,205175522,69605400473
11,15,11,0.00753318041789,200544973,1.55889,11.942228151,7793279,241581224,81021853928
13,13,17,2.60002059548,133439032,1.07692,15.562504000,11063386,324447874,106653160540
3,0,9,8.71676398767e-06,234650510,1.96058,11.989338986,8009221,245979227,80844721853
0,9,10,0.0,217803127,1.88081,12.173539843,8038412,240425981,82856611091
13,13,16,1.77421835044,96331574,0.75354,10.188121152,6773894,203434827,68564453640
15,16,11,1.19516880077,123545670,1.02197,9.614911409,6059222,187662973,63489335629
12,16,11,0.683483732326,162291166,1.27508,10.598527166,6761868,205282455,70838434396
12,22,15,6.49249774837,129057603,1.00891,11.790776582,7913675,238869676,80286003232
17,16,11,3.44245135277,152884330,1.31332,12.619080921,8651458,253195300,86021652937
16,18,15,2.3165880209,92132508,0.70596,9.554064474,6201390,181731907,62838555762
17,14,14,3.00099235432,74891998,0.597918,7.872536946,4917691,147104585,51218753124
0,7,10,0.0,217803178,1.88081,12.023227740,7623471,241022988,81409716877
15,16,11,1.19516880077,123545742,1.02197,9.471853090,5998918,188121459,63095193445
0,7,10,0.0,217803101,1.88081,12.013553765,7870115,244726728,81283619135
9,15,11,0.00433693090388,200615620,1.59099,11.912473520,7746264,245187653,81129289589
17,14,11,3.48561979131,207393582,1.7826,16.455373777,11627209,342436547,114004179479
11,15,14,0.905863105223,160522441,1.26125,12.790851465,8401434,258797754,86694927211
13,7,10,0.708641752788,130779831,1.0678,8.771587269,5407975,166254543,57467538887
1,13,17,2.45335163719,141640421,1.43333,16.318176649,11560022,338449229,113576857263
11,14,10,0.00458132271555,209426337,1.66118,12.162207917,8026799,247796563,81192044307
18,16,15,4.72240166215,128502057,1.00272,13.224055465,9115396,269929220,91339543261
15,14,14,1.27184088358,160019389,1.23124,13.395136709,9022099,274969645,91670008764
17,15,14,2.89815155842,158873251,1.26925,15.016600632,10326815,308560775,103937437876
16,18,16,2.34511828828,129288073,0.962417,13.221901276,9363226,271755471,89911295047
17,14,21,6.37833939121,111584091,1.38824,29.081873924,44455741,595952836,254351012488
11,15,11,0.00753318041789,200545051,1.55889,12.114080124,7837020,241384780,81440782637
12,16,11,0.683483732326,162291081,1.27508,10.569199113,6613542,206822188,70491498681
0,2,14,1.06302808329,149454680,1.35918,12.052943071,7632239,240995493,81494241950
13,7,10,0.708641752788,130780039,1.0678,8.888138918,5389181,168002687,58692782468
17,14,14,3.00099235432,74892127,0.597919,7.939617128,4862450,143852516,51360535114
17,18,15,3.26545187555,104332343,0.811423,11.088778608,7102391,216090311,74817074925
0,6,11,0.0563027428576,200765910,1.74809,11.983820067,8038455,242171160,80398723834
13,14,16,1.77421835044,96331324,0.753541,10.219063100,6607438,200257427,68286763759
0,7,10,0.0,217803093,1.88081,12.135314284,7609985,242827263,81907367532
15,16,11,1.19516880077,123545713,1.02197,9.424278399,5909447,183416110,62619035803
13,13,15,1.77656288917,141053635,1.08972,12.639080174,8413254,262014647,87440838583
12,4,10,0.702255830649,199974621,1.60629,12.037581477,7763104,242072891,82364352812
11,15,11,0.00753318041789,200544937,1.55889,12.136414661,7757370,244899921,81867880670
11,14,10,0.00458132271555,209426203,1.66118,12.229955164,7783170,243982999,81909067580
17,14,10,3.46538811541,193940883,1.70301,14.904322328,10171296,309464285,102934879328
15,16,11,1.19516880077,123545630,1.02197,9.596880835,5989914,183294858,63743857616
13,7,10,0.708641752788,130779889,1.0678,8.721550989,5423590,165839281,57250339026
13,14,16,1.77421835044,96331289,0.75354,10.209863171,6459393,199027518,68198380152
11,15,14,0.905863105223,160522413,1.26125,12.760558817,8609083,259653024,86201592148
18,14,11,5.02027492556,385294121,3.32813,29.340020467,21675439,642559387,211059188961
16,18,15,2.3165880209,92132606,0.70596,9.497334780,6082051,182924831,63049086346
13,8,10,0.708641752788,130779894,1.0678,8.777956688,5365898,167422887,57837322550
0,13,16,1.81186761334,105511105,1.01856,10.986697288,7268562,217636128,73672913097
17,14,14,3.00099235432,74892025,0.597918,7.742038443,4760448,140723911,50119671851
0,7,10,0.0,217803058,1.88081,12.096412680,7838677,242955335,81623433504
16,18,15,2.3165880209,92132427,0.705957,9.481977631,6114645,182226691,63153010960
17,14,9,3.46971298823,259372163,2.3271,18.797132919,13301729,403629829,131822608096
20,7,10,16.2731439645,331638870,2.92661,24.839860578,18638704,524563846,175985835865
0,14,14,1.06303333808,149459485,1.35936,12.062014169,7810776,240565391,82151714982
12,14,11,0.214024662961,236657091,1.861,14.453907576,9663579,297806278,99339174067
17,17,14,3.47662813965,121121833,0.967089,11.739010034,8028143,237245323,79410546510
11,15,11,0.00753318041789,200544948,1.55889,12.090996139,7801694,241535133,81339649161
11,15,11,0.00753318041789,200544916,1.55889,12.224527653,7875527,246069046,82200448790
0,7,10,0.0,217803092,1.88081,12.041711928,7880893,243883086,81519463549
0,7,10,0.0,217803080,1.88081,12.205001477,8040370,246575680,82115149211
17,14,16,3.30857922136,123126681,0.929855,13.325324269,9161556,271053351,91939575620
13,13,14,0.774147564724,136899450,1.04866,11.087082648,7241795,220354833,74761892153
15,17,16,1.87428396763,95183297,0.72043,10.437060140,6627026,203239479,69694532116
13,14,11,0.70080863254,154094378,1.22936,10.367615739,6752972,204376314,69314951148
0,7,10,0.0,217803068,1.88081,12.029003950,8149205,242540951,81680455864
11,16,11,0.670099865483,247340377,1.92197,14.467021552,9796455,300415634,99047230157
15,13,11,1.28349553559,173904738,1.43576,12.646024781,8428001,260162123,85454608236
13,17,16,1.6489402188,104451361,0.817713,11.003669799,7377979,219646355,73344364285
11,14,11,0.0603622371002,200865497,1.56149,12.127295574,7971269,244028372,82187073169
17,15,14,2.89815155842,158873193,1.26925,14.716285176,10218386,307687353,102365825843
0,7,10,0.0,217803183,1.88081,12.066429384,8035438,242813162,81249056763
15,18,15,1.93382423648,79268714,0.59559,7.944152732,4807447,147078096,51411731546
16,16,10,2.04229019149,168751655,1.45558,12.675271124,8439435,257405727,84721001507
17,14,14,3.00099235432,74892131,0.597919,7.837643534,4840745,144368253,50806126649
12,16,11,0.683483732326,162291191,1.27508,10.416349209,6561786,201534669,69468109845
15,7,10,1.31795634785,155259508,1.31197,11.242814084,7113897,223093559,75313704345
0,17,11,0.890684123282,137093707,1.19273,8.785025763,5565480,168249217,57784495157
13,5,14,0.774147564724,136899410,1.04866,11.093259855,7185401,221938794,74707672053
15,16,11,1.19516880077,123545735,1.02197,9.554621385,6099668,183149940,63466787647
0,7,10,0.0,217803157,1.88081,12.013568155,7818835,240001854,81060938588
13,17,16,1.6489402188,104451316,0.817713,11.026546761,7413780,218579591,73883142978
13,17,17,2.62827063421,140120293,1.12994,16.295976425,11336280,340394154,113243389716
12,16,10,0.655246881882,216417066,1.73576,12.855758037,8370678,263978915,87133817390
13,17,14,1.09177933458,182876518,1.39851,14.361371637,9510566,296808924,97905513822
12,5,11,0.214024662961,236668407,1.86105,14.565232747,9936741,297166564,99256215323
0,8,15,1.60453151349,121747889,1.13884,11.128189296,7405627,222690629,74192644254
15,17,10,1.52773526224,154884959,1.30743,11.128497505,7297168,222934070,75079766649
11,15,11,0.00753318041789,200544901,1.55889,12.136451059,7927274,242136901,81525955185
13,17,16,1.6489402188,104451337,0.817713,11.109372457,7237118,217900175,74965874544
0,7,10,0.0,217803146,1.88081,12.073051080,7873626,241428717,80965415269
11,17,13,0.852965499349,114039161,0.891032,8.849896814,5509406,167980612,57601988811
0,4,10,0.0,217803055,1.88081,12.085746352,7770403,241822752,81691574059
0,7,10,0.0,217803124,1.88081,11.923844162,7787339,239804452,80841536693
13,16,11,0.863706552647,125407405,1.00134,8.766697469,5563405,165181605,57281591433
15,16,11,1.19516880077,123545610,1.02197,9.591002656,5955661,184777199,63549996708
13,11,15,1.77656288917,141053665,1.08972,12.790286834,8361371,259607223,87186522047
15,18,16,2.46199785193,146886489,1.11218,14.921269364,10539693,312764003,102877979465
15,18,15,1.93382423648,79268709,0.595587,7.961858165,4848491,147770431,51751900327
13,13,16,1.77421835044,96331554,0.753539,10.205851680,6772744,199617780,68285988720
11,15,11,0.00753318041789,200544925,1.55889,12.112602515,7832331,246404369,80835504561
11,15,11,0.00753318041789,200544997,1.55889,12.057969325,7788303,241883978,81038798416
0,6,13,0.698951833829,140921528,1.25247,10.416958847,6769299,203286978,69522536298
11,18,10,0.933379238536,159212029,1.26542,9.585984501,5902677,184943599,63314461114
11,7,10,0.00458132271555,209429121,1.66122,12.068175866,7724241,241672575,81235373259
0,17,13,0.852362658533,114051296,1.01526,8.841553367,5412572,166686723,57751940187
15,15,14,1.28400421089,138640317,1.06618,11.909650955,7834573,239109215,80472850228
11,18,11,1.01139708147,168120990,1.30855,10.434475174,6552544,204397788,70021004199
0,7,10,0.0,217803112,1.88081,12.078782578,7992586,242750461,80897985158
13,17,16,1.6489402188,104451394,0.817714,11.062531401,7354841,219166009,74707945785
13,13,11,0.70080863254,154094610,1.22936,10.393656569,6602316,204966467,68764509667
12,16,15,1.48972604902,191541051,1.50412,16.609099946,11424008,349419056,115133579292
15,18,15,1.93382423648,79268774,0.59558,7.898773275,4808155,146563874,51227735690
13,17,16,1.6489402188,104451381,0.817714,11.021285631,7362092,218829564,74184456086
11,15,11,0.00753318041789,200544944,1.55889,11.954382312,7731922,240882927,80550514447
11,7,10,0.00458132271555,209429047,1.66122,12.126207604,7910020,242950253,82278209069
11,15,11,0.00753318041789,200544861,1.55889,12.233027314,7949318,244724029,82225769446
9,16,11,0.725315478344,216653091,1.71441,12.949356971,8320334,261798945,87605257942
13,5,15,1.77656288917,141053705,1.08972,12.700527651,8442227,259066188,86122551111
15,18,14,1.67518401782,105773774,0.815185,9.565031865,6038411,186009715,62938935236
11,8,13,0.781629046522,166861710,1.30104,11.990853686,7774156,240923272,81350947840
0,16,8,0.716928758039,270386724,2.31905,12.611582883,8800119,260813401,86575818282
0,7,11,0.0563027428576,200765904,1.74809,11.787428076,7701571,241571843,79978932964
13,16,11,0.863706552647,125407447,1.00134,8.874276979,5431444,170072704,58019329806
11,15,11,0.00753318041789,200544953,1.55889,11.959600238,7949830,245678269,80884859741
15,18,15,1.93382423648,79268739,0.59559,8.028429024,4776200,149999884,52101774710
12,16,11,0.683483732326,162291007,1.27508,10.332673682,6602114,205495250,68891258371
11,14,13,0.781620196179,166845559,1.30078,11.969222569,7776391,244616341,81494356355
0,17,10,0.890684123282,148765048,1.28365,8.800793779,5393711,166709574,57851870334
13,7,16,1.77421835044,96331742,0.75354,10.266851000,6757399,201029850,68749161829
13,7,12,0.890881119521,146980714,1.14834,10.336398373,6703276,206573729,69754896931
0,17,16,1.84373141825,96289604,0.929853,10.256272344,6808252,200199611,68500896289
13,13,17,2.60002059548,133439066,1.07692,15.427084670,10820240,323565522,106289983402
11,17,18,3.54720620106,206680640,1.86142,27.838616875,21595197,611167428,200389317578
15,16,15,1.92412951378,119951966,0.900332,11.212993172,7384330,222231209,75488718439
11,18,11,1.01139708147,168121038,1.30855,10.386537824,6737178,204208928,68911973619
0,17,16,1.84373141825,96289392,0.929852,10.216531805,6789947,201689268,68459260083
13,7,10,0.708641752788,130779883,1.0678,8.832916596,5424595,166915016,57432495509
15,6,15,1.74815932961,129969206,0.975245,11.831321944,7807370,238111066,80464547094
13,17,14,1.09177933458,182876469,1.39851,14.323661656,9550332,296396167,99117564178
11,15,11,0.00753318041789,200544973,1.55889,12.029688292,7821133,244782169,80999368878
12,16,11,0.683483732326,162291182,1.27507,10.361076153,6576198,203191799,69520055394
0,17,13,0.852362658533,114051264,1.01526,8.823546213,5240152,165953209,58025343952
11,7,9,0.00458132271555,217751121,1.76152,12.184918041,7920613,242788209,82416637543
16,18,13,2.23753638613,114006926,0.921713,10.206343613,6693079,200712736,67821122305
15,18,15,1.93382423648,79268746,0.595588,7.921157057,4870043,145873383,51429135243
12,19,16,2.37294758922,164454176,1.31131,16.497782277,11418980,347084321,113911881954
13,17,11,0.766060519885,138910607,1.11044,9.551408715,6062890,184844759,63366844577
14,17,16,2.13578710398,95584967,0.735063,10.211253903,6313107,200773115,67811271490
13,21,13,4.1651859381,228024193,1.73825,16.021504514,11093392,332481105,110496799605
11,7,10,0.00458132271555,209429023,1.66122,12.163169378,7974533,243174996,81955229699
13,17,16,1.6489402188,104451377,0.817714,10.976725091,7189433,216901985,74318264211
13,13,15,1.77656288917,141053763,1.08972,12.601648030,8391992,256855249,85626635798
15,18,16,2.46199785193,146886341,1.11219,15.008179191,10530390,309127820,103414247060
12,16,11,0.683483732326,162291218,1.27508,10.429957432,6222380,203863826,69402822882
0,7,10,0.0,217803086,1.88081,12.007612283,7857269,244567325,81656774742
11,7,10,0.00458132271555,209429003,1.66122,12.215985983,7933829,244379410,82513288519
0,7,10,0.0,217803104,1.88081,12.102123521,7726494,242729954,82114415757
11,16,11,0.670099865483,247340303,1.92197,14.540661323,9740779,297986981,100295569134
15,18,15,1.93382423648,79268676,0.59558,7.955794312,4925149,146905996,51506013511
13,7,10,0.708641752788,130779902,1.0678,8.694979260,5407544,165941533,57347801743
0,7,10,0.0,217803114,1.88081,12.232496799,7513985,244091205,82097855406
13,7,10,0.708641752788,130779829,1.0678,8.839893728,5392595,167900195,58080165293
12,10,11,0.214024662961,236668309,1.86105,14.414963488,9817608,295182117,99041618324
12,16,11,0.683483732326,162291133,1.27508,10.415996208,6718714,206188745,69429517312
13,17,16,1.6489402188,104451395,0.817714,11.014111173,7281200,218401008,74509609707
0,7,10,0.0,217803060,1.88081,11.974109886,7825997,241953775,81008688299
13,17,16,1.6489402188,104451349,0.817714,11.063699715,7128879,219236611,74825806421
11,17,15,1.69747887887,181445565,1.44533,16.007591553,10804830,334480483,109687496245
15,15,11,1.36408393006,173644439,1.43409,12.743695194,8692983,256830965,87390969087
11,17,13,0.852965499349,114039059,0.891032,8.815741810,5463335,168402358,57900480919
15,18,15,1.93382423648,79268691,0.59559,7.845311287,4729233,145852446,50653965161
0,7,10,0.0,217803071,1.88081,11.984541832,7857740,240711425,80786236108
13,13,11,0.70080863254,154094652,1.22936,10.502115270,6525326,203687569,70059983446
0,16,11,0.725278164005,216693670,1.88337,12.956325746,8328533,258026904,87216252975
13,7,10,0.708641752788,130779862,1.0678,8.808987755,5570989,167131150,57721848094
15,17,13,1.29553466967,111939970,0.884497,9.590121537,6169524,187321394,63548251200
11,18,15,1.68435415431,110103887,0.876006,10.434109808,6755761,203690166,69960435444
13,17,10,0.708350521119,189178746,1.54306,12.038401811,7804744,243708853,81942427294
11,7,17,2.52584623244,141587850,1.18674,16.319429192,11432701,343299245,114209906241
12,16,11,0.683483732326,162291174,1.27508,10.351475706,6555546,207688868,69543889470
11,15,11,0.00753318041789,200544914,1.55889,12.145911039,7849861,240793960,82013699688
11,15,11,0.00753318041789,200544875,1.55889,12.108376098,7766242,247187133,81449206657
17,18,15,3.26545187555,104332374,0.811426,11.064468538,7200796,216821107,74519219013
11,15,11,0.00753318041789,200545023,1.55889,11.985645273,7939493,244680779,81550736216
15,18,15,1.93382423648,79268842,0.59558,7.957622232,4956898,147858456,51770579382
12,16,11,0.683483732326,162291183,1.27508,10.473770160,6675387,203414376,69464690260
11,15,11,0.00753318041789,200544920,1.55889,11.842371934,8161960,242950209,80719872718
13,17,16,1.6489402188,104451453,0.817714,11.052819404,7401800,221650189,74484305746
11,17,13,0.852965499349,114039147,0.891024,8.894580429,5352630,169109748,58534228692
15,18,15,1.93382423648,79268673,0.59558,7.912889115,4788465,147788712,51479414765
0,7,10,0.0,217803089,1.88081,12.061201748,7847794,243426956,81359182215
15,8,11,1.28349553559,173904665,1.43576,12.523741043,8637574,260122650,85966543843
0,16,10,0.716928758039,234605090,2.0255,12.825624736,8487731,266623901,87216553657
11,17,16,1.76906449223,122679335,0.993071,12.598794665,8728354,258933907,85907642381
13,13,13,0.889708011812,152881667,1.16648,11.289916891,7205074,222636304,75944406987
11,16,11,0.670099865483,247340409,1.92197,14.409995633,9537455,300151299,98491897540
0,7,10,0.0,217803147,1.88081,11.809210913,7826209,242552066,80410155746
13,17,16,1.6489402188,104451279,0.817705,10.841175070,7349545,221294351,73058108577
15,18,15,1.93382423648,79268779,0.59558,7.900975729,4866635,147529375,51431906103
12,16,11,0.683483732326,162291240,1.27508,10.367606822,6528922,209473136,69369993704
15,17,13,1.29553466967,111939989,0.884497,9.593907312,5988857,182686833,63681626318
0,7,13,0.698951833829,140921523,1.25247,10.367693606,6780806,206171346,69119183385
11,17,11,0.891219118347,137032478,1.06797,8.825580210,5404686,167408152,57537895863
13,13,16,1.77421835044,96331458,0.753539,10.330570998,6670526,200239094,69386593877
17,18,15,3.26545187555,104332333,0.811423,11.005460337,7255720,216877231,74508363293
13,15,11,0.72762091894,153985925,1.22856,10.470683995,6737850,206619705,70594122389
0,7,10,0.0,217803083,1.88081,12.082735375,7799405,244288283,82148455125
12,17,11,0.899312531159,146386049,1.15343,9.659345731,6098506,188471708,63865273956
13,16,16,1.72445386442,166279931,1.30144,16.509146981,11664884,345328299,113698972726
11,16,11,0.670099865483,247340278,1.92197,14.411711609,9815330,301569872,98472547365
12,13,11,0.214024662961,236668280,1.86105,14.350536113,9694626,295444820,98542430058
11,8,13,0.781629046522,166861690,1.30104,11.987464488,7785159,241789998,80856811134
15,17,11,1.39094841693,135908789,1.12355,10.362301804,6695701,203672930,69207683114
11,17,13,0.852965499349,114039111,0.891032,8.857972527,5510497,168787759,57630667609
15,18,15,1.93382423648,79268728,0.59558,7.997336569,4761276,148626263,51196843211
15,18,11,1.57412833193,185164834,1.53073,13.469137769,9016275,274857689,92108266702
11,15,15,1.39157272903,131333988,1.04612,11.881704388,7926414,241101865,79986996483
0,17,10,0.890684123282,148765073,1.28365,8.876431183,5402522,167007597,58144774203
0,7,14,1.06302808329,149454772,1.35918,12.029812661,7845721,241457388,81639580059
11,15,11,0.00753318041789,200545049,1.55889,12.102815530,8113414,242942455,81849406950
0,17,13,0.852362658533,114051371,1.01526,8.846747326,5476248,167625328,57710148070
0,17,14,0.895365522629,137049731,1.24868,11.212702848,7348699,220477689,75775839144
12,16,10,0.655246881882,216417035,1.73576,12.772764221,8462075,262604725,85278062712
15,18,15,1.93382423648,79268757,0.59558,7.944982105,4998278,146057078,51295846678
0,7,10,0.0,217803160,1.88081,11.920059939,7780657,242266898,80875433704
11,17,13,0.852965499349,114039047,0.891032,8.874879886,5528828,166940085,58157228294
15,18,15,1.93382423648,79268694,0.59559,7.894049238,4831977,148912378,51481334395
12,15,11,0.83382246378,207026719,1.62596,12.810325076,8368729,261137380,86840812759
12,16,11,0.683483732326,162291203,1.27508,10.411749531,6551688,207507007,69742467766
13,17,10,0.708350521119,189178719,1.54306,11.799303867,8025349,241949380,80126616425
0,7,16,1.81186761334,105511204,1.01856,11.122447910,7169177,218609291,74455136371
13,18,16,2.3122762837,112821867,0.883639,11.885524335,7964528,237523635,80803743082
15,13,15,1.74815932961,129969177,0.975245,11.867562116,8142548,241033822,80849012004
0,18,6,0.932489439433,214676837,1.84258,9.616948294,5935539,186794091,63913069798
12,6,11,0.214024662961,236668366,1.86105,14.639480517,9578289,296835337,100652145475
0,16,13,0.870646552537,127324770,1.12642,9.581861594,6122206,188427236,63807272507
15,8,10,1.31795634785,155259559,1.31197,11.250525989,7313184,223224538,75908419373
11,15,11,0.00753318041789,200544930,1.55889,11.952294314,7860865,241946292,81070819521
13,7,10,0.708641752788,130779983,1.0678,8.764521953,5434531,170280897,57980956524
12,10,11,0.214024662961,236668341,1.86105,14.557857635,9991186,301468518,99547840336
11,15,11,0.00753318041789,200545020,1.55889,12.111257112,8005649,242322637,81172457032
15,17,15,2.07751458722,109484825,0.821796,10.403463915,6771529,203654420,69793948345
15,18,13,1.56215125178,133792436,1.05687,11.162908553,7159245,220429533,75049404159
0,17,13,0.852362658533,114051424,1.01525,8.777356711,5498597,163904821,58041222258
13,5,10,0.708641752788,130779906,1.0678,8.892982288,5522782,164814016,57903248100
15,18,15,1.93382423648,79268733,0.59558,8.015156369,4902948,149192040,52481738387
13,17,16,1.6489402188,104451383,0.817714,11.030507370,7314928,222850794,74836906131
11,15,11,0.00753318041789,200544959,1.55889,12.184632483,7878555,243286100,82005997887
11,15,11,0.00753318041789,200544947,1.55889,11.970574944,8021138,245339640,80845757312
13,16,16,1.72445386442,166279918,1.30143,16.585050830,11580776,347003857,115191924268
14,13,13,0.924013134762,131806968,1.02268,10.359533290,6570206,203226628,69345107870
12,17,10,0.899312531159,152684285,1.22831,9.558876141,6175389,188180784,63828810889
15,17,13,1.29553466967,111940021,0.884497,9.548863330,6022657,187897745,63669765695
0,15,10,0.00396596104017,217813957,1.87928,12.112010927,7779961,242076904,81974613077
11,8,11,0.0603622371002,200868184,1.56145,11.949872730,7905435,240948235,81727131262
13,15,11,0.72762091894,153985888,1.22856,10.275579799,6734561,204872472,69515991677
12,15,16,2.01002632468,157986067,1.25795,15.511435448,11049744,328697027,108625661236
15,17,11,1.39094841693,135908827,1.12355,10.265575668,6666838,201983688,68155691719
11,15,13,0.710253749752,140516690,1.0962,10.311224199,6600801,204398573,68196044929
11,18,13,1.06598350101,231054190,1.80061,16.092546989,10770209,334246302,111108235926
15,14,14,1.27184088358,160019357,1.23124,13.391772019,9065716,271862954,91365675374
11,17,13,0.852965499349,114039131,0.891024,8.773852943,5345816,167836677,57211783306
16,18,15,2.3165880209,92132531,0.705957,9.513482469,6115196,183808066,63488998286
12,7,10,0.702255830649,199974562,1.60629,12.045777911,8007583,241833251,80804672049
0,15,11,0.00396596104017,200653222,1.74605,12.168109556,7975913,241754583,81889229943
13,17,11,0.766060519885,138910657,1.11044,9.615363706,6201574,186283223,64029403427
12,16,16,1.87303677771,122677666,0.97639,12.607853376,8461526,253539810,85933154612
15,17,13,1.29553466967,111939886,0.884497,9.561464572,6012792,183256646,63800504693
11,16,13,0.862981653889,140041193,1.09306,10.315664121,6865595,202545063,68609765072
13,13,16,1.77421835044,96331659,0.75354,10.402508417,6575737,203666126,69954195340
12,13,11,0.214024662961,236668346,1.86105,14.486454786,9557928,297992958,99068511218
15,18,15,1.93382423648,79268753,0.59559,7.988504321,4744042,147599016,52092286524
12,16,11,0.683483732326,162291044,1.27508,10.460233927,6801202,206159476,69947857137
11,17,13,0.852965499349,114039126,0.891032,8.821909335,5413325,167239411,57787529720
13,17,16,1.6489402188,104451354,0.817713,11.059634626,7231852,218567692,74527351650
11,15,17,2.33694409994,74368176,0.620284,9.312752412,6002724,178848059,61811207622
0,8,11,0.0563027428576,200765857,1.74809,12.098615273,7842307,244340575,82164435909
0,7,10,0.0,217803221,1.88081,12.047617843,7904872,242352053,81845859372
15,16,13,1.17883848099,112157913,0.885351,9.661582179,6157574,185634290,63833177189
1,15,7,0.00396652171144,267155709,2.26956,11.810443681,7782628,243238147,80077813470
10,7,10,0.00115642038603,217754919,1.70973,12.226292412,7813053,243134670,82933152906
13,18,15,1.75764942794,129817960,1.00395,11.957321164,8026132,237619457,80831995484
15,17,16,1.87428396763,95183361,0.72043,10.274750700,6804257,201751949,69407606446
10,18,15,1.68400606533,110097571,0.888734,10.268991527,6623172,204388428,68599526557
15,16,10,1.21837042021,142559561,1.20265,10.409807456,6668664,203219422,69674463968
2,7,10,3.68934756458e-06,217794515,1.84309,12.125782499,7951362,241248687,82110883203
11,15,11,0.00753318041789,200544898,1.55889,12.163551423,8019399,242815858,81660579856
13,17,16,1.6489402188,104451440,0.817714,10.972095925,7354679,216698962,74038574925
12,16,11,0.683483732326,162291216,1.27508,10.372461010,6543691,207044457,68323749476
12,16,13,0.944712912054,101263101,0.782417,8.090256002,4967674,149889177,52207180142
15,16,11,1.19516880077,123545667,1.02197,9.474798715,6117729,183400865,62899288467
12,16,11,0.683483732326,162291051,1.27507,10.331849186,6717201,203290402,69287353580
11,15,11,0.00753318041789,200544955,1.55889,12.132831707,7727304,242718861,81783081575
12,16,10,0.655246881882,216417020,1.73577,12.795546355,8666282,262738805,87277487235
13,13,16,1.77421835044,96331688,0.75354,10.355891799,6692595,201108824,69627947223
11,18,13,1.06598350101,231054305,1.80061,16.114846436,10884128,339641144,111381122603
12,15,13,0.948058856008,166616143,1.28463,12.026090809,7894577,240561281,81394485574
11,8,10,0.00458132271555,209429043,1.66122,11.855562002,8007483,242103142,80568896854
0,15,11,0.00396596104017,200653253,1.74605,12.162224196,7765032,241493277,82255321677
11,17,13,0.852965499349,114039084,0.891032,8.821484466,5383325,167622328,57881083096
15,22,15,6.43567963608,158880353,1.18991,14.276191278,9603467,291828546,97278614071
15,18,13,1.56215125178,133792486,1.05687,11.096352916,7267496,221850946,75470458120
0,17,15,1.69375341806,161462861,1.51808,14.301516211,9693506,299942520,98362199979
0,7,10,0.0,217803144,1.88081,12.047537169,7893585,244659682,82008900873
12,16,13,0.944712912054,101263028,0.782414,7.944699910,4678783,149190051,51560895802
0,17,13,0.852362658533,114051272,1.01526,8.748873948,5409972,169447205,57296836718
12,16,13,0.944712912054,101263108,0.782417,8.057823107,4935617,148458346,51994032497
13,17,13,0.674982859851,190289976,1.45197,13.636895567,9174564,281057235,93300725828
0,16,13,0.870646552537,127324703,1.12642,9.653822629,6005994,185067082,63793846628
13,18,16,2.3122762837,112821900,0.883639,11.808464605,7944235,235705780,80213346882
15,13,15,1.74815932961,129969097,0.975245,11.886830007,7920946,239750045,80486275770
15,15,15,1.90076014305,120312191,0.90172,11.014233326,7427959,221575620,74451585100
11,18,13,1.06598350101,231054370,1.80061,16.203487991,10709758,334709885,111726413014
11,7,9,0.00458132271555,217751078,1.76152,12.097363040,8020608,242051651,81939207321
0,16,11,0.725278164005,216693721,1.88337,12.819323924,8579702,259890256,87322350736
9,7,10,0.0005647844814,217765539,1.72557,12.046497653,7926631,243952287,81133948397
0,7,10,0.0,217803092,1.88081,12.172598130,7988354,240040622,82165253155
13,17,13,0.674982859851,190290006,1.45197,13.496909661,9018662,277756118,91850926852
0,7,10,0.0,217803067,1.88081,11.919162274,7749950,241353794,80538233842
11,15,15,1.39157272903,131333961,1.04611,11.943068404,8033823,241431743,81695363263
15,19,11,2.22299823335,233646268,1.93378,16.765145626,11688033,348746246,116875121110
13,13,16,1.77421835044,96331643,0.75354,10.351191635,6811202,198942808,69107980188
15,18,15,1.93382423648,79268645,0.59559,8.033412185,4760759,148173414,52158860772
13,13,13,0.889708011812,152881571,1.16648,11.247679915,7388160,223086596,75447397317
12,16,16,1.87303677771,122677527,0.976387,12.579097385,8462582,260603632,86798553184
13,15,11,0.72762091894,153985767,1.22856,10.476909935,6609024,201686126,70037930268
11,15,13,0.710253749752,140516713,1.0962,10.417731067,6603784,205770683,69516133314
15,21,10,4.05858121088,154805844,1.30718,11.154840450,7264427,222851011,74815309263
0,7,15,1.60453151349,121747854,1.13884,11.041057898,7425684,223679109,73837757352
0,17,13,0.852362658533,114051254,1.01526,8.743679848,5448154,166643891,57842264591
13,17,13,0.674982859851,190289881,1.45197,13.694085455,8948039,277984028,93012529581
12,17,13,0.85386026011,113647398,0.878043,8.827356844,5526194,167835917,57753800482
13,17,13,0.674982859851,190289946,1.45197,13.714303183,9062822,278661606,94156438523
11,16,10,0.692245237419,241650812,1.91489,13.483287620,8970739,276349323,92221660430
0,7,11,0.0563027428576,200765872,1.74809,12.027993301,7839515,244448618,81399140957
13,13,16,1.77421835044,96331594,0.75354,10.375041539,6575402,200604644,69011491979
12,13,11,0.214024662961,236668280,1.86105,14.460637057,9849599,299039915,97737100994
11,17,13,0.852965499349,114039165,0.891032,8.709053915,5499814,167140573,57658529041
15,15,15,1.90076014305,120312278,0.901721,11.093314691,7184868,221689971,74446033007
0,12,10,0.0,217803153,1.88081,12.116530057,7857183,246087396,81981118319
13,7,16,1.77421835044,96331552,0.753539,10.310837474,6323131,198949760,68541209412
11,16,11,0.670099865483,247340364,1.92197,14.485201557,9874870,300965735,99587884916
12,16,11,0.683483732326,162291131,1.27508,10.375172902,6786722,204303635,69746734144
12,16,13,0.944712912054,101262999,0.782416,8.021273093,4902368,148594267,52175682917
13,17,11,0.766060519885,138910767,1.11044,9.725474910,6008423,185083457,64345926109
12,7,13,0.80824090343,152653576,1.17801,11.292577194,7214811,220608586,75068047351
9,17,10,0.89080727954,148739270,1.18095,8.953510744,5389959,170284194,59016274360
15,17,15,2.07751458722,109484812,0.821796,10.286345736,6694059,204402733,69074391068
12,18,13,0.972707358419,151904885,1.17372,11.216124476,7239861,225387414,75789150010
15,18,15,1.93382423648,79268815,0.59558,8.035508228,4859423,146716068,52368312177
0,7,10,0.0,217803052,1.88081,12.180430540,7690434,246951914,82149945902
15,16,13,1.17883848099,112157655,0.885347,9.627314713,6034026,184944144,64018941508
11,17,10,0.891219118347,142955828,1.13772,8.900123284,5484827,170119304,58240099458
10,17,10,0.890921153187,148731547,1.17024,8.720417848,5582912,167271801,56862248268
1,7,13,0.698951843756,140918181,1.23747,10.376866297,6802298,203755764,68355957723
0,7,10,0.0,217803136,1.88081,11.881476844,7790200,243915850,80437882570
18,18,15,4.74404276701,136144830,1.06226,13.783268385,9916898,290762885,95169164139
11,14,13,0.781620196179,166845555,1.30078,12.170149581,8023489,242177842,82041788584
13,18,15,1.75764942794,129817953,1.00394,12.002699593,7795720,240536851,81527358772
11,15,13,0.710253749752,140516700,1.0962,10.397795872,6781563,204688013,69065449115
12,17,13,0.85386026011,113647333,0.878051,8.806483429,5565840,167599660,56763333998
0,17,13,0.852362658533,114051358,1.01526,8.866774424,5375010,168287921,58164231064
12,16,13,0.944712912054,101263044,0.782414,8.046057655,4725072,148793485,52603461688


==> src/data/Kmeans-singleFP.csv <==
maskedBits,Accuracy,fpBits,fpEnergy,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0.0,379344464,3.28729,12.129292481,7272209,241390543,78930763852
1,1.42307416273e-06,363665549,3.12317,11.922726392,7367677,243879814,78190904320
2,3.68934756458e-06,347409436,2.95604,11.953385934,7358996,240847282,78937964499
3,8.71676398767e-06,331429424,2.79394,11.909887111,7320056,243315623,78516536273
4,1.7698251465e-05,315766493,2.63598,11.950820457,7314881,240921771,78760185380
5,3.54318356267e-05,299625949,2.47815,11.776537714,7381084,241385468,78078367722
6,7.38498994866e-05,283286289,2.32018,11.976738637,7415645,247348183,78341132029
7,0.000145309534775,267157900,2.16479,11.983246878,7458783,243901294,78944805347
8,0.000279573664057,250817839,2.01148,12.076461960,7482328,243442556,79471078796
9,0.0005647844814,234625697,1.86102,11.881515157,7303381,243178054,77023355671
10,0.00115642038603,217754987,1.70973,12.091422389,7474535,240943559,78853526429
11,0.0603622371002,200868201,1.56145,11.883479413,7407211,242065194,78099578797
12,0.536097043824,211898196,1.62992,13.547035498,8525496,278160884,89917724551
13,0.889708011812,152881613,1.16648,11.177420124,6802777,221163505,72935320355
14,1.03994475988,113129975,0.856403,9.519936858,5606760,185121619,61250138472
15,1.90076014305,120312097,0.90172,10.999605528,6840449,218625368,72102332877
16,2.3620389087,130112112,0.967681,13.311508760,8393500,271313401,88296261550
17,3.44859857209,123999418,0.923686,14.587322607,9682515,301229380,97755498009
18,5.96072059208,1131589367,8.59284,147.737796342,111391259,3376455907,1043885465286
19,9.47316969726,2128986063,16.8321,347.042025960,283205946,8009154354,2473927825572
20,16.3171028366,1314339381,11.4552,295.791194832,281772922,6295824366,2191236150488
21,19.7365105819,53033627,0.57311,18.594942486,21792526,356183654,141436730823
22,18.5351380283,3943521,0.096448,4.883875146,6199966,25970775,34910063435
23,11.4807178588,0,0.0265533,2.485142249,1676751,2623413,12638029487


==> src/data/LowerConvexHull_FPUEnergy/Blackscholes-CIP.csv <==
0.0,100.0
0.0,100.0
0.5012625689448426,75.10085518698328
0.5288563591040651,73.94462613500173
0.5626979610215779,73.07562615531495
1.1436709902893103,71.16821385768552
3.334302883818601,65.19287411891365
7.390524713305247,60.793841028661966
15.510378074361094,58.43872514168478
30.97166386476494,53.99784679761929
72.55260201434098,46.14962725222937
100.0,41.61002661033131


==> src/data/LowerConvexHull_FPUEnergy/Blackscholes-WP.csv <==
0.0,100.0
0.0,100.0
0.6446393635449975,89.01054256637347
3.2123928648375584,78.08283735196733
3.7093060363990724,76.05760832029901
4.941427795233317,73.47823437404782
11.218359311252811,63.491437973552166
15.137983229058266,61.72824960897032
68.30059548213812,42.05732393507892
100.0,42.05732393507892


==> src/data/LowerConvexHull_FPUEnergy/Bodytrack-CIP.csv <==
0.0,100.0
0.0,100.0
1.4860590865266694,71.21197007481297
2.923935339398518,33.246084788029926
5.694483673321759,29.846384039900254
16.120221188907948,25.2633748960931
23.085327024370528,25.177123857024107
100.0,25.177123857024107


==> src/data/LowerConvexHull_FPUEnergy/Bodytrack-WP.csv <==
0.0,100.0
0.0,100.0
3.8353171027682174,71.21463009143807
19.263473439164823,57.89140482128013
100.0,50.49389858686617


==> src/data/LowerConvexHull_FPUEnergy/Ferret-CIP.csv <==
0.0,100.0
0.0,100.0
0.07351074757533788,87.31188018856606
0.10686020857114235,83.69389325709537
0.14485063382510727,81.20864875620727
0.1768578038807061,80.51045101935115
0.7886286157312491,68.77832953411543
2.5113635053521226,67.15573672151392
44.393992601818354,39.620819519103875
100.0,11.099441968531357


==> src/data/LowerConvexHull_FPUEnergy/Ferret-WP.csv <==
0.0,100.0
0.0,100.0
0.07543643336569485,89.18905474092651
0.17132847654808359,85.6767046003213
1.8194236495750165,81.91035796533593
4.266576680876782,78.46823727018146
7.635234899239333,75.17213529702667
16.91665127857443,68.40347986902209
33.3782899996064,63.93279042070365
100.0,63.93279042070365


==> src/data/LowerConvexHull_FPUEnergy/Fluidanimate-CIP.csv <==
0.0,100.0
0.0,100.0
5.789755683727507,45.78699032948645
5.959008518030032,42.389853342848
16.043381624115145,15.33705307709343
19.490546422666043,12.271817096877383
21.16310089986583,11.395088461822388
67.85121533487218,9.051465341174733
67.89871453348758,9.051157754866015
100.0,9.051157754866015


==> src/data/LowerConvexHull_FPUEnergy/Fluidanimate-WP.csv <==
0.03104417628486217,100.0
0.0,84.30971480597455
0.4052733546600851,79.14841654568271
1.2249252485508564,74.05709417062427
17.880383424829592,19.283354659317403
100.0,5.56711225669923


==> src/data/LowerConvexHull_FPUEnergy/Heartwall-CIP.csv <==
0.0,100.0
0.0,100.0
0.0,94.53488372093024
0.12899368367184424,92.30260409413731
0.8277105157693093,88.30594624704081
2.7207729315748983,84.14775100960871
4.920000869299826,82.14872580420555
100.0,8.881771341038853


==> src/data/LowerConvexHull_FPUEnergy/Heartwall-WP.csv <==
0.0,100.0
0.0,95.81813117950146
0.19449634455019127,94.3635983846261
0.7636716188771233,92.57763542682078
2.9628995565963354,90.40314719398414
100.0,8.881771341038853
100.0,8.881771341038853


==> src/data/LowerConvexHull_FPUEnergy/Kmeans-CIP.csv <==
0.0,100.0
0.0,100.0
0.0,57.214605343611304
1.2395341303847215e-05,56.64179308792349
3.213516445534898e-05,56.06715562058716
7.592525219133904e-05,55.520504731861195
0.0015498654193440687,53.94382606949798
0.00491941783036756,52.49217440505706
0.03777578159501351,48.398224677469884
0.06561593543661381,47.421736445522
8.228692000560532,23.801185779167643
16.84410557130553,18.117659226901186
100.0,18.117659226901186


==> src/data/LowerConvexHull_FPUEnergy/Kmeans-WP.csv <==
0.0,100.0
0.0,100.0
1.2395341303847215e-05,95.00743773746764
3.213516445534898e-05,89.92331069056881
7.592525219133904e-05,84.99219722020266
0.00015415631394019707,80.18702335358304
0.0003086203847396302,75.38580411220184
0.0006432515840461479,70.58032604364082
0.001265683353272373,65.85333207596531
0.002435158389008803,61.189612112104506
0.00491941783036756,56.61258970154746
0.010072718450646367,52.01031852985286
0.525770581966982,47.4996121425247
9.058185844040054,26.05194552351633
100.0,0.8077565411022453


==> src/data/LowerConvexHull_FPUEnergy/Particlefilter-CIP.csv <==
2.8380186897517102e-05,100.0
2.8380186897517102e-05,100.0
0.0,48.959221047669125
0.0001443233210861268,45.01610729330988
0.25196795581938913,32.200080989767486
2.5564596826072936,31.48628311363348
5.487602508349854,30.736221162505363
5.533160069449007,30.73531456063051
6.7800371895562535,30.730781551256243
7.706991089039346,30.730177150006345
100.0,30.730177150006345


==> src/data/LowerConvexHull_FPUEnergy/Particlefilter-WP.csv <==
0.0,100.0
0.0,100.0
0.0007147156409594022,96.77672813427377
0.00270727623548968,93.16603506736053
0.007547665140779854,89.61517772418753
0.02008345851794974,86.12959571600395
0.040402155996471206,82.70415163218557
0.415681312521785,72.80466356004423
1.3777314622830483,57.574960865019065
11.137255491540396,51.97216127842952
100.0,30.723226535632474


==> src/data/LowerConvexHull_FPUEnergy/Radar-CIP.csv <==
0.0,100.0
0.0,100.0
4.591815914977668e-06,97.05651509068846
1.4272036971626696e-05,93.48851790539169
3.0902573421932316e-05,90.0350935753497
6.546867557560099e-05,86.80743189906764
0.00013653246464502463,83.4710613325635
0.0002652809409859501,80.23279941179919
0.0005846319662276078,77.0633263116111
0.0011444747140285112,73.92294749946998
0.0021969243574042705,71.0171272886379
0.004575115859184802,67.77142264302437
0.009499674853628673,65.00949511261067
0.04129268384501114,53.7624101798433
0.30501877529247323,51.13106863996608
0.8231740713370421,48.42575092582987
2.6790823627977214,45.86883663444493
100.0,45.86883663444493


==> src/data/LowerConvexHull_FPUEnergy/Radar-WP.csv <==
0.0,100.0
0.0,100.0
0.0023231713619793763,77.50199600348229
0.0023312772331269055,76.54233557216511
0.0024923007967781047,73.4874353272318
0.0025795079998749103,72.48672714068555
0.004807709753398122,69.459793498216
0.005859102432015616,68.89617624372443
0.016998368488613476,64.45760578818455
0.08750040885780354,59.85935505406125
0.10507843378612287,59.58442530887308
0.33521827696539164,56.425552453167214
0.6663679905493581,54.56261586969367
0.6965331094790536,54.48006928500223
1.5082757957398016,53.33073213858805
3.451692141844137,52.26326496551537
5.588869137794679,51.49531108334499
7.506717173400962,50.85907087729428
8.643771331516854,50.60173302720429
9.55312903258003,50.40145606762505
11.94190827354405,50.20704307307853
20.92577279987346,49.57892220322698
27.70798465582715,49.48352000288688
39.024256092438875,49.349550955600755
54.93597365321578,49.22663322703018
100.0,49.13754606595607


==> src/data/LowerConvexHull_FPUEnergy/TinyDNN-PLC.csv <==
0.0,100.0
0.0,100.0
1.9963593239455308,88.63396253628284
1.9965666517390654,85.61180521751672
1.9967739795326,82.9365208141778
1.9971886351196697,80.73917825013072
1.9980179462938084,79.36917446409578
1.9994692408485515,77.37321290136478
2.001957174370968,74.7264139037626
2.0094209749382164,73.21560567544665
2.0249705594533185,72.0666342149386
2.061874906702493,70.14495105197686
2.1893814997263275,67.96239205293237
2.8155114362010916,66.67351758703373
12.663788956892407,65.24870643806227
98.99135028445374,56.904105143598905
100.0,56.904105143598905


==> src/data/LowerConvexHull_FPUEnergy/TinyDNN-PLI.csv <==
0.0,100.0
0.0,100.0
1.9936640626295798,77.89694773468909
1.9942860460101839,75.24780500117187
1.9944933738037185,74.79203850938396
1.9951153571843228,73.62738204698289
1.9955300127713922,73.28465574125156
1.9990545852614818,72.16056393891864
2.0005058798162247,71.85894315538968
2.005067091273988,70.94596787278921
2.0114942528735633,70.03407431445726
2.0179214144731388,69.55450988876268
2.0413494551425586,68.40157210593686
2.1091456436284024,67.39484738673445
2.1491599077805974,66.83487479041592
2.2055530676220334,66.4258027295509
2.379086430810569,65.57214199433898
2.6560763629729145,64.69197901454919
3.789537410227066,63.563740602520426
5.556799522316765,62.505814267943094
12.784453732729595,61.849027349595254
100.0,55.549966646835045


==> src/data/ParetoOpt_curves/Blackscholes-currentFunc-default.csv <==
maskedBits,Accuracy,fpBits,fpEnergy,fpMemoryBits,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0.0,240188300,1.55462,179946352,11.817308950,117529592,29401199,144264151106


==> src/data/ParetoOpt_curves/Blackscholes-currentFunc-nsga.csv <==
func1,func2,func3,Accuracy,fpBits,fpEnergy,fpMemoryBits,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
12,14,19,0.48527209003,79218800,1.18308,145308118,11.724007966,116187189,30068619,146012295904
1,3,16,0.13826945373,167045200,1.29806,156473033,11.397568076,114917667,28961612,137999941734
1,4,16,0.13826945373,167045200,1.29825,156473032,11.892550223,116201101,29708423,146867143901
1,2,16,0.13826945373,167045200,1.29822,154673036,11.816992599,114889999,29228674,141014582462
12,14,17,0.205582450529,87935800,1.22506,148546042,11.805444477,116147989,29263860,144994965230
13,23,22,1.00446381004,59530400,1.08009,139784795,11.640907409,104554139,25751993,143607967636
4,11,17,0.222069704659,142412100,1.26838,153200597,11.753939639,116542172,29110921,143632488433
14,17,20,0.610187141789,60049400,1.14405,141289022,11.592734727,112218088,28243154,142153142225
2,5,17,0.22192935661,155652500,1.27432,154584227,11.666847344,116293218,29051245,141036776292
14,21,23,1.03654491293,48633900,0.977603,132484407,11.712843141,96850642,22619548,145371832100


==> src/data/ParetoOpt_curves/Blackscholes-singleFP.csv <==
maskedBits,Accuracy,fpBits,fpEnergy,fpMemoryBits,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0.0,240188300,1.55462,179946352,11.817308950,117529592,29401199,144264151106
1,0.00260922936015,229350200,1.53799,178223105,11.860615280,114835517,29563407,141971116379
2,0.00471624473884,218918100,1.50207,175204417,11.800581628,118422188,29476655,146602267186
3,0.00482122754749,207284600,1.47732,174872907,11.806471265,114283191,29311510,142830950079
4,0.00668200719616,196337100,1.46898,173177369,11.686840820,116181703,29907192,140649572494
5,0.0477772280725,185862400,1.45773,171078066,11.787666987,114317467,29592740,145599565062
6,0.0426260249862,175358600,1.44828,168671476,11.750544826,117911018,29261438,139992948549
7,0.045219584015,164380000,1.43542,167594933,11.931958556,116617787,29244619,145696199906
8,0.0333013225767,152310800,1.41129,165211379,11.709145351,117188087,29604870,138545773954
9,0.038391853769,141874400,1.38063,162045426,11.696451594,116119255,29662453,139924539499
10,0.0512201184376,131329700,1.35034,161799808,11.812266353,115256432,29328413,142123158170
11,0.0776981796377,119674300,1.33036,157898204,11.522840202,114849163,29109481,136727611699
12,0.0972997979765,108330100,1.30233,156954041,11.804867386,114823248,29291414,142618718344
13,0.097235159817,98288000,1.27746,156158143,11.728395619,114533072,29175784,141432227939
14,0.116610808196,86402200,1.23325,152377313,11.679901079,114329344,29033077,142371314553
15,0.156637532574,74955100,1.22,152158121,11.834364086,118469167,29092891,143958606300
16,0.212666871954,63103000,1.20207,148425696,11.825750082,116581201,29767306,142347486692
17,0.356636373485,52358800,1.19684,148548921,11.902010779,117618136,29705490,144775717712
18,0.402285856089,41010900,1.1594,145712725,11.860440388,116955808,29422914,140679731958
19,0.606620816372,30314100,1.1172,144258991,11.899803295,116142362,29028051,139298885391
20,0.607268303679,18445100,1.09064,137368280,12.007514521,112987958,27965046,146003884434
21,0.707966347971,9939400,0.986722,136374283,11.726591570,105032268,25266998,142776004013
22,0.981314768261,3676500,0.994238,135267190,11.882210263,102631473,25473139,143490920860
23,1.03654491293,0,0.905099,129704899,11.665043460,91255662,21583699,140140410630


==> src/data/ParetoOpt_curves/Bodytrack-currentFunc-default.csv <==
maskedBits,Accuracy,fpBits,fpEnergy,fpMemoryBits,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0.0,2342621346,4.29497,142814457,208.423546902,1315832850,162854467,2347192769422


==> src/data/ParetoOpt_curves/Bodytrack-currentFunc-nsga.csv <==
func1,func2,func3,func4,func5,func6,func7,func8,func9,func10,Accuracy,fpBits,fpEnergy,fpMemoryBits,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
23,22,22,16,0,22,19,14,20,17,0.980175521613,182974002,4.11494,58678613,190.113740139,711409299,33004702,2424142354433
23,23,0,12,3,22,23,15,18,20,1.90893192117,75612743,3.61283,46683234,184.330803500,573920303,13682162,2288171341506
23,22,17,23,7,23,23,15,21,20,5.40389727483,28933554,3.55589,35630208,179.858416743,600219428,7956424,2329709049046
23,22,23,23,0,23,23,15,20,20,7.73877320501,26698247,3.6285,35753515,176.199949289,535033324,5120181,2268762339744
23,21,23,23,0,23,23,15,20,20,7.73877320501,39095232,3.62848,35753336,174.557181965,577731837,5221709,2241115391388
9,19,23,12,0,2,1,0,20,0,0.498163800224,1472511093,4.29497,100996372,205.622111189,1227097888,150087875,2559483972752


==> src/data/ParetoOpt_curves/Bodytrack-singleFP.csv <==
maskedBits,Accuracy,fpBits,fpEnergy,fpMemoryBits,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0.0,2342621346,4.29497,142814457,208.423546902,1315832850,162854467,2347192769422
1,2.03238496506,2283484693,4.29497,141169019,180.215498667,1248624206,158609918,2299744262959
2,2.13615818565,2191700361,4.29497,136616014,198.434432182,1302823387,161490793,2313499738330
3,3.29772980192,2096868687,4.29497,131776406,186.331551101,1283807692,160841474,2285037474254
4,2.25756749856,2033760627,4.29497,127226970,168.229476289,1283635630,157199309,2247928216255
5,1.89815837714,1954712498,4.29497,122660792,200.873883832,1296769959,160905025,2354970327588
6,1.89635971058,1829925379,4.29497,118161247,169.890340501,1261762910,159714008,2262713816788
7,2.98191094684,1768072160,4.29497,113575884,205.477766336,1296970378,161460530,2306644107738
8,4.40909454509,1691185967,4.29497,112459335,179.215909381,1328311664,160656365,2345683608653
9,3.20530402693,1605936962,4.29497,105763756,198.312753432,1261931688,158777507,2347537508927
10,3.12098472167,1533246861,4.29497,103391102,179.369795149,1241871428,158939717,2340622728863
11,3.97701404813,1458647522,4.29497,98936482,171.769902547,1275305265,160724795,2337287151695
12,2.4473194787,1383801030,4.29497,92989232,182.833968829,1287105655,160300204,2309705362082
13,4.65112545313,1283234833,4.29497,90527813,202.831205886,1286698813,157699665,2348005794444
14,9.60817750727,1199765149,4.29497,84403198,205.672576856,1249696715,158639350,2370861561911
15,11.0446943083,1110724571,4.29497,79456378,160.271727211,1267406005,159778823,2199034863041
16,14.2464774573,992431839,4.29497,71440671,181.790916481,1269852008,156675064,2304678286539
17,54.5107551965,855395170,4.29497,66974920,172.774242861,1245384923,151755145,2292214929815
18,135.555961976,707827880,4.24635,60596082,180.603028813,1232466302,143136733,2224674017670
19,532.915681854,565981666,4.03871,48760460,194.059790604,1175688790,141117619,2293450832394
20,557.191400113,397178507,3.84379,37719247,166.678484157,1141374185,130931366,2281857265995
22,650.826816806,64142299,3.42519,23695636,152.356106376,746398726,46156192,2069388460026
23,917.022873241,0,3.35348,21986970,165.120415899,509533386,2068547,1984571512878


==> src/data/ParetoOpt_curves/Ferret-currentFunc-default.csv <==
maskedBits,Accuracy,fpBits,fpEnergy,fpMemoryBits,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0.0,4786403758,4.29497,869857038,69.162789524,2058737590,446554482,267443930469


==> src/data/ParetoOpt_curves/Ferret-currentFunc-nsga.csv <==
func1,func2,func3,func4,func5,func6,func7,func8,func9,Accuracy,fpBits,fpEnergy,fpMemoryBits,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
3,8,11,8,3,10,2,20,21,0.00375333739928,3690311663,4.29497,825517730,73.815698584,2167895419,449311200,310812779914
12,11,8,8,3,5,10,2,23,0.0167365488693,2516076347,4.29497,832418668,86.978870744,2259562825,457379345,344929753853
1,6,8,5,3,5,4,9,22,0.00156004883056,4121221696,4.29497,839698363,73.706993725,2179184574,451914030,312030138824
1,12,11,5,3,10,2,9,21,0.00226782425499,3830004377,4.29497,828629115,79.712966492,2238180523,459438635,320237178851
4,6,8,8,3,5,4,20,22,0.00307407018133,3704212800,4.29497,835729958,86.359818055,2302836706,469134870,340217800830
16,23,19,19,9,9,11,13,22,0.942144644339,994939315,4.29497,631948674,65.450596280,2011252909,391023455,280564104349
22,23,20,19,22,2,14,6,23,2.12223453923,190616793,2.86204,246741098,24.405519200,721513809,135698853,140329144043
12,10,12,7,5,5,10,2,22,0.0532970237162,2485909855,4.29497,821424638,83.778966525,2232146856,462359881,337171847635
3,8,11,8,3,10,2,20,19,0.00375333739928,3690311663,4.29497,825517722,77.677378575,2209538667,456419031,321712127547


==> src/data/ParetoOpt_curves/Ferret-singleFP.csv <==
maskedBits,Accuracy,fpBits,fpEnergy,fpMemoryBits,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0.0,4786403758,4.29497,869857038,69.162789524,2058737590,446554482,267443930469
3,0.00160092760576,4155806284,4.29497,851529309,77.494873572,2193894968,465284522,280285720370
4,0.00363601098553,3938519421,4.29497,846417718,86.578747491,2239272460,468428922,311285533033
5,0.0386125192065,3719675116,4.29497,838366950,68.364372525,2021730794,443961264,266169456731
6,0.0905467934182,3496379600,4.29497,833504150,83.887998319,2241307579,465293785,301926573389
7,0.162037501867,3281181406,4.29497,828481466,75.619766517,2138878406,463424806,277807157629
9,0.359008894532,2850938892,4.29497,810444240,71.355911676,2049311952,450948920,271686902158
11,0.708367709654,2491138387,4.29497,822142731,93.885844228,2312691754,484280616,328048351151

==> src/data/ParetoOpt_curves/Fluidanimate-currentFunc-default.csv <==
maskedBits,Accuracy,fpBits,fpEnergy,fpMemoryBits,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0.000182247053745,8283331362,4.29497,2221957757,293.795446566,3298845314,513333965,2668352587183


==> src/data/ParetoOpt_curves/Fluidanimate-currentFunc-nsga.csv <==
func1,func2,func3,func4,func5,func6,func7,func8,func9,func10,Accuracy,fpBits,fpEnergy,fpMemoryBits,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
20,22,19,4,19,17,11,10,10,9,0.200434004911,287512228,5.88528,197025990,86.719354396,165211461,1039331535,791430384507
12,10,7,1,10,10,11,10,2,19,0.0173793795505,3797660138,9.7717,1119729203,179.299544405,143822879,4087404589,1231082164166
12,12,7,1,10,10,11,10,2,19,0.0178786311177,3474581181,4.29497,1067058885,290.290974430,3416222607,514325420,2726639614691
23,22,19,1,19,17,11,10,10,15,0.0626882270331,45831692,4.29497,370261129,300.272204359,2105438828,134944331,2713347419531
23,16,19,4,19,16,11,11,23,19,0.0475986698555,474301576,4.29497,484735516,300.060502070,2611492952,243087376,2748206226189
23,22,22,1,19,17,11,10,10,19,0.0577586390895,44112206,4.29497,365963562,300.180976006,2053448460,123441111,2726660215896

==> src/data/ParetoOpt_curves/Fluidanimate-singleFP.csv <==
maskedBits,Accuracy,fpBits,fpEnergy,fpMemoryBits,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0.000182247053745,8283331362,4.29497,2221957757,293.795446566,3298845314,513333965,2668352587183
1,0.00143279727862,7899506168,4.29497,2136244454,292.148799369,3579651341,528441798,2650584809937
2,0.00137703172277,7494932473,4.29497,2037240852,293.257843359,3434086819,520882784,2667031723786
3,0.00152631796106,7104298373,4.29497,1938264727,291.870813223,3382624674,518488878,2672249245176
4,0.000442854797674,6696298771,4.29497,1839315130,293.226730328,3471020305,519447922,2651655025408
5,0.00357498214298,6290262494,4.29497,1740287285,292.582080490,3404425840,515808879,2703418598968
6,0.018794767277,5890725628,4.29497,1641404474,293.600040819,3476365824,523071076,2667411894017
7,0.0255278565205,5473854052,4.29497,1542706357,293.891477696,3426772475,517825705,2698144096994
8,0.0257513163344,5085467885,4.29497,1443420456,293.264424180,3301935779,512650322,2640924390209
9,0.0271419648482,4684358621,4.29497,1344875768,295.886457992,3536930538,525952786,2717953150607
10,0.0383299638379,4252391429,4.29497,1245727497,291.964214995,3425510335,519095250,2660461082692
11,0.0380422713143,3852665400,4.29497,1146710165,287.535649737,3815870987,537202541,2598930078161
12,0.0457023006059,3438921778,4.29497,1047208304,290.853139655,3491217959,519930959,2617707493187
13,0.0517860417326,3035250087,4.29497,948347351,288.623856716,3551092222,520856639,2589178148633
14,0.0546490588835,2622397916,4.29497,848023356,288.000447051,3638751704,519206573,2590529497408
15,0.0605294431325,2205997002,4.29497,748257428,284.877488184,3658853517,512268657,2586666784512
16,0.0646876065807,1784362260,4.29497,647600234,290.645122116,3876430192,509829619,2589082291425
17,0.0680271211502,1384383786,4.29497,535926429,284.249319145,3797931364,483986621,2554496355852
18,0.0855383073199,1017194642,4.29497,439678402,287.813562463,3580450354,446386766,2586013234085
19,0.149417167967,677743914,4.29497,356544110,292.721297544,3335127657,411451305,2598213188446
20,0.295171065858,222416872,2.23247,175751045,163.184619024,1599052868,177033692,1336849676156
21,0.3382891865,229521511,4.29497,368928644,339.541860541,3005361635,284849063,2742802411336


==> src/data/ParetoOpt_curves/Heartwall-currentFunc-default.csv <==
maskedBits,Accuracy,fpBits,fpEnergy,fpMemoryBits,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0.0,224325128,1.44205,39381457,16.865226985,217771226,18794303,140396129869


==> src/data/ParetoOpt_curves/Heartwall-currentFunc-nsga.csv <==
func1,func2,Accuracy,fpBits,fpEnergy,fpMemoryBits,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
7,20,0.023799534842,194741571,1.22198,33218273,17.425839229,215662389,18304609,200569886665
23,23,0.87473432883,0,0.125512,18840286,17.436995731,122765605,1331854,208833119788
0,16,0.0,224325128,1.44205,39381457,18.236354792,219414078,18412570,211779976874
4,18,0.0011283520331,212068239,1.31667,36268356,17.898916157,215449225,18606379,205106860987
7,18,0.00724026802477,203432101,1.28634,35266109,17.562194590,215834958,18613616,203460333097
4,17,0.0,216496248,1.35811,37283250,17.521098463,213459566,18659703,201803748732
8,20,0.0430369365825,189523969,1.1963,32830269,17.694595358,215500028,18417343,213010375258


==> src/data/ParetoOpt_curves/Heartwall-singleFP.csv <==
maskedBits,Accuracy,fpBits,fpEnergy,fpMemoryBits,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0.0,224325128,1.44205,39381457,16.865226985,217771226,18794303,140396129869
5,0.0,218939129,1.38469,37998764,16.419294257,214676098,18889626,140360627894
6,0.0017013262941,215872525,1.3783,37660310,16.242142737,218032082,18621362,136378245295
7,0.00668009780985,211217356,1.362,37290788,16.504364718,215113056,18615162,142210985642
8,0.0259174995503,205354056,1.33173,36891126,16.259074042,218140121,19179529,131623749498
23,0.87473432883,0,0.125513,18840286,15.934750531,122814406,1230923,131132128699


==> src/data/ParetoOpt_curves/Kmeans-currentFunc-default.csv <==
maskedBits,Accuracy,fpBits,fpEnergy,fpMemoryBits,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0.0,379344566,3.304,18718312,16.498331119,239857451,36072797,156026077271


==> src/data/ParetoOpt_curves/Kmeans-currentFunc-nsga.csv <==
func1,func2,func3,Accuracy,fpBits,fpEnergy,fpMemoryBits,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
9,15,11,0.00440870352632,200615659,1.68043,17779525,18.186628094,236360457,34548311,240432687098
6,14,10,0.000558469842212,217790309,1.85982,17896461,17.989229129,230415006,34814064,231273230129
3,0,10,0.000506349096049,217790441,1.8765,17909899,17.948635662,232078837,34495994,237997853866
0,7,10,0.000506330996474,217803140,1.95071,17923723,17.845644795,236827505,34670431,229099003731
11,15,11,0.00755522361395,200544881,1.62233,17749683,17.987716027,235566321,34708208,237407275895
1,7,10,0.000506340054375,217798821,1.92576,17919091,17.768222373,234640633,34847768,230216213087
0,2,10,0.000506330996474,217803110,1.95069,17923706,17.892532596,230564145,34860456,228455148102
0,9,10,0.000506330996474,217803102,1.95075,17923626,18.305291525,234281063,34742079,235188295129
0,4,10,0.000506330996474,217803049,1.95074,17923740,17.495849104,230879002,34915088,227708272176
15,18,15,1.93381843673,79268674,0.605273,9706386,11.577772195,142803624,21190812,143643065944
2,7,10,0.000506349096049,217794498,1.88268,17914437,17.697167745,232861794,35486793,225561293437
12,16,13,0.944706138874,101263131,0.780538,10684054,11.638965377,143179615,21564744,143794118173
9,7,10,0.000762048502348,217765612,1.80685,17883068,17.926242662,234432843,34817029,232482215185
0,12,10,0.000506330996474,217803093,1.95076,17923709,17.896845243,233379461,35017120,229038758721


==> src/data/ParetoOpt_curves/Kmeans-singleFP.csv <==
maskedBits,Accuracy,fpBits,fpEnergy,fpMemoryBits,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0.0,379344566,3.304,18718312,16.498331119,239857451,36072797,156026077271
1,1.42307416273e-06,363665507,3.18534,18636512,16.731741368,240494532,36025619,153063523949
2,3.68934756458e-06,347409368,2.98574,18555743,16.593008266,242479014,36228483,152285194725
3,8.71676398767e-06,331429397,2.82307,18472631,16.429642945,238494726,35664854,155549212549
4,1.7698251465e-05,315766644,2.68662,18391907,16.499393732,236321092,35904652,150517772698
5,3.54318356267e-05,299625937,2.49867,18307008,16.771246161,239008619,35891950,157766960223
6,7.38498994866e-05,283286309,2.25887,18224353,16.452187467,238390518,36079389,150060656457
7,0.000145309534775,267157812,2.1582,18141346,16.660781932,237655664,35909555,152991948258
8,0.000279573664057,250817811,2.15308,18057134,16.052972156,236913938,36659678,140519928330
9,0.0005647844814,234625693,2.10113,17969300,16.527955880,242433055,36544950,150621200566
10,0.00115642038603,217754793,1.75811,17878356,15.860910702,240223572,36150075,143239328402
11,0.0603622371002,200868041,1.62406,17771252,16.888266467,238020714,35640123,158171259223
14,1.03994475988,113130009,0.905508,12978051,13.174103255,180743133,27579657,117561226437
23,11.4807178588,0,0.0265429,2647239,4.603688776,22465555,1024928,32781089115


==> src/data/ParetoOpt_curves/Particlefilter-currentFunc-default.csv <==
maskedBits,Accuracy,fpBits,fpEnergy,fpMemoryBits,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0.00196190363028,395526524,3.7086,408855421,13.577738138,175399081,504436847,143521041971


==> src/data/ParetoOpt_curves/Particlefilter-currentFunc-nsga.csv <==
func1,func2,func3,func4,Accuracy,fpBits,fpEnergy,fpMemoryBits,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
23,23,2,16,0.058537985,154109,1.03524,125929925,18.52166894,81595723,916265974,2.33887E+11
23,23,1,16,0.046380115,161689,1.03531,125943258,18.75384874,81549446,916822491,2.30188E+11
23,22,10,14,0.016713542,2217668,1.04625,140867810,24.05970524,87381949,973923276,3.02845E+11
23,1,0,1,0.002985861,110558983,1.58683,105982424,15.51536272,126159922,821226867,1.85367E+11
23,23,10,14,0.043054793,97500,1.0351,125906861,18.47127503,81286751,910377388,2.27991E+11
23,21,10,14,0.00447778,6508087,1.05015,123124238,18.01589035,92956647,890405990,2.24779E+11
23,23,10,16,0.045733246,95620,1.03508,125927390,18.4750879,81056271,915146285,2.25509E+11
23,5,0,1,0.002019907,89481123,1.48145,105821852,16.06696786,125702684,828382003,1.91684E+11

==> src/data/ParetoOpt_curves/Particlefilter-singleFP.csv <==
maskedBits,Accuracy,fpBits,fpEnergy,fpMemoryBits,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0.00196190363028,395526524,3.7086,408855421,13.577738138,175399081,504436847,143521041971
1,0.00275349357143,378944685,3.57299,404571899,12.942922231,172475896,503944466,135679928035
2,0.00495487961447,361122326,3.28436,402178544,13.280054016,173556332,515448024,135402927460
3,0.00366773901618,343265947,3.14917,399709180,13.048986563,173187907,502012179,138004430251
4,0.00373724120092,325408114,3.01503,397405574,12.963641275,172187125,502680464,136300062124
5,0.00502875347791,307543785,2.81855,394531063,13.380279976,172392021,505649920,136811290521
8,0.00338019413985,253960992,2.37596,387691563,12.982620034,172710571,510328958,135547194051
13,0.0730526850989,164643606,1.90308,379743308,12.865767363,172371524,514699284,132284872912
15,0.0764983865991,128920539,1.50481,381792906,13.023767418,172408751,507379923,136523770348

==> src/data/ParetoOpt_curves/Radar-currentFunc-default.csv <==
maskedBits,Accuracy,fpBits,fpEnergy,fpMemoryBits,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0.0,508467448,4.29497,114015915,12.641391061,289511994,21729171,182989493711


==> src/data/ParetoOpt_curves/Radar-currentFunc-nsga.csv <==
func1,func2,func3,func4,func5,func6,func7,func8,func9,func10,Accuracy,fpBits,fpEnergy,fpMemoryBits,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
11,18,23,16,16,15,10,1,0,3,7.82795431479,49965913,1.86755,18260756,13.484047806,253142693,16904190,209480320421
11,18,23,16,16,15,10,1,0,3,7.82795431479,49965913,1.86751,18260723,13.607514112,259958410,17005096,211705728102
11,18,23,17,16,18,10,2,0,2,9.01366676373,48416796,1.86292,17494076,13.440448797,253059519,17015032,210351439045
11,18,23,16,16,19,13,11,22,0,12.4529418436,46567714,1.84639,12879719,13.188244341,249137950,16667783,209805644654
12,17,19,16,16,17,13,3,0,1,0.726340054353,93831498,1.91232,25887247,13.941493378,292059964,21020043,213957755934
12,17,19,16,16,17,13,3,0,1,0.726340054353,93831498,1.91198,25887176,14.332202342,298767002,21140501,222433059763
11,18,23,16,16,19,13,13,10,0,9.9619388746,48005707,1.84808,17233130,13.574845440,262943075,17071612,206002127855
12,17,19,16,15,17,13,11,0,2,0.694884070675,94449457,1.91492,26982710,13.591768834,287918329,20725131,215087740997
17,16,22,13,2,16,10,11,21,9,1.57281988257,77316373,1.96369,20005803,13.520664727,268627368,18970295,210213747648
11,19,23,17,16,18,13,11,22,0,28.8937005392,37500608,1.83712,11941174,13.342902581,252150397,16211127,207380841113
18,16,19,0,15,16,11,10,11,9,0.349563370639,110779041,1.97422,30409516,14.234032850,296258283,21621865,216056924066
13,14,19,7,2,3,10,1,14,9,0.109575085906,138907342,2.10187,38734143,15.406092664,306219537,22305740,225843647870
16,8,14,8,6,3,13,1,8,9,0.00610983271436,236945255,2.76921,56577639,14.582634709,301008039,22021701,216574485477
17,13,19,7,9,3,10,1,2,9,0.0912448394208,145882096,2.31017,41802229,13.777294891,295855842,21331230,210610760191
17,12,14,7,9,3,13,10,10,0,0.0177257846381,189707044,2.5905,48205149,14.100608730,302276333,21828001,220666204508
17,18,22,8,16,3,9,2,1,9,3.59940141222,61849719,1.93954,21798707,13.547690187,273118198,18474834,208778248379
10,19,23,17,16,19,13,16,12,0,21.8212555096,38455848,1.83169,15973916,13.681272309,253797227,16357853,208531826698
10,16,23,17,16,18,19,16,1,0,5.82803524782,63693766,1.85864,18583757,13.256431669,251454646,17047316,206951925803
16,8,14,0,9,3,9,1,8,9,0.00501344748164,240424338,2.81416,56062790,14.263348983,300181222,21951218,221282078564
10,16,23,17,16,18,19,16,1,0,5.82803524782,63693766,1.85863,18583898,13.449323569,252002912,17250818,204893987869
8,19,23,17,16,19,13,17,22,0,40.6942324859,36859213,1.82755,11495713,13.431076243,250512227,16217188,207213549903
14,5,14,7,0,1,11,1,11,0,0.002598954553,284769880,2.98049,62313051,14.044708447,299921242,21920376,211350938719
14,2,14,0,0,3,11,1,8,10,0.00242258751288,317876159,3.21135,69712930,13.713950211,297345180,21696231,215400331964
8,19,23,17,16,19,18,17,22,9,57.2868648255,36202934,1.82114,11063207,13.736651661,258483514,16574672,212206770153
8,19,23,17,17,19,19,18,23,0,104.279329219,35602911,1.82102,10539079,13.383944353,253201787,16227297,210465780530
14,2,14,0,0,3,11,1,8,10,0.00242258751288,317876159,3.21257,69712700,14.646558140,307149538,22477875,215229753945
14,3,14,0,0,3,11,1,8,10,0.00243104026094,308544556,3.17645,68873418,14.117052779,305424715,22197880,217491112549
14,6,14,7,0,1,11,1,11,9,0.00268989363942,274899113,2.86867,61308638,14.029457541,298650329,22054002,216067237317


==> src/data/ParetoOpt_curves/Radar-singleFP.csv <==
maskedBits,Accuracy,fpBits,fpEnergy,fpMemoryBits,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0.0,508467448,4.29497,114015915,12.641391061,289511994,21729171,182989493711
1,4.78831483511e-06,488289975,4.29497,110032150,13.665454072,290348331,22188112,192022792234
2,1.48827844199e-05,464626317,4.29497,104983061,12.717231323,292453148,22066088,181861951768
3,3.22249962758e-05,441246257,4.29497,99896723,13.449969430,291863368,22194564,194957529590
4,6.82702957388e-05,417990036,4.29497,94716904,13.226051236,293205746,22217382,194075902854
5,0.000142375138298,393970896,4.01658,89608099,12.174923187,285592761,21895715,182213259799
6,0.000276633185806,370970724,3.56309,84615516,13.542971506,291033179,21567694,193589516167
7,0.000609650292782,347549954,3.25021,79491052,12.859455230,289365450,22148382,188699127445
8,0.00119345055487,324053684,3.16469,74319355,13.218642679,290064898,22159977,193880848763
9,0.00229093798335,300765068,3.04392,69260728,13.152986352,291947182,21879574,190519491067
10,0.00477090012895,277177506,2.83796,64262838,12.518183535,286371651,21774486,188808227840
11,0.00990619721535,253461795,2.74266,59137227,12.764050814,292309871,21781506,186277915492
15,0.0430597337301,160455192,1.82183,38765136,12.540865492,290710239,21755238,183111641682
16,0.318071532867,137129232,1.78471,33757649,12.963643160,290671227,21930250,188958630998
17,0.858400399895,114305431,1.73267,28670491,12.873014888,286991002,21344082,186583432838
18,2.79372911715,90175889,1.67237,23356966,13.122537687,289722371,20966832,191457796256


==> src/data/Particlefilter-currentFunc-default.csv <==
func1,func2,func3,func4,Accuracy,fpBits,fpEnergy,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0,0,0,8.09429778557e-07,395534239,3.30906,7.800207250,10900041,627581133,81012268968


==> src/data/Particlefilter-currentFunc-nsga.csv <==
func1,func2,func3,func4,Accuracy,fpBits,fpEnergy,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
17,5,14,9,0.0368411586033,156644652,1.88107,7.519391765,10995913,632605096,63215355853
1,3,13,2,0.0109704697951,368330570,3.13574,7.788751078,11054204,627481017,72895473681
1,0,7,20,0.106037069895,383579531,3.23133,7.684607790,11074861,624540171,65780933436
4,11,3,2,0.00148345593315,288520590,2.64013,7.707673508,11034323,627514096,69641967638
7,15,12,19,0.0524949662768,229586052,2.29287,7.713269368,11124954,626051940,65854898808
11,9,23,1,0.788913447874,210844194,2.15743,7.991645221,11091646,622973849,79669848854
16,15,11,1,0.022280342014,116382899,1.65837,7.923537887,11035042,630111999,74789218375
23,4,7,17,0.0099927367018,94686511,1.52111,7.617923719,11133712,921013889,77798474359
15,3,20,17,0.62398943986,192144117,2.06875,7.702063687,11002130,625221949,70169181002
11,2,7,9,0.00115527854982,247838577,2.37576,7.946056754,10973117,626564548,73844718088
11,7,15,8,0.0553670141738,221438798,2.21693,7.999514419,10925231,634964461,78716063588
7,21,9,22,0.30917714869,199432922,2.15409,6.992602007,10981990,686185233,63869156884
23,4,7,17,0.0099927367018,94686930,1.52111,7.424947647,10900229,913612979,70956576865
1,2,13,2,0.00775603461711,373591927,3.1686,7.992027125,11022077,636731980,78908402843
16,15,11,1,0.0288209629839,116382863,1.65837,7.772076035,10977093,624157044,71592073428
23,4,7,17,0.0099927367018,94686999,1.52111,7.333232093,10914215,919753053,65723210060
2,11,3,2,0.00147291730797,313679588,2.80772,8.102629167,11029120,624048490,81530890571
16,15,11,1,0.025526826513,116382819,1.65837,7.772745990,11049997,618843218,69130125517
11,3,7,17,0.0099927367018,242569515,2.34286,8.098244824,11125580,619539542,81643547213
15,2,20,9,0.627510298592,197412254,2.10165,7.766784614,10921194,623144026,69488275284
12,5,14,9,0.0369898565639,219390270,2.20773,7.840990635,11036274,631512347,71786568484
17,9,23,1,0.789811275818,135506157,1.75982,7.743756164,11112990,637428259,68265756466
7,15,12,19,0.0524949662768,229586548,2.29287,7.939580727,11049948,617567522,75292369002
4,11,3,1,0.00147413243323,288521268,2.64014,7.774022547,11051522,622881762,68999391482
10,3,7,17,0.0099927367018,255153375,2.4153,7.896702161,10998123,625981827,73987813180
23,0,7,17,0.0099927367018,115179846,1.64901,7.511057101,11020112,897671721,73135508100
22,4,3,2,4.80631758528e-05,100791289,1.60775,7.874837978,11138274,1124134106,70486253715
0,11,8,17,0.0099927367018,338074409,2.97089,7.737284339,11008219,632626325,72867680576
16,15,11,1,0.0196781608748,116382717,1.65837,7.768544455,11070368,625024011,69621141562
16,15,10,1,0.0104141218819,116390039,1.65839,7.708252796,11042186,626979854,71600576092
16,15,11,1,0.0288404843524,116382695,1.65837,7.843095467,11179126,626164608,75140119978
16,15,11,1,0.0255165866092,116382652,1.65837,7.756034583,11030221,623904135,69917915083
0,11,3,2,0.00147630622063,338124983,2.97109,7.905236273,11001791,627869792,72945393426
23,4,7,17,0.0099927367018,94686665,1.52111,7.368825981,10987732,913029350,66964452384
22,3,7,17,0.0099927367018,106018685,1.63989,8.094057560,11046994,1115473084,77474646423
11,3,7,17,0.0099927367018,242569672,2.34286,7.871857462,11064275,629528755,74284178367
22,4,7,17,0.0099927367018,100747453,1.60757,7.902844567,11033215,1115462492,73075871451
5,11,3,1,0.00148094362391,275937623,2.55857,7.944264301,11040767,629728155,75008244212
23,3,7,17,0.0099927367018,99958473,1.55344,7.366082177,10949198,913617067,67644205578
22,0,7,17,0.0099927367018,121240936,1.73547,7.888605452,11063121,1114752239,72657867894
22,4,3,2,5.23495532752e-05,100791400,1.60775,8.076169842,11104325,1124031554,79110656725
3,11,3,2,0.00148016073175,301098140,2.72312,8.047062935,10981161,632947809,81303248772
22,4,3,2,4.85429533663e-05,100790984,1.60775,7.847884963,11064129,1117856190,70008996387
23,4,7,17,0.0099927367018,94686872,1.52111,7.480069224,11165232,909446401,71733817088
11,4,7,9,0.000886573426759,237306771,2.31058,7.990624005,11056734,619266595,78649363712
23,1,7,17,0.0099927367018,110487652,1.61983,7.470757353,11065107,911462614,69812868830
23,4,7,17,0.0099927367018,94686821,1.52111,7.425064145,10984394,910160252,70902284826
2,11,3,2,0.00147597501607,313679615,2.80773,7.743666934,11170875,624387395,67575029361
11,4,7,9,0.00117044404062,237306295,2.31058,7.703408254,11134620,626174267,70276903392
23,4,7,17,0.0099927367018,94686839,1.52111,7.394242127,11097669,912093618,67467426689
23,4,7,17,0.0099927367018,94686958,1.52111,7.155272638,10951646,912965034,69278745835
11,4,7,9,0.00115451897191,237306376,2.31058,7.854992618,11116150,633262802,75152553023
22,4,3,2,5.19171896936e-05,100791202,1.60775,7.656751210,11187186,1122704286,67140788439
23,4,7,17,0.0099927367018,94686719,1.52111,7.236954930,12988845,908224961,65123940703
22,4,6,2,0.000433391572047,100768525,1.60769,7.785235049,11195880,1115804026,67802319041
22,4,3,2,4.84351919126e-05,100791521,1.60776,7.894979075,11093666,1107907039,71907176406
23,4,3,17,0.0099927367018,94716367,1.5212,7.229014042,11055041,910541769,69503056119
22,4,3,2,5.27153441556e-05,100790836,1.60775,7.652202384,11081300,1128577284,68822953968
23,4,7,17,0.0099927367018,94686859,1.52111,7.198767311,10957443,923329674,62964655101
22,4,3,2,4.95156557207e-05,100791005,1.60775,7.841431345,11170662,1117320901,69963349109
22,4,6,2,0.000465961820818,100768421,1.60769,7.761579196,11039913,1125172074,65854771998
22,4,4,2,0.000108525522855,100783639,1.60773,7.866176228,11149347,1123672797,70078099902
22,4,7,16,0.0135219293894,100748310,1.60758,7.751696720,11139488,1118703608,66758591161
23,4,6,3,0.00046914013367,94707316,1.52122,7.430242642,11071638,906711876,68644110248
22,4,7,17,0.0099927367018,100747555,1.60757,7.801805176,11183382,1122094715,68225838414
23,4,7,17,0.0099927367018,94687079,1.52111,7.631175529,11171715,913064310,77912258377
23,4,7,17,0.0099927367018,94687026,1.52111,7.358287206,11000763,918872300,66170193585
23,1,7,17,0.0099927367018,110488341,1.61983,7.424090531,11113763,904212488,71240249629
22,4,7,16,0.0135219293894,100748186,1.60757,7.785375626,11110095,1115676868,67687338098
23,4,7,17,0.0099927367018,94686448,1.52111,7.388969315,11013878,908820915,67363398246
23,4,3,1,5.17072045758e-05,94730629,1.5213,7.415155585,11042956,912220172,71004600656
22,4,7,17,0.0099927367018,100747365,1.60757,8.008528830,10992526,1113236183,75344984642
23,4,7,17,0.0099927367018,94687156,1.52111,7.329652068,11101942,913208540,67339014978
23,5,6,3,0.000490917891235,89436343,1.48946,7.385887526,10997725,921650310,68261475925
23,4,7,17,0.0099927367018,94687084,1.52111,7.451994878,11086150,908082263,72947399984
23,4,3,1,4.46665619567e-05,94730962,1.5213,7.368151949,10958855,900803480,68125321564
22,4,3,2,4.75116161536e-05,100790921,1.60775,7.858694357,11116448,1120295644,69320481349
23,4,7,17,0.0099927367018,94686909,1.52111,7.358135698,11092806,907780707,66779915987
23,4,7,17,0.0099927367018,94686897,1.52111,7.492458382,12874322,911146905,70041075330
23,4,7,17,0.0099927367018,94686829,1.52111,7.306253627,11115321,913091448,66121478627
23,4,8,17,0.0099927367018,94679718,1.52109,7.391959427,11054732,915186037,70048163006
23,4,7,17,0.0099927367018,94686900,1.52111,7.169925279,11108347,919667627,69856202168
22,4,3,2,4.94291635621e-05,100790808,1.60775,7.889090838,11079735,1117310391,72060742165
23,4,7,17,0.0099927367018,94686869,1.52111,7.416197438,10938673,910079398,68948697890
23,6,9,1,0.00486193673518,84148210,1.45826,7.410036700,11079117,914829947,68974356254
23,4,4,3,0.000118638822984,94722105,1.52126,7.360063758,11070571,921747579,69750716697
23,4,6,3,0.000402049733656,94707457,1.52122,7.469771557,11142480,911467065,70798916390
23,4,3,1,5.61714603503e-05,94731277,1.5213,7.568309605,11050185,916949544,75308112139
23,4,6,3,0.000468098301829,94707326,1.52122,7.392026558,11144565,920508005,68992780790
22,1,3,2,5.19904500278e-05,116592524,1.70648,7.935777518,11059445,1108217446,71996324294
23,4,8,17,0.0099927367018,94679636,1.52109,7.548814235,11062634,916816373,73637734889
23,4,7,17,0.0099927367018,94687214,1.52111,7.475275164,11048042,918482614,71108406706
22,4,3,17,0.0099927367018,100776913,1.60766,7.817697117,11173348,1125722025,67344117136
23,4,8,2,0.00203607594337,94693138,1.52118,7.369821557,11026530,923616035,68426449166
23,5,9,3,0.0038143968093,89413986,1.4894,7.579900543,10973586,915538790,74915130348
23,4,4,0,0.000115105274695,94724727,1.52129,7.206996167,11007143,908077704,62681532492
23,5,9,3,0.0041746328382,89414025,1.4894,7.628701559,11058101,917048600,78347548546
23,4,8,2,0.00193337162288,94693562,1.52119,7.498211115,11090207,940125469,72278272734
23,5,6,3,0.000450063902911,89436434,1.48946,7.358429150,11148592,925879479,66358313061
22,4,3,2,4.86856034958e-05,100791286,1.60776,7.779946271,10940780,1123728181,65624117216
23,4,10,3,0.00709065590296,94677777,1.52114,7.330598183,10975799,906566837,65707631404
23,6,5,1,0.00140804344365,84177666,1.45835,7.425899844,11004048,918588536,68114867357
23,5,10,3,0.00774163694445,89406911,1.48938,7.295916010,11092338,914400555,66120346806
23,4,6,3,0.000498498091389,94707183,1.52122,7.256099916,11105924,914678194,61848161882
23,4,3,2,5.40317092943e-05,94730029,1.52129,7.167259979,11060107,922819321,64423642752
22,4,3,1,5.24107068798e-05,100792080,1.60776,7.816588015,11061210,1126248677,73625064591
23,6,9,1,0.00517160046774,84147619,1.45826,7.208602519,11046213,902372404,63745351117
23,4,3,1,5.62956223546e-05,94731235,1.5213,7.359551604,11070462,922206477,65311712534
23,3,4,3,0.000115796489985,99993523,1.55359,7.467202616,11085716,915854235,68818679898
23,4,5,1,0.000242139280308,94715875,1.52126,7.432178124,11080712,910751201,70146729882
23,6,6,6,0.0016477578499,84166615,1.4583,7.343835754,11128006,922569090,66698326605
23,4,13,1,0.0158415520756,94655989,1.52109,7.405658760,11078761,920096022,70549092898
23,5,10,1,0.00694043653845,89407471,1.48939,7.376501694,11065959,918122687,68118986273
23,6,5,3,0.00140452416754,84177051,1.45834,7.555015840,11102746,905100147,74596079609
23,5,6,1,0.000367333834083,89437528,1.48948,7.455765725,10944889,906463619,71458237415
23,6,9,3,0.00484859001315,84147102,1.45825,7.496148236,11040817,916145966,72022808852
22,4,9,2,0.00411414451221,100746189,1.60762,7.766261418,11122950,1114068332,67638595021
23,6,3,1,0.00124417559957,84192939,1.4584,7.504429494,11073381,909759790,71043164664
23,4,3,2,4.39014173726e-05,94730696,1.5213,7.378927669,11017993,915521778,67909078456
21,4,3,1,4.87740598022e-05,114692703,1.68332,7.925744386,10955520,884479211,71605658840
23,4,3,1,5.20864689225e-05,94731191,1.5213,7.490718775,11094192,912082822,73125183899
23,6,6,6,0.00157662094196,84166723,1.4583,7.255098821,10952657,911182223,63981571837
23,6,6,6,0.00164149427176,84166809,1.4583,7.521313185,10981073,914715411,72260637360
23,6,9,1,0.00413546178865,84148020,1.45827,7.374909845,10926438,907284457,65660673893
23,4,9,2,0.00349959647122,94685762,1.52116,7.393401692,11115440,916475623,68754447859
22,5,4,1,0.000106343981069,95513066,1.57598,7.887438858,11069596,1126088247,76524227646
23,4,3,3,4.78571464581e-05,94729803,1.52129,7.325431270,11014097,917842614,66126458140
23,6,10,3,0.00922642247988,84139503,1.45823,7.392486951,11082672,923050539,68366383278
23,6,5,1,0.00142640470202,84178054,1.45835,7.462646847,11201720,923557847,71485369998
22,6,9,3,0.00480354460188,90207240,1.54471,7.643046244,11130711,1122304014,63926094093
23,4,3,2,4.90873716589e-05,94730179,1.5213,7.260884533,11036142,920419560,63651366316
23,4,3,2,5.1314263793e-05,94730459,1.5213,7.436350375,11033251,919949681,71572616723
23,6,3,2,0.00124011267131,84192663,1.45839,7.335681565,11000563,911672544,65033352181
23,4,3,1,4.8644088693e-05,94730819,1.5213,7.487046565,10934134,912898390,69591533270
23,4,10,3,0.00837270660524,94677748,1.52114,7.508066962,11027987,919691942,71399342338
23,6,3,2,0.00124021369778,84192707,1.45839,7.476158615,11074873,932590517,70016275560
23,5,5,3,0.000225490639204,89443706,1.48948,7.371982992,11045372,920303759,67610742232
23,4,3,2,5.41715437811e-05,94730322,1.5213,7.462962779,11087765,910732859,71992941442
23,6,9,3,0.00486096518855,84146940,1.45825,7.376140467,11073791,925812730,65314214330
23,6,6,6,0.001613885032,84167034,1.4583,7.519757582,11060339,923902087,73391309043
23,4,10,3,0.00762969310994,94677492,1.52114,7.513672873,10969566,917802235,72550152007
23,6,3,3,0.00123981880635,84191982,1.45838,7.592204803,11049298,922424600,76423864446
23,6,3,3,0.00124429487539,84191843,1.45838,7.437773299,10964888,910645569,69724931253
23,4,4,1,0.000117809210378,94723276,1.52128,7.372938914,11159264,924823145,66761705949
23,4,2,2,2.48767714992e-05,94737961,1.52132,7.231927304,11056353,932907109,72383388616
23,6,11,3,0.0198284796715,84131705,1.45821,7.352680784,10959891,913628341,65982032742
23,4,3,2,4.86210271867e-05,94730288,1.52129,7.327943822,11088005,916250131,69286599882
23,6,9,1,0.00446302906357,84148204,1.45827,7.151986917,11060458,916841413,68505803010
23,5,6,6,0.000463999306342,89433639,1.48944,7.281698982,11097554,905865898,70244436561
23,6,6,3,0.00159469380575,84169191,1.45831,7.222263495,11010527,906664433,63231510778
23,6,3,6,0.00125680213516,84188659,1.45836,7.344046214,11060745,904107187,69171727880
23,6,10,3,0.0103578090996,84139078,1.45823,7.372460280,11075396,915290296,69576065275
23,6,10,3,0.00946355820778,84139336,1.45823,7.189521646,10982594,915326458,65254295365
23,6,3,7,0.00129820064962,84188500,1.45836,7.516180259,11084117,919451285,72967950143
23,5,5,3,0.000239757218394,89443725,1.48949,7.430475802,11105891,918372208,68469887515
23,0,6,3,0.000463429750878,115200834,1.64913,7.353430846,11016960,914600262,65543282455
23,6,6,6,0.00167699125638,84166324,1.4583,7.294560946,11026439,923842878,66016551898
23,5,9,3,0.00381846639529,89413501,1.4894,7.316955410,11017774,908461034,64825609036
23,6,1,2,0.00120225141165,84207386,1.45844,7.596752920,11136268,911069447,76400122174
23,4,10,3,0.00770733611074,94677328,1.52114,7.534917613,11116339,923996381,71805760393
23,6,5,3,0.00140919170838,84177295,1.45834,7.541488046,10925542,897864566,74863633155
23,5,10,3,0.00681225389686,89406253,1.48938,7.277179670,10884068,917655898,65925099770
23,4,3,3,5.12262874187e-05,94729727,1.52129,7.366164276,11103874,923999405,66546236403
23,6,6,6,0.00164728059368,84166588,1.4583,7.316922294,11104556,919188684,64173359574
23,4,2,2,2.2210927049e-05,94737930,1.52132,7.552710876,11050250,917594767,74084459209
23,6,3,3,0.00124485609949,84191585,1.45838,7.305865084,11005042,915615258,64938034295
18,5,5,3,0.000221652624958,144231681,1.81928,7.550140435,10983325,657546465,69429295452
23,6,11,3,0.0199585686001,84131684,1.45821,7.311403432,10970764,921724544,65966425616
23,4,2,3,2.02523675904e-05,94737253,1.52131,7.213230050,11029721,905963584,65528062053
23,7,10,2,0.00866624328938,78869287,1.42764,7.268463371,11069229,911361451,68283750538
23,4,2,2,1.97876514798e-05,94738052,1.52132,7.378831105,11032899,914125734,69271119514
23,5,5,3,0.000224217724567,89443934,1.48949,7.459641500,11072351,919812008,71218702101
23,5,6,8,0.000570447967552,89432818,1.48943,7.540072906,11024082,908357443,77077102498
23,6,5,3,0.00137772198083,84176692,1.45834,7.368829502,11007763,924079085,67569963081
23,6,9,1,0.00515868287676,84147776,1.45826,7.481166151,11028546,911668580,70230819540
23,6,11,3,0.0257193803923,84132005,1.45821,7.411314467,11030741,912340045,67362522017
23,6,11,1,0.0199713570407,84132822,1.45822,7.347615627,11025455,913459987,67544631887
23,6,8,3,0.00287527630585,84154429,1.45827,7.333033650,11128474,917125186,65095206571
23,6,2,3,0.00121379341413,84199258,1.4584,7.574560625,11058275,917121726,74963719466
23,6,9,2,0.00509189736638,84147490,1.45826,7.519756292,11087869,926426525,73277577292
23,6,9,3,0.00553049638343,84147017,1.45825,7.260326352,11161708,918931574,62769310161
23,6,5,3,0.00141184545198,84176697,1.45834,7.520326348,11040558,904301559,74186179052
23,6,9,3,0.00446714315331,84146873,1.45825,7.382642145,11058530,919763728,70717058971
23,5,6,8,0.000564905767392,89431871,1.48943,7.231558006,11119700,914765690,61379790098
23,4,2,2,2.21652100924e-05,94738326,1.52132,7.430487766,11032883,913170652,72721366740
23,4,4,3,0.000117883986374,94722145,1.52127,7.242935774,11009429,911882168,66857226180
23,4,2,3,2.04588470142e-05,94737618,1.52131,7.353861112,11085009,907330156,68253064979
23,6,7,2,0.00207272247774,84162744,1.4583,7.302294092,11056359,922787915,69196555414
23,5,9,8,0.00348957527562,89410048,1.48937,7.234085234,11014357,918050666,64026578521
23,7,8,2,0.00271696228964,78884159,1.42768,7.311297840,11034929,930776097,65751391257
23,4,10,2,0.0093003343194,94678314,1.52114,7.316285618,11022496,907918034,68430708272
23,12,3,3,0.00217253964139,52568725,1.28374,7.510610469,11055576,905607313,72426084988
23,5,6,8,0.00055501524891,89432325,1.48943,7.336262556,11096444,917906261,66200005384
23,12,5,3,0.00233887311504,52554767,1.28369,8.131724840,11033435,913379967,98373332449
23,12,0,3,0.00213679205166,52589521,1.2838,8.126938979,11132344,916712587,97965661867
23,4,4,2,0.0001068219973,94723531,1.52127,7.908150408,11077088,922413086,88807184771
23,6,1,2,0.00120227642359,84207273,1.45844,7.380777472,11080348,924838074,69926351953
23,6,6,12,0.00507769394976,84161681,1.45826,7.495414328,11020935,927580749,73432651077
23,5,6,6,0.000433506427927,89433806,1.48944,7.355382944,11054132,908492184,68833687600
23,6,6,8,0.00172811312868,84164936,1.45828,7.290457896,11069079,915530730,62680533400
23,4,3,2,4.79975637292e-05,94730482,1.5213,7.301535927,11067826,922444762,64291901875
23,5,6,3,0.000462640029564,89436546,1.48946,7.288700768,11029739,920840423,66280973945
23,7,1,2,0.00108648272097,78936773,1.42784,7.472428817,11001886,911939468,72226447766
23,5,5,3,0.00024371022501,89443681,1.48948,7.293740600,10922919,911455247,64155839777
23,4,6,6,0.000513202383616,94704859,1.5212,7.356356989,11159550,910213062,66243025906
23,5,6,7,0.000522120678885,89433195,1.48944,7.372203089,11036089,910684182,67492798356
23,7,2,3,0.00109567500971,78928061,1.42781,7.239786632,11057364,914072433,64907960958
23,4,1,2,6.89809404961e-06,94745117,1.52134,7.110639388,11055077,913622534,64990600486
23,12,0,3,0.00213689711463,52589096,1.2838,7.382622886,11005596,921305439,66329596553
23,4,2,4,2.52100007226e-05,94736263,1.5213,7.388779640,11111179,923978908,65290478062
23,12,5,3,0.00234507814549,52553608,1.2837,7.346986117,11004231,914657489,65109989913
23,5,6,6,0.00050614867798,89434028,1.48944,7.563393808,11018346,915043909,75752291753
23,4,4,3,0.000115844014978,94722342,1.52127,7.376834729,10993103,915376411,66562068219
23,23,5,3,0.0524692865661,144432,1.01707,6.054366558,11059915,973796557,60867810989
23,5,6,8,0.000547562698508,89431813,1.48943,7.406857654,11063766,913248472,66806514707
23,4,3,3,4.46698600723e-05,94729677,1.52129,7.450719301,11025686,916322882,70147398398
19,4,1,2,8.85300811632e-06,137232818,1.79092,7.955311883,11101914,675288421,77835863597
22,5,5,3,0.000289735599785,95504742,1.57594,8.022507504,11020780,1124949948,76683852435
23,4,0,2,4.24432329281e-06,94752022,1.52136,7.356688948,11135817,914954263,67331192541
23,12,1,3,0.00214155290159,52582823,1.28379,7.395299009,11077587,912949255,68291511860
23,7,1,2,0.0010860738876,78936443,1.42784,7.427855521,11050628,926177902,69996336920
23,12,4,3,0.00222602426116,52560811,1.28372,7.349039382,11069669,925080383,65244579686
22,23,5,3,0.0624607149672,6204033,1.10354,6.593146255,11141507,1169139137,62670223371
23,4,4,5,9.72016085754e-05,94720522,1.52125,7.368205190,11034021,914407569,64883112036
23,5,6,3,0.000460009821922,89436394,1.48946,7.531329846,11050649,915877572,73675481201
23,23,5,6,0.0524457224823,141818,1.01705,6.073561053,11023891,965498011,61698843840
23,7,2,3,0.00109493016714,78928061,1.42781,7.422457800,11054011,922143916,68785502920
23,12,5,3,0.00234903865034,52553949,1.2837,7.391060170,11090823,916869820,68912879778
23,12,6,6,0.00259957338539,52543789,1.28365,7.300322211,11117370,922727168,67100441055
23,5,5,2,0.000239841780944,89444765,1.48949,7.682448404,11013449,917264334,76056225136
23,5,1,2,8.87774652458e-06,89473913,1.48958,7.409275060,11062594,917632601,67690580000
23,6,6,8,0.00173522541003,84165271,1.45828,7.481031435,11076833,919904912,72801830603
23,7,4,5,0.00118450770384,78911662,1.42775,7.306970036,11062802,910344406,65988912169
23,4,2,4,2.55405361862e-05,94735935,1.5213,7.313321776,11060417,923468836,64816808238
23,23,5,6,0.0524501100035,141846,1.01705,6.187439689,11106187,972685711,62575392923
23,11,5,3,0.00166884200968,57822227,1.31126,7.324288775,11055278,917648736,65373036309
23,23,1,6,0.052574436879,171431,1.01715,5.992619193,11198918,974042704,58052202330
23,11,5,3,0.00164493252578,57822469,1.31126,7.118586765,11113609,922582496,61501441154
23,4,0,5,2.52193767314e-05,94749172,1.52134,7.441293503,11013327,909950189,66713851602
23,4,4,2,0.000108472725614,94722885,1.52127,7.288677749,11009227,921973276,65469477978
23,4,0,3,6.27670132504e-06,94751005,1.52135,7.426767996,11079018,916316069,70208399511
23,11,4,2,0.00153160701947,57830172,1.31129,7.196842199,11060574,921676751,64663986239
23,6,1,2,0.00120214366928,84207304,1.45844,7.556637301,11037092,925106094,72228441649
23,4,0,2,4.42709564936e-06,94752214,1.52136,7.393830472,11061255,917253277,69516836857
23,15,0,3,0.00255311632199,36757522,1.20463,7.228797949,11125997,909848920,61282774942
23,4,6,6,0.000435319953871,94705142,1.5212,7.593923975,11037564,925572091,76992381633
23,21,5,15,0.00165861502362,6539600,1.06562,6.571011570,11052345,976407542,60079302332
23,5,6,6,0.000439387365773,89433860,1.48945,7.329842468,11166948,910817296,65147830861
23,21,5,11,0.0943576365409,6544271,1.06565,6.627396198,11124713,981771036,63340957101
23,7,6,6,0.00152771651269,78895834,1.4277,7.358851803,11009213,904878313,68495438746
23,7,4,5,0.0011866415904,78911820,1.42775,7.396821756,11075695,909712293,68372402346
23,11,5,3,0.00167810807814,57822198,1.31126,7.291505522,10965548,916140684,63002898785
23,21,1,15,0.00165861502362,6567868,1.06571,6.595021783,10901408,977283996,62422911469
23,7,5,2,0.00129041806757,78907057,1.42775,7.400192629,11037848,904222236,68211240823
23,5,6,6,0.000467688271929,89433810,1.48944,7.383222701,11036441,915280484,70746508243
23,21,5,15,0.00165861502362,6539275,1.06562,6.642058770,11042975,986019478,65874830895
23,20,5,6,0.0310379536184,10840600,1.08154,6.840740208,11063768,948403696,64002431377
23,10,6,6,0.00124780921808,63081987,1.33938,7.519268155,11050111,920104356,73163207206
23,9,1,2,0.000976719740854,68388966,1.36841,7.345972505,11121201,901877467,67202102325
23,21,5,6,0.0833042448886,6548701,1.06568,6.533038869,11130329,972957382,60628285095
23,11,4,2,0.00154241010221,57830601,1.31129,7.332863232,11001001,923710358,64669183057
23,4,0,2,4.15241637172e-06,94752292,1.52136,7.401965460,11088769,919619054,69447676579
23,4,0,2,4.2480723862e-06,94751869,1.52136,7.309090042,11032768,917541899,64124044471
23,11,4,2,0.00152766823826,57830384,1.31129,7.332773421,10925387,921976557,67185173377
23,9,1,2,0.000976728329864,68388768,1.36841,7.260510662,11023836,915978413,65730609454
23,21,5,15,0.00165861502362,6539771,1.06562,6.628364359,11098743,978408169,63027498161
23,10,6,6,0.00124803723113,63081998,1.33939,7.298896728,11101829,923237486,68679837296
23,23,5,6,0.0524558214964,142208,1.01706,6.098856360,11026443,989836878,61670723831
23,4,0,6,6.24240083507e-05,94748464,1.52134,7.631308542,11021973,935652209,76074260419
23,10,2,0,0.000884723401759,63116224,1.33951,7.237201137,10963893,913892525,64733908026
23,21,5,13,0.0945912685166,6542382,1.06563,6.552950780,11157662,970565533,62017772492
23,21,5,15,0.00165861502362,6539640,1.06562,6.582934643,11076281,969718541,60904132059
23,23,5,3,0.052479233295,144414,1.01708,5.850222607,11389547,983606904,60642407785
23,5,6,7,0.000531035508774,89433509,1.48944,7.364009588,11027042,918413710,69593164869
23,4,0,2,2.17943354578e-06,94752118,1.52136,7.239073830,11036772,924830526,68575412305
23,9,1,2,0.000976451961539,68388599,1.36841,7.350542930,10974012,925936317,64773513375
23,10,5,8,0.00108346922017,63087264,1.33939,7.174389021,10978069,908206049,64448055053
23,6,6,3,0.00164148590918,84169255,1.45832,7.228331243,11134484,905603210,61591621769
23,21,5,15,0.00165861502362,6539395,1.06562,6.381001098,10974015,997080603,60484126334
23,5,6,8,0.000535376618865,89432492,1.48943,7.415808740,11057650,919369854,69790321410
23,4,6,2,0.000484982793303,94708200,1.52123,7.353724916,11098468,913459956,67039708330
23,10,0,6,0.000901849977149,63125156,1.33952,7.521428399,11080333,911942136,72202730328
23,21,5,15,0.00165861502362,6539776,1.06562,6.627760366,11083136,971832391,64188320458
23,11,5,3,0.00166780618186,57822396,1.31126,7.376011900,11129691,917440155,68447781553
23,23,5,7,0.0524471072561,141380,1.01705,6.016016589,11129356,971659791,55802189803
23,21,5,14,0.00337061937219,6539825,1.06562,6.325944731,11062914,989730977,57506397616
23,4,6,2,0.000443815307978,94707897,1.52123,7.567783944,11034388,916563506,68600035841
23,22,0,6,0.0231795848266,2288646,1.04213,6.248886098,11097812,1032333387,64885020329
23,6,6,9,0.002061876864,84164526,1.45828,7.470979584,11035860,917961013,70585814581
23,23,5,6,0.052461875374,141945,1.01706,6.056856137,11117773,962079206,60277174673
21,10,5,6,0.00110416079727,83050826,1.50142,7.949880347,10981630,863905569,72932994739
23,23,0,3,0.0525965738456,180991,1.01719,6.301346847,11227437,966903276,67541511638
23,5,0,6,6.29043471185e-05,89477115,1.48958,7.391186546,11020931,919124541,66502372249
23,22,0,2,0.023181618444,2292662,1.04216,6.347785763,11229373,1029307420,65906469326
23,23,5,6,0.0524566417289,142281,1.01706,6.131193722,11184798,960399842,66313559879
23,1,0,2,2.08485685394e-06,110553867,1.62009,7.249948411,10998872,921845065,64150949003
23,10,5,5,0.00106736302927,63090240,1.33941,7.357538997,10974076,904946503,68586932076
23,11,6,3,0.00184916358991,57815493,1.31124,7.366298442,11082588,914423648,69000179208
23,20,1,2,0.0306194020394,10871795,1.08165,6.819562852,11050562,952130660,61602792620
23,6,5,15,0.010478592909,84165017,1.45826,7.362683456,11003130,916049773,66859613077
23,21,4,14,0.00337061937219,6547530,1.06565,6.449060814,11098818,972433185,57383288781
23,1,0,3,6.20424885546e-06,110552709,1.62008,7.260226181,11094244,922723611,62139692040
23,22,0,15,0.0249504593799,2281212,1.04208,6.252451339,11303454,1046382827,62084811812
23,21,5,6,0.0832945454173,6548626,1.06568,6.534077858,11074193,981405430,59935898619
23,11,0,3,0.00143819735568,57858195,1.31137,7.298813587,10974303,915971738,64863649111
23,22,5,6,0.0230966238774,2258879,1.04205,6.228492079,11167794,1039508085,65278859964
23,11,0,2,0.00143641287696,57859575,1.31138,7.444940045,11080715,915128283,70969365369
23,1,5,3,0.000247941159795,110516521,1.61997,7.368698126,11119603,927757310,66544621900
23,23,5,6,0.0524671444446,142565,1.01706,6.407104762,11171872,978815116,71065479866
23,5,0,2,4.67169449093e-06,89480965,1.48961,7.343834975,11025953,918647881,68434814447
23,3,1,2,6.23367511707e-06,100016742,1.55367,7.429124246,11030646,908812476,69397195740
23,23,5,6,0.0524572977667,141776,1.01705,6.069527278,11136737,985698035,59742968587
23,11,5,3,0.00166517012928,57822063,1.31126,7.282233106,11109841,909905554,62963496430
23,5,0,2,2.92814883551e-06,89480649,1.4896,7.254243121,11082276,922676463,61180274815
23,22,0,2,0.023182991091,2291881,1.04216,6.090514491,11093469,1028499607,59374771092
23,4,5,6,0.000240943565165,94712240,1.52122,7.431610553,11026202,912132575,70232362839
23,1,0,2,1.93781384198e-06,110553436,1.62009,7.219770677,11113256,921494178,64426817614
23,23,5,6,0.0524690039249,142001,1.01706,6.227668468,11130992,964652650,65245955955
23,5,6,8,0.000559460666864,89432085,1.48943,7.223008652,11027767,918084969,64056266817
23,1,0,2,1.91345321953e-06,110553209,1.62008,7.329566548,11114511,910989236,64852606819
23,20,5,6,0.0310457222907,10840241,1.08154,6.875662932,11066006,948343648,63951998197
23,5,0,2,2.59126291956e-06,89481403,1.48961,7.536229194,11063937,921491842,75194835140
23,23,2,15,0.0509789123216,153425,1.01706,6.177097307,11059503,970300207,63337255803
23,21,5,6,0.083302296174,6548390,1.06568,6.596076880,11056920,976716598,61319392327
23,1,0,2,1.7196975155e-06,110553713,1.62009,7.493298118,11066484,927046904,70647618936
23,11,5,3,0.00160607484091,57822313,1.31126,7.152230888,11129725,923187025,61636408177
23,22,5,15,0.0201348691406,2249796,1.04199,5.964976226,11164758,1037782040,57214650984
23,21,5,6,0.0833037607418,6548655,1.06568,6.742625687,11042951,972384463,66325014686
23,22,2,14,0.0161541623751,2270386,1.04205,6.490914158,11063642,1039365561,72175448922
23,23,5,6,0.0524646671242,142119,1.01706,6.225596278,11151446,969434967,65671831369
23,4,0,2,4.59954292645e-06,94752035,1.52136,7.413058710,11114148,920159176,70808882569
23,1,0,2,1.55206808198e-06,110553346,1.62009,7.226330845,11095504,920914620,61359877414
23,5,0,9,0.000289010046579,89474889,1.48956,7.331443497,10979530,906896702,64147643346
23,4,2,2,2.02307717849e-05,94737689,1.52132,7.427911352,11180387,915500297,71324395171
23,23,3,7,0.0525440727944,155661,1.01709,5.976330821,11199281,965075832,54851578204
23,23,2,14,0.044005042974,154497,1.01707,6.112312349,11203901,972448526,60709200941
23,22,5,15,0.0201348691406,2249987,1.04199,6.251761515,10992370,1043126408,62947459808
23,21,5,15,0.00165861502362,6539361,1.06562,6.568560031,11224716,988807272,60597629861
23,23,5,15,0.0463194049156,131790,1.01699,6.093371755,11125523,976572589,61645669814
23,22,5,15,0.0201348691406,2249655,1.04199,5.817271980,11011388,1023492548,58629886808
23,23,2,14,0.044005042974,154292,1.01707,6.113024982,11185101,963061523,61268926431
23,1,0,2,4.10961062672e-06,110553450,1.62009,7.292687228,11042718,906343529,65700130627
23,22,2,14,0.0161541623751,2270361,1.04205,6.145690626,11037305,1054070509,60517472089
23,1,0,2,1.63437735129e-06,110553511,1.62009,7.344216909,11015178,912664997,68211069036
23,1,0,2,1.65816053884e-06,110553698,1.62009,7.379082691,11046723,916526395,67297976152
23,23,5,6,0.0524571536601,142077,1.01706,6.170264099,11198016,969183981,67741826189
23,11,5,3,0.0016447939423,57822672,1.31126,7.343420631,11085349,924662416,66545963065
23,23,5,6,0.0524805501165,142280,1.01706,6.298877484,11156800,971374920,67009825855
23,21,5,15,0.00165861502362,6539571,1.06562,6.538464877,11196412,977950985,59446142829
23,23,5,15,0.0463194049156,131895,1.01699,6.245260166,10984557,958073483,66829428735
23,11,5,3,0.00162360826613,57822516,1.31126,7.414242414,11168211,921850985,69430105326
23,21,5,15,0.00165861502362,6539834,1.06562,6.674719018,10969176,984398389,66126921804
23,23,5,15,0.0463194049156,131589,1.01699,6.354704689,11110504,975964614,72766924419
23,22,2,14,0.0161541623751,2270420,1.04205,6.222248625,11087141,1034405774,61800984823
23,23,5,15,0.0463194049156,131485,1.01699,6.098878696,11065696,974344150,59612351653
23,23,2,14,0.044005042974,154246,1.01707,6.205524085,11272712,973729400,64167731675
23,1,0,2,2.0142784642e-06,110553161,1.62008,7.271043133,10990247,908716630,64268418623
23,22,2,15,0.0201348691406,2269576,1.04205,6.148140412,11147163,1045450826,62812057427
23,1,7,13,0.0104667203544,110492412,1.61986,7.275725371,11005756,899759045,63690337123
23,22,0,15,0.0229802101605,2280643,1.04208,6.170231670,11172765,1051840597,64759735986
23,21,5,15,0.00165861502362,6539756,1.06562,6.652938051,11106109,967621542,65528655436
23,22,5,15,0.0201348691406,2249664,1.04199,6.241777566,11235402,1040842088,63203420910
23,2,5,15,0.008380523554,105235715,1.58635,7.253798194,11061223,910304883,62186945616
23,22,0,2,0.0231818857163,2292764,1.04216,6.162001757,11163445,1042458328,61694670540
23,1,0,2,1.95828594732e-06,110553561,1.62009,7.448071052,11032033,917509468,70088063010
23,4,6,8,0.000558103823109,94703345,1.52119,7.430586120,10973687,913254802,69298370409
23,23,2,14,0.044005042974,154360,1.01707,6.203320785,11033794,974050276,67487522906
22,23,5,15,0.0558485747129,6192227,1.10346,6.543038816,11069494,1190170684,63948819050
23,23,2,14,0.044005042974,154095,1.01706,6.063306771,10997900,968516080,62098283649
23,23,5,15,0.0463194049156,131736,1.01699,6.071366162,11103589,983896851,58237753930
23,22,2,14,0.0161541623751,2269913,1.04205,6.135191463,10923858,1036496364,58486702752
23,21,5,15,0.00165861502362,6539369,1.06562,6.397182530,11201531,976138789,61004991638
23,21,5,15,0.00165861502362,6539625,1.06562,6.609379492,11093139,992511984,63894580200
23,1,0,2,3.98720200636e-06,110553731,1.62009,7.426312143,11174383,917983957,69909422629
23,1,5,15,0.008380523554,110504361,1.61989,7.424118950,10979397,917989758,70838991912
23,22,6,7,0.0230750188518,2251287,1.04202,6.219090318,11149466,1041714040,63953694845
23,23,5,3,0.0524800299811,144376,1.01708,6.078255130,11134901,976233388,59161096013
23,11,5,14,0.0342071269448,57811949,1.31119,7.355848518,11164668,913350662,66425511153
23,23,2,14,0.044005042974,154277,1.01707,6.038293716,11342201,977334060,57745678323
23,1,0,2,3.77328280419e-06,110553613,1.62009,7.267269044,11020764,937334985,72572218778
23,22,2,15,0.0201348691406,2269740,1.04205,6.170653329,11277110,1040218256,64138407228
23,23,5,14,0.0444053714044,132582,1.017,6.011719814,11109575,980353258,58219426117
23,23,9,15,0.0466086787128,102420,1.01691,6.094277669,11158066,973103950,60335846040
23,11,5,3,0.00166442492955,57822727,1.31126,7.545938838,11033761,912363131,74185619682
23,21,5,3,0.0830847783548,6551099,1.0657,6.681564588,11115993,973349980,66502454252
23,11,5,15,0.00978132659291,57810648,1.31118,7.311176691,11137599,916225310,64643984344
23,23,9,15,0.0470874405661,102144,1.01691,6.051180597,11145198,966514110,58366823236
23,1,0,2,1.90849276309e-06,110553765,1.62009,7.247111900,11139124,916925454,69276492479
23,23,2,0,0.0525851631099,168919,1.01716,6.085288038,11256240,969783321,64271951201
23,10,2,15,0.00939666573935,63101523,1.33941,7.413323977,11004644,918296116,70833202436
23,21,5,15,0.00165861502362,6539487,1.06562,6.667704483,11006801,969581697,66191804300
23,22,2,14,0.0161541623751,2270644,1.04206,6.097559395,11215104,1034723943,60255351297
23,21,5,2,0.083086200856,6551784,1.0657,6.652255357,11037961,978929588,63465620882
23,1,2,15,0.008380523554,110526266,1.61995,7.308909009,11077285,913098332,64840364714
23,22,5,15,0.0201348691406,2249845,1.04199,6.226673636,11275324,1041695491,62465845153
23,23,2,14,0.044005042974,154396,1.01707,5.999985081,11018012,980729646,56383844189
23,22,5,14,0.0161541623751,2250276,1.04199,6.121323920,11200422,1037940313,60600329301
23,22,2,13,0.0201782235551,2272050,1.04206,6.409752971,11190126,1049531169,69731214674
23,21,7,15,0.00165861502362,6525577,1.06558,6.686397573,11037471,981137791,69448010671
23,1,0,2,4.32950450585e-06,110552864,1.62008,7.319861144,11033239,917446422,64253212740
23,20,9,15,0.00578977136595,10803747,1.0814,6.902953302,11083701,949399872,62485568295
23,4,0,2,2.51867195423e-06,94752061,1.52136,7.350000496,11048014,921982823,66645232928
23,23,9,15,0.0466086787128,102308,1.01691,6.253241497,11204866,980760305,66492163522
23,4,0,2,2.55392390076e-06,94752061,1.52136,7.340207382,11067433,916942821,73241313154
23,23,2,14,0.044005042974,154114,1.01707,5.985403700,11029773,983580102,59463059895
23,21,5,15,0.00165861502362,6539868,1.06562,6.524201525,11115757,983303749,58991698411
23,10,5,0,0.00106720936131,63094117,1.33944,7.421094687,11072599,912184473,68481916481
23,11,2,3,0.00145503831897,57844485,1.31133,7.242986136,11040915,916469879,65843999964
23,21,0,2,0.0826165181011,6585490,1.06581,6.589069342,10948511,968232231,61753056567
23,1,7,15,0.00848118464855,110489493,1.61984,7.315536697,11036300,924895453,64771920210
23,23,6,8,0.0523324466634,133066,1.01702,6.055813197,11231930,970069791,60036267844
23,5,9,16,0.0121177179838,89401832,1.48932,7.230306673,11054347,923219401,67410244127
23,22,5,0,0.0231149703404,2263397,1.04208,6.064271594,11188620,1025741431,63678915109
23,10,0,14,0.0340224423326,63116736,1.33946,7.443291907,10986224,917743619,71836460466
23,4,9,2,0.00373286280397,94685686,1.52117,7.215116974,11024018,917331399,61561465637
23,21,0,20,0.106037069895,6568216,1.0657,6.625361286,10929074,979896037,62395533733
23,5,9,15,0.00205759723646,89402340,1.48932,7.251615230,11021400,908073092,66821950346
23,22,6,8,0.0230295136057,2250613,1.04201,6.401349016,11106713,1035623283,68207672652
23,3,2,14,0.0333903981435,99997769,1.55357,7.369727858,11000075,914550115,66654631797
23,22,0,2,0.0231814642321,2292427,1.04216,6.109467694,10915031,1040192656,57459590526
23,10,2,0,0.000885302875619,63116391,1.33951,7.376692849,10978531,922691749,66873330787
23,4,0,2,4.19966166378e-06,94751847,1.52136,7.351712078,11086726,914362394,65200749004
22,23,2,14,0.0547975713494,6215067,1.10353,6.737962372,11016730,1181157327,74231456461
23,1,0,2,1.92095557787e-06,110553571,1.62009,7.320593375,10970568,916036580,62643883090
23,23,9,12,0.0507792720189,106039,1.01693,5.993165144,11139113,966480249,59683853858
23,21,7,15,0.00165861502362,6525773,1.06558,6.659798701,11083165,975825801,64765240355
23,21,7,15,0.00165861502362,6525186,1.06558,6.648125065,11204586,980906009,63496497797
23,1,0,2,4.09059845246e-06,110553416,1.62009,7.393596216,11026661,916339560,68529462044
23,1,0,2,1.96589741787e-06,110553387,1.62009,7.251767986,11099318,907627209,62037019688
23,22,5,14,0.0161541623751,2250351,1.04199,6.159927916,11225541,1035947653,58271710095
23,22,9,14,0.0161541623751,2224181,1.04192,6.122687115,11112410,1038765803,58544289950
23,23,5,15,0.0463194049156,131871,1.01699,6.134237818,11110633,977787767,68093482068
23,23,2,14,0.044005042974,154259,1.01707,6.035218969,11039617,994207592,56974167252
23,22,9,14,0.0161541623751,2224456,1.04192,6.272515018,11168097,1041564647,64243734233
23,1,7,2,0.000893547271838,110501466,1.61993,7.378040087,11043746,920371198,69419010503
23,21,0,15,0.00165861502362,6573189,1.06572,6.592599971,11128386,984387907,61733289379
23,1,9,2,0.00379117748203,110486787,1.61989,7.339936134,11110061,907766561,64536141931
23,23,0,15,0.0516163911519,166866,1.0171,6.180922189,11152765,981499098,64804242959
23,23,2,14,0.044005042974,154347,1.01707,5.992588938,11105532,972979113,57825068708
23,23,7,12,0.0509983199364,120834,1.01697,6.220396793,10989248,979759587,64120789491
23,4,5,5,0.000198937917559,94712994,1.52123,7.311446389,10992057,914673035,65102386120
23,11,0,2,0.00143645831992,57859283,1.31138,7.281829012,11022496,916936188,65267119567
23,10,8,16,0.0139387153692,63057656,1.33928,7.437212886,11088710,913022490,71486399522
23,23,5,3,0.0524678964171,144751,1.01708,5.976288964,11110530,978194063,56421648342
23,23,2,16,0.0349630745941,152687,1.01705,6.105470063,11095365,980791549,62053055866
23,21,9,15,0.00165861502362,6510952,1.06554,6.515595780,10998045,982390208,57774193606
23,2,0,3,6.45558465522e-06,105283828,1.58654,7.329905766,11016314,923275260,66380958654
23,11,5,2,0.00165593896052,57823317,1.31126,7.440930112,11030996,923000560,69995749486
23,11,5,11,0.00249904618952,57815445,1.31121,7.259969532,11061123,929696585,64948051969
21,22,9,2,0.0215582202873,22198050,1.20401,6.546369594,11145809,1009305515,61161187350
23,5,9,14,0.0312521480807,89403338,1.48933,7.269955846,11120861,913024577,68710776463
23,22,6,8,0.0230220705505,2250297,1.04201,6.358286025,11066451,1039188084,66085687257
23,1,0,2,4.10574225364e-06,110553725,1.62009,7.375562182,11086205,918987757,69410176612
23,4,6,9,0.00082510417135,94702765,1.52118,7.514284161,11050457,910721821,73350266058
23,23,9,15,0.0466086787128,102134,1.01691,5.991643119,11233752,977782955,55228709938
23,22,9,14,0.0161541623751,2224692,1.04192,6.182002423,11031845,1042082987,59488150238
23,22,2,16,0.0281141765168,2268943,1.04204,5.960602392,10930356,1048179203,56990859870
23,5,6,8,0.000559770305004,89432298,1.48943,7.261492927,11096778,914178793,65378352169
22,1,9,15,0.00246663926959,116535368,1.70626,7.648393640,11074514,1126669748,62121873728
23,21,0,2,0.0826168738466,6586130,1.06581,6.581276923,11014356,972966645,61984836605
23,22,9,3,0.0226013638766,2234714,1.04199,6.200037721,11166024,1043487129,60516452904
23,12,5,16,0.0141104842221,52541704,1.28361,7.419930928,11068693,907856839,69867926647
23,2,0,13,0.0104614323501,105274273,1.58647,7.293624541,11003163,914633444,62644272192
23,22,9,3,0.0225189064291,2234514,1.04199,6.281613561,11021704,1034065478,62571619473
23,22,0,14,0.0162293685093,2280811,1.04208,6.217853331,11078184,1048706926,61551586707
23,1,9,2,0.00410607938514,110486747,1.61988,7.425405385,11160388,917578789,73040757522
23,23,9,15,0.0470874405661,102432,1.01691,5.863810785,11113788,966606286,56065798205
21,5,6,8,0.000553194219996,109393766,1.65145,7.858836513,10913452,871507297,72877279481
22,23,0,3,0.0625849905755,6238711,1.10364,6.749314214,11057103,1183883260,68904749625
23,1,9,15,0.00218096971683,110474957,1.6198,7.269826530,11119548,916527392,62802632173
23,23,9,15,0.0470874405661,102603,1.01691,6.255515694,11346201,973430046,68953742583
23,21,9,14,0.00163264720745,6511880,1.06554,6.575805616,11116260,989429146,60821320383
23,22,10,14,0.0161541623751,2217906,1.0419,6.125565980,11143989,1028895094,57906054288
23,11,5,3,0.00164157667347,57822503,1.31126,7.254812758,11087729,908873100,67713222476
23,23,1,16,0.0346752094897,160054,1.01708,6.281179035,11308615,966788833,68397139591
23,21,8,15,0.00165861502362,6518257,1.06556,6.689922825,11075406,984062281,64477633627
23,9,6,8,0.00146063397469,68346630,1.36826,7.463388141,10987384,912638674,71458235805
23,21,9,15,0.00165861502362,6511180,1.06554,6.636192112,11200128,981936855,65079332791
23,11,5,3,0.00164682589869,57822392,1.31126,7.570113115,10981350,920966695,74031990507
23,1,0,2,1.97874066451e-06,110553615,1.62009,7.374896929,11015758,918283404,68823949075
23,22,10,14,0.0161541623751,2217914,1.0419,6.184506079,11245253,1034889751,60279655560
23,21,9,14,0.00163264720745,6511500,1.06554,6.749886553,11216052,975829461,67547363495
23,10,4,0,0.000956798368326,63101373,1.33947,7.377880069,11007954,917329298,72324039729
23,4,0,2,4.3726371919e-06,94752171,1.52136,7.403604719,11025638,914547861,69625203225
23,22,8,15,0.0201348691406,2230403,1.04193,6.215338495,11190846,1036699522,60237373647
23,4,1,2,8.66511179213e-06,94745141,1.52134,7.416067242,11091202,911910427,69385424154
23,1,5,2,0.000224845016757,110516551,1.61997,7.280580848,11064505,916280524,67951288574
23,10,0,3,0.000870165386718,63127680,1.33954,7.450476103,11166332,916907740,71775025855
23,1,5,3,0.000246618420232,110516228,1.61997,7.553765490,11109962,914850556,75357384203
23,17,0,2,0.00517540936523,26272571,1.15572,7.415364126,11032647,916469822,72424981186
23,21,9,14,0.00163264720745,6511730,1.06554,6.621753462,11053550,992793471,62135665950
23,22,10,14,0.0161541623751,2218160,1.0419,6.170111312,11151865,1036489067,60514370157
23,11,6,8,0.0018817697992,57810783,1.3112,7.350136848,11138104,916763290,65894605895
23,4,5,3,0.000265603109163,94715004,1.52124,7.592359652,11079608,913336920,77250356799
23,22,0,2,0.023181460633,2292260,1.04216,6.186400381,11029142,1036511941,60049130505
23,1,10,14,0.0316745003278,110468365,1.61979,7.300270170,10993613,918906713,67655547652
23,23,9,15,0.0470874405661,102365,1.01691,5.929585037,10950774,977139833,57513727283
23,22,10,10,0.0221258030217,2222519,1.04193,6.077355387,11249605,1037339140,57537754091
23,23,1,11,0.0517994789245,167059,1.01711,6.345587070,11248842,983026885,70476886012
23,5,6,16,0.0135219293894,89423855,1.48938,7.427516342,11010497,908386482,71232914646
23,1,0,12,0.00394967265867,110544902,1.62002,7.460476180,10976328,914307174,72293936350
23,22,10,2,0.0221954602294,2228699,1.04198,6.332826638,11084801,1021672141,67815175978
23,22,9,14,0.0161541623751,2224042,1.04192,6.149912337,11206125,1028886576,59677505950
23,11,5,3,0.00165618130859,57821929,1.31125,7.347255897,11086908,916132452,67680832333
23,21,9,14,0.00163264720745,6512009,1.06554,6.775119697,11187077,989180382,69142577865
23,21,9,14,0.00163264720745,6511805,1.06554,6.679201848,10944877,979169355,65258317852
23,22,10,14,0.0161541623751,2217910,1.0419,6.293748267,11120629,1042330901,65891539418
23,1,0,2,1.63869337604e-06,110553609,1.62009,7.507047025,11046346,916630757,70698084672
23,23,1,3,0.0525921870003,174648,1.01717,6.434367849,11260219,965488953,77279165393
23,1,0,15,0.008380523554,110540524,1.62,7.398831166,11079911,909244131,70022279553
23,22,1,13,0.0203126952319,2279282,1.04208,6.062098918,11166802,1053161277,55788732656
23,10,10,4,0.00743537282234,63053681,1.33931,7.288804686,11018935,919015934,67485261727
23,23,9,15,0.0470874405661,102480,1.01691,6.091777044,11186669,966636620,68188902139
23,22,10,16,0.0281141765168,2216358,1.04189,6.095110638,11137614,1031723861,59293783146
19,23,9,14,0.0674612956805,42590381,1.2865,6.489174877,11066126,749692659,63175471018
23,11,5,4,0.00161540302514,57821685,1.31125,7.482987064,11065618,914423603,72420137638
23,21,9,14,0.00163264720745,6512179,1.06554,6.863680842,11198512,975760371,73388059249
23,21,9,14,0.00163264720745,6512014,1.06554,6.559646376,11164383,983975095,60808974401
23,21,9,14,0.00163264720745,6512010,1.06554,6.568761271,11124282,975651032,62305994287
23,21,9,14,0.00163264720745,6511539,1.06554,6.497454863,11092189,969645355,58567133170
23,22,10,15,0.0201348691406,2217203,1.0419,6.043888442,11184926,1028194755,60307876105
23,23,9,16,0.0478110438304,101732,1.01691,6.394727867,11112178,975984067,69484910844
23,1,6,2,0.00046576960192,110509117,1.61995,7.410640377,11148034,923494213,68205158599
23,5,0,8,0.000259331550739,89475739,1.48956,7.591075945,11048762,928527477,74991336616
23,5,5,8,0.00038804195313,89439153,1.48945,7.292701867,11117762,915579548,62448003307
23,11,6,4,0.00186859073556,57814970,1.31123,7.597431352,11094706,904568052,77437393199
23,23,9,15,0.0466086787128,102319,1.01691,6.000196217,11188362,979405131,57652630640
23,22,10,16,0.0281141765168,2216234,1.04189,6.171570109,11176707,1023492556,61247972157
23,23,10,14,0.0453752833357,95963,1.0169,5.973446776,11129696,971977083,56586407773
23,22,9,15,0.0201348691406,2223643,1.04192,6.051786504,11114145,1035126087,61429113011
23,22,10,12,0.0212445435487,2221082,1.04192,6.189087294,11122985,1040032684,64129501496
23,11,5,0,0.00167267375754,57824575,1.31128,7.348677831,11090707,909888337,66760692635
21,22,9,14,0.0177632896892,22187270,1.20394,7.024490954,10961087,999629097,74125098140
23,21,10,14,0.00182540497257,6505181,1.06553,6.584089575,11104313,971036548,61064761460
23,23,8,1,0.0515460877579,123428,1.01702,6.232226401,11070500,975529261,66204993276
23,2,1,16,0.0135219293894,105263665,1.58643,7.315192357,11080881,913572426,67118151795
23,2,6,2,0.000487671409285,105240781,1.58641,7.398040718,11055366,911570959,68844405196
23,10,0,4,0.000869761958526,63126887,1.33953,7.219894170,11101152,916227849,63676239632
23,21,9,14,0.00163264720745,6511652,1.06554,6.461631360,11076454,978079837,57628601005
23,22,8,16,0.0281141765168,2229255,1.04193,6.201137437,10853920,1039317462,60938025122
18,23,11,14,0.0604196374225,54877724,1.34668,6.589204400,10989818,708914377,66005151729
23,11,4,5,0.00153418945547,57828249,1.31127,7.463912071,10996444,922151888,72411925846
23,1,0,1,6.30103553293e-07,110553838,1.62009,7.433591816,11038458,923674772,69571806133
23,19,10,15,0.00182173732685,15782724,1.1076,7.171368956,11074067,918233956,68649498677
23,2,0,2,2.01675546032e-06,105284134,1.58655,7.277063674,11018068,921369654,61887360772
23,23,2,16,0.0349630745941,152617,1.01705,6.036179578,11316295,979129474,59044466651
23,23,2,16,0.0349630745941,152430,1.01705,6.081465055,11251255,966622823,59459681967
23,23,10,14,0.0448977464906,95826,1.0169,6.073101989,11096625,980188293,60887597232
23,21,11,8,0.111847221877,6504006,1.06554,6.557167501,10974100,973789151,60821038981
23,6,9,14,0.0323237326581,84137103,1.45818,7.465724028,10992780,901647570,70126740509
23,11,5,4,0.00164251039374,57821615,1.31125,7.402855451,10995544,915668280,67366245736
23,22,6,16,0.0281141765168,2242060,1.04196,6.227844276,11186989,1042650340,63167752230
23,21,0,2,0.0826165060431,6586286,1.06581,6.614420229,11099480,971175136,63026157668
23,2,10,13,0.0111566764722,105201976,1.58626,7.371735364,11107600,915040499,67505839696
23,11,5,4,0.00162028659141,57821735,1.31125,7.425714765,11087208,917576323,71439772643
23,23,10,10,0.0486361307716,102136,1.01692,6.189971973,11240700,962326973,64477283122
23,22,10,16,0.0281141765168,2216366,1.04189,6.260252548,11130483,1022969293,64821961292
23,23,10,14,0.0428417319167,95857,1.0169,6.150404252,11112962,960297920,66063779731
23,22,10,16,0.0281141765168,2216100,1.04189,6.353999634,11158296,1029876110,68117584516
23,1,0,1,1.81140259011e-06,110554457,1.6201,7.441329162,11020782,919197792,71496296670
23,5,6,8,0.000556507132202,89432150,1.48943,7.337738392,11075061,911491846,65949765599
23,10,0,4,0.000869274901417,63127255,1.33953,7.290503404,11037728,914056088,65121649182
23,21,9,14,0.00163264720745,6511840,1.06554,6.606985044,11173445,975177064,64704931545
23,21,10,14,0.00159274302965,6504902,1.06552,6.537530373,11071619,966578563,65816016872
23,23,10,14,0.0449230316414,96181,1.0169,6.372394322,11059599,973179924,69820187412
23,0,0,1,1.62052356009e-06,115246442,1.64928,7.463691575,11123497,917977649,72869955737
23,23,2,14,0.044005042974,154248,1.01707,6.213203937,11260780,960971695,66176510863
23,23,10,16,0.0486988865714,94185,1.01688,6.293863909,11221351,968471009,69801138314
23,22,0,15,0.026607652789,2280598,1.04208,6.265396428,11158949,1044329701,64273034095
23,10,11,5,0.0221222422766,63045328,1.33928,7.612088670,11108875,913167865,76950550511
23,2,6,2,0.000435606179079,105240460,1.58641,7.372685592,11137991,916284300,68370261607
23,5,6,12,0.0040261361939,89428618,1.4894,7.274399264,11013733,928512207,64220561924
23,6,10,14,0.0323453976666,84129067,1.45816,7.294666192,11030231,909277675,66166372926
23,20,6,9,0.0315423791261,10831117,1.0815,6.682323130,11105632,957386878,58016407073
23,0,0,1,7.63015176347e-07,115246139,1.64928,7.367922093,10977953,922432468,67074907085
23,23,10,14,0.0448573534336,96333,1.0169,6.146536457,11179893,966104942,60980833177
23,23,10,15,0.0466547321079,95271,1.01689,6.195815436,11100488,964945261,65510657097
23,21,10,14,0.00160099437029,6504806,1.06552,6.615410506,11100279,965869280,61914624539
23,23,2,16,0.0349630745941,152427,1.01705,5.950134384,11191294,985491521,55177610348
23,23,10,16,0.0479792961434,94478,1.01689,6.325495433,11146319,972989140,69180818546
23,23,10,13,0.049256451996,97891,1.0169,6.129616450,11024606,974182973,60337918132
23,10,0,5,0.000869822978047,63125707,1.33952,7.407942540,11015392,917606556,66116762185
23,23,10,14,0.0449657590869,96087,1.0169,6.048793247,11311295,966996561,58363116589
23,21,10,14,0.00179659498359,6505287,1.06553,6.699392543,11205630,962156436,66622197887
23,5,0,1,1.54204104269e-06,89481698,1.48961,7.394170542,11073046,920352190,67551407835
23,1,6,8,0.000562729464097,110504907,1.61991,7.507678968,11070046,915909381,72208736753
23,1,0,4,1.64203185743e-05,110551895,1.62007,7.517826287,10993651,918467663,73432219254
23,10,0,1,0.00086764456889,63129363,1.33955,7.332700866,11081280,913777487,67016441282
23,21,10,14,0.00179659498359,6504706,1.06552,6.664304507,11026694,988086630,66412760151
23,22,10,14,0.0161541623751,2217918,1.0419,6.280484325,11100177,1042628291,64887940627
23,10,0,5,0.000869822978047,63125999,1.33952,7.132873721,10980202,927199674,68476403879
23,20,10,16,0.0130954471181,10795947,1.08137,6.957783970,11094185,942308324,68509220528
23,1,6,8,0.000559311549375,110504546,1.61991,7.245698399,10941641,904052871,64452621625
23,5,0,1,1.59271871908e-06,89481613,1.48961,7.623032722,10904431,917927792,78736759672
23,10,0,1,0.000869115130002,63129130,1.33955,7.413569676,11086905,914315380,69364231846
23,4,6,9,0.000903167038555,94703447,1.52118,8.227568326,11029000,922552437,100196311391
23,23,10,16,0.0474535558054,94938,1.01689,6.914969528,11130099,960353462,92307842941
23,23,10,14,0.0448455620276,96543,1.0169,6.481175652,11185356,965567893,84256602379
23,22,10,14,0.0161541623751,2218013,1.0419,6.037104963,11202340,1028311066,57450430689
23,21,10,14,0.00181715363194,6504935,1.06552,6.646147971,11153222,976839148,66202084680


==> src/data/Particlefilter-singleFP.csv <==
maskedBits,Accuracy,fpBits,fpEnergy,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,8.09429778557e-07,395534239,3.30906,7.800207250,10900041,627581133,81012268968
1,5.3255107374e-06,378951369,3.2024,7.921139689,10950904,644219155,83878413114
2,1.79159235458e-05,361112345,3.08292,7.761024900,10880683,637791134,83317709034
3,4.85009379429e-05,343261002,2.96542,7.477392001,10945884,624645700,76343130618
4,0.000127710982512,325404728,2.85008,8.077939565,10940760,622720145,89331924042
5,0.000256098942048,307542025,2.73673,7.966054639,10824699,629406224,84265925343
6,0.00158174717086,289685742,2.62551,7.963063453,10874270,619648892,81977609318
7,0.00194276902371,271817174,2.51626,7.736182527,10874965,627834224,79919776064
8,0.00262737914904,253960194,2.40915,7.611297509,10725695,620488434,78138374579
9,0.00459203989923,236099640,2.3042,7.946345775,10984849,621616139,83293336362
10,0.00816759966909,218244333,2.20114,7.931402741,10835927,611617210,79040743111
11,0.020201610182,200383048,2.1005,7.809349685,10883860,628417233,81528235330
12,0.220325608313,182514399,2.00196,7.899505516,10850541,631066939,81057735079
13,0.00870629517354,164654296,1.90519,7.500167908,10947501,625824031,81157878041
14,0.0419376243868,146772205,1.81257,7.516239785,10875143,627231554,77861061831
15,0.0703738984972,128922230,1.71979,7.450423658,10876020,616542580,79971367275
16,0.1420507833,111059642,1.63375,8.179991265,10836236,628161240,81162406734
17,0.21240277504,93407923,1.54708,7.849533603,10860109,635311533,84030355775
18,0.307382334945,75681896,1.46076,7.447445220,10871039,654284195,78419006250
19,0.478344652191,58199297,1.37699,7.547207716,10903671,692692729,85607005012
20,0.623964715797,41185672,1.27933,7.456443021,10993049,778439919,78861638468
21,0.708802302975,26380014,1.22731,6.902877597,11011188,939780325,76319110997
22,0.745804473454,8189835,1.12813,6.692961526,10870033,1258573066,78590104172
23,0.631871822184,0,1.01665,6.324480317,10913131,972061019,77408842576


==> src/data/Radar-currentFunc-default.csv <==
func1,func2,func3,func4,func5,func6,func7,func8,func9,func10,Accuracy,fpBits,fpEnergy,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0,0,0,0,0,0,0,0,0,0.0,508467448,4.43386,11.898262988,30824121,179393345,163148358572


==> src/data/Radar-currentFunc-nsga.csv <==
func1,func2,func3,func4,func5,func6,func7,func8,func9,func10,Accuracy,fpBits,fpEnergy,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
17,5,14,9,1,3,13,2,1,0,0.0082715747298,258158439,3.1603,11.651459775,43922334,173990437,176702411088
7,20,4,11,3,2,7,15,12,19,10.1271871247,206473080,3.16806,11.534907625,42545596,164750276,179794276598
11,9,23,1,16,15,11,1,23,4,5.36237953275,134882838,2.59206,11.078820124,42186411,120337474,172142547641
7,17,15,3,20,17,11,2,7,9,3.82035409021,134424311,2.61959,11.204799680,39680918,171999072,172170020190
11,7,15,8,7,21,9,22,20,15,6.03415112162,232905985,2.98484,11.423725579,43963155,172065646,179251123896
6,11,7,22,0,14,11,13,8,15,11.6250265253,281014380,3.27239,11.837713904,43771309,174365633,179701423979
8,19,20,12,0,2,1,0,16,0,5.52236559533,77397405,2.40341,11.924387693,42437964,159523350,181063477055
21,16,19,0,12,17,22,9,10,9,1.08623971639,95566761,2.45782,11.154104499,42450403,161574196,178300361278
11,9,23,1,16,13,11,1,23,4,5.1442104784,135911281,2.60036,11.030556776,42187764,120260468,170619792727
6,17,14,3,20,17,11,0,7,12,3.6707613266,144257382,2.67798,12.252680162,42847196,171388342,185515174413
7,12,15,14,20,17,11,2,7,9,2.52489853074,179287528,2.7518,11.628044767,43581395,171584490,161871111012
11,18,23,2,16,15,10,1,23,2,11.043000931,53746511,2.28786,11.061025066,43851295,117452398,168698540093
17,5,14,9,12,3,13,2,10,0,0.0121383889506,253029062,3.11644,11.860314572,42107456,176765738,162486965903
21,16,19,0,2,17,22,9,1,9,1.05801672576,101999937,2.51659,11.447024417,43522246,165876785,172515638795
11,16,15,8,7,21,9,22,20,15,7.15367501877,147756222,2.66319,11.986170388,42760179,170902209,180621162671
21,7,19,0,12,17,19,9,10,9,0.327707723013,180011283,2.78377,11.532570352,43910757,165897914,178356185718
21,7,14,9,12,3,13,11,10,9,0.106520114308,201069562,2.92657,11.731510093,43901388,169542278,177172612419
17,5,19,0,1,17,19,1,1,0,0.253894074305,221139835,2.98271,12.032463601,43933482,167922707,181381932585
17,5,14,9,1,3,13,2,1,0,0.0082715747298,258158439,3.1603,11.879759520,44123766,177204107,179512180698
17,5,14,9,14,3,13,2,10,0,0.0235969264585,251176146,3.1047,11.923412751,42931311,173113721,181659376921
21,16,19,0,12,17,19,9,10,9,0.546023098637,96330153,2.46228,11.310065717,43524038,164639034,173290612155
11,9,21,1,16,15,12,1,23,6,2.12171095282,150307394,2.6489,10.976872401,44106115,154753809,170393072932
11,19,23,2,16,15,11,1,23,2,36.201134637,44581462,2.2539,11.323942741,42052869,116071776,168351567393
11,18,23,14,16,17,10,1,23,2,11.6463059618,48317926,2.24383,11.400821848,44073432,117763342,172974060714
7,12,15,2,20,15,11,2,7,9,2.28961277449,185025992,2.79758,11.541478936,43882645,171175015,179498941085
8,10,15,0,17,17,23,2,7,9,1.12707547589,207219029,2.87896,11.814158354,43743030,171164855,181827583427
21,16,23,0,12,17,22,9,10,9,7.04061530703,73151435,2.36039,10.821979140,43825021,120291629,164560619242
21,7,19,0,12,17,19,9,10,8,0.327939544741,179792773,2.78612,11.901161371,43855239,166843969,180322803551
17,8,14,9,1,3,13,2,1,0,0.00882154592087,229799641,3.03698,11.445387938,43695765,174378235,176309365763
17,8,14,9,14,3,14,2,10,0,0.0247519221437,222581078,2.98028,11.603665944,43838397,176283101,176478567877
11,18,23,14,16,15,10,1,23,2,11.0085500996,49041340,2.24957,11.302979835,42729824,118349490,161709656105
11,18,23,2,16,17,10,1,23,2,11.3970884662,52993390,2.28165,11.686198933,42284288,117723024,176868144550
11,18,23,14,16,18,10,1,23,2,12.6019988002,47969014,2.24125,11.408251472,42409310,118466275,170542434186
11,18,23,2,16,15,10,1,23,2,11.043000931,53746511,2.28786,11.439404971,43919348,117940481,174651683725
17,5,14,1,1,3,13,2,1,0,0.00763731270552,265173574,3.21802,12.012769326,44066106,175715227,183294270418
17,5,19,8,0,17,19,1,1,0,0.25430776443,215776755,2.93702,11.363056390,43954951,167805379,174873885564
17,5,19,0,1,17,19,9,10,9,0.253893972577,219308438,2.96239,12.087774780,42169928,167850078,184896780384
21,7,19,0,8,17,19,1,1,1,0.322801367698,183472597,2.82135,11.856549243,44062114,168054683,176769690391
21,5,23,1,12,3,22,2,1,9,5.13421204551,178923505,2.80139,11.328975051,43963762,119115790,172162876232
17,16,13,0,1,17,13,9,10,0,0.306609878508,158377015,2.78191,11.428078008,43892612,173544784,178846862720
21,16,23,0,0,16,23,9,11,9,8.32159754705,80373536,2.42306,10.531904565,43954670,119570735,163591196640
17,5,14,1,13,4,12,2,1,0,0.0149153322019,256340663,3.14308,12.041845059,41127620,173662674,172172666143
11,18,20,12,17,2,1,1,16,3,2.25461124849,78789650,2.37975,11.953589179,42929263,162104981,180653181713
8,19,23,14,0,18,10,0,23,0,36.2584223325,45022563,2.25651,11.686008495,43842863,115698145,176172946331
11,18,23,14,16,18,10,1,23,2,12.6019988002,47969014,2.24125,11.180096439,44138313,119539083,167180659838
8,19,20,12,0,2,1,0,16,0,5.52236559533,77397405,2.40341,11.208485073,44045243,159312736,172708469753
21,7,19,0,8,17,19,3,23,1,2.0711333257,179301053,2.80811,11.011338037,43670253,158895053,158995438866
11,18,23,16,16,15,10,1,1,2,7.82795431479,49986337,2.25511,11.204786129,44018701,120183742,172360203490
17,8,14,1,1,3,13,10,1,9,0.00831025580122,234645904,3.07977,11.795644252,43862549,173851144,177277394820
21,13,19,8,12,17,23,2,11,0,1.19078976798,120639744,2.53476,11.440705858,43860528,162628276,174734601776
11,18,14,14,4,2,1,1,15,6,1.77856709496,147758897,2.71554,11.395381611,42643195,170131672,175600289261
17,5,20,0,19,3,13,2,1,0,1.05667456506,203368935,2.88126,11.111671143,42390791,163046326,176198439384
11,18,20,14,16,2,9,1,23,1,8.95274480916,73010037,2.35297,11.376987845,43667305,157832864,177027077344
11,18,23,12,16,18,5,1,16,3,8.359740786,51149928,2.26259,11.651345108,43491523,119800867,176745773028
11,18,23,18,16,18,10,10,23,2,15.5829097573,45945620,2.22867,10.525059101,43818770,118781182,165277346664
21,16,19,1,12,17,22,1,10,9,1.08623971639,95328689,2.45718,11.218465890,43944909,162759269,176307753806
21,16,23,0,12,17,22,9,10,9,7.04061530703,73151435,2.36039,10.595423728,43862502,120502666,166012784977
17,5,13,1,1,3,13,2,2,0,0.00703009537024,268657753,3.24425,11.919192778,44030853,178603215,175484468260
11,18,15,9,12,15,10,0,1,2,1.76964365226,134935306,2.64002,11.827739966,42509553,170286912,181026182398
21,7,23,16,16,3,13,12,11,9,3.56788912366,150636747,2.63853,10.970046310,43553410,122164696,170338670471
17,16,23,14,0,15,10,1,10,2,3.96773277982,75438295,2.38077,11.452813979,42117224,121625429,168427906955
17,5,13,1,1,3,13,1,2,9,0.00696657946184,268793214,3.24274,11.953697849,42272638,174906011,180971648897
21,16,19,0,12,17,19,10,10,1,0.542339512674,96726281,2.46983,11.966670814,44020283,165051647,180818739078
21,16,23,0,12,17,22,9,10,9,7.04061530703,73151435,2.36039,10.816518067,43936829,120178644,166117305242
11,18,20,12,18,2,1,1,16,3,2.67401143931,77290841,2.3711,11.497668119,44119390,162875261,174433659329
21,16,13,0,12,17,22,9,10,0,1.00063873017,117318122,2.614,11.240815058,42319335,165069303,172485289774
17,16,23,0,1,17,13,9,10,10,4.23491208041,82543707,2.44178,11.243921101,43896560,122675176,170883872484
22,18,14,18,12,18,13,10,10,2,2.75398135254,81588932,2.45034,11.434536242,43807167,157402865,176580894131
12,8,23,9,16,4,10,11,23,10,5.11950878639,144453198,2.63095,12.676063707,38154785,120516662,190253455371
11,18,23,16,16,15,10,1,0,2,7.82795431479,49986337,2.25511,11.560819940,44075964,119088671,175801936197
11,18,20,12,17,2,1,1,16,3,2.25461124849,78789650,2.37975,11.791458947,44036638,163233471,182562423183
11,18,23,14,1,16,10,10,10,2,7.35846906413,56000113,2.30224,10.806212712,42155160,118587486,169226206561
17,16,19,0,17,17,13,1,23,0,3.21182104977,104002370,2.47416,11.412480378,43956684,165054974,177757113114
11,18,23,14,16,15,10,4,23,3,11.0085500996,49021149,2.24945,11.925788252,41784300,117424508,175854175257
21,16,19,0,12,17,19,10,10,1,0.542339512674,96726281,2.46983,11.271508317,42959797,161958534,177035362224
15,5,13,0,1,16,12,0,10,9,0.0423156520856,279734102,3.25351,10.886999900,44107541,174063420,175002048464
21,16,23,3,12,4,22,9,2,9,6.73010399096,76037631,2.37782,10.230738164,43137921,118438114,154275820561
17,17,13,0,1,3,13,9,1,0,0.448515322811,154388083,2.78724,11.645200581,43963035,171457825,177015510727
17,4,13,1,1,17,15,1,11,9,0.0962449355507,270280785,3.22755,11.923758194,42507759,174048487,182703676412
17,8,15,14,1,2,13,10,23,2,1.44092868579,209781059,2.93938,11.508158557,44004092,174860216,172533119960
11,18,20,1,16,14,10,1,0,10,2.02952477646,80608375,2.39637,11.523417866,43599256,161940929,158014643970
11,13,23,2,16,18,10,10,23,2,6.63095783691,97291308,2.43779,11.556830462,43857341,120875517,172958786055
17,19,16,17,1,3,13,10,1,7,6.11437323991,104939472,2.51199,11.796723462,43749387,167564649,180866351935
17,16,13,21,2,17,10,9,10,2,6.14776812782,139872224,2.65689,11.580615690,43388268,173920710,173494966555
11,18,23,1,15,18,13,14,23,1,12.1030591856,53266330,2.28299,12.966080911,38729082,117084542,181699109184
11,18,23,16,16,15,10,1,0,3,7.82795431479,49965913,2.25502,10.840119009,41877812,119572095,166207011020
11,18,23,14,16,15,10,1,23,2,11.0085500996,49041340,2.24957,11.122645461,43727969,118499073,170102587415
11,18,23,1,16,17,10,10,13,9,7.92219381438,54766443,2.28802,11.324254071,42234014,121347146,171000135741
20,16,23,17,12,20,22,9,23,0,18.404154796,63670098,2.28688,10.866349129,43785308,117047481,165908991837
17,16,13,0,1,4,13,9,10,0,0.217113948012,162905762,2.81107,11.907656868,42724990,172080988,180546528952
17,5,20,1,1,16,13,1,2,9,0.192554191192,211723874,2.94516,11.559924339,42378980,165517085,173363490763
11,18,23,17,16,15,10,2,0,2,8.23073468049,49304401,2.25128,10.964949047,42130855,120641835,167065543908
11,18,23,14,16,15,10,4,23,3,11.0085500996,49021149,2.24945,10.713163295,43914714,118260239,167708431403
17,8,23,18,16,18,10,10,0,3,4.88888486712,137889768,2.57742,11.204407240,42364985,119049687,169422035429
11,18,19,1,1,3,13,10,23,13,8.36432965845,98761519,2.51196,11.956208118,42899813,165053643,178620381872
21,16,13,0,12,17,18,9,10,1,0.434769272133,118517433,2.6263,11.492901885,42425405,168315902,177179978013
17,12,19,0,1,17,13,10,10,0,0.17710479648,155926986,2.70687,11.973949419,42584031,173021545,177952838612
20,18,20,12,18,1,3,1,16,1,2.67541471202,77322387,2.3707,11.350399454,43333830,159900041,173781309104
11,16,19,0,13,18,17,10,10,0,0.509099906961,110090512,2.49996,11.222197708,43953274,168625521,173467484474
21,16,13,0,12,17,19,9,16,1,0.490945361689,115684384,2.6209,11.820004920,43775206,167866341,178896900548
21,16,19,0,12,17,18,10,10,1,0.48730023921,97046021,2.47169,11.446105154,42333965,162776696,176121798104
17,5,13,1,3,3,13,10,0,9,0.00716036741329,265940187,3.21836,12.122451872,43553150,172469424,162116980459
21,16,22,0,11,17,23,1,10,9,3.61554791201,79848388,2.38883,10.956671726,43261367,141303422,168215686769
17,4,13,1,1,3,14,10,1,9,0.00849021450806,276077772,3.27093,12.011364028,43724386,179337506,183274329150
21,17,22,0,12,17,21,1,10,11,2.79941333373,70526670,2.34873,10.993859849,43912790,141252452,171122503177
21,7,15,10,12,15,13,11,10,9,0.126173341972,193331686,2.86726,11.065371517,42162500,166650328,174234332962
11,18,21,1,16,2,10,1,0,10,2.12458206544,74255405,2.38747,11.287053625,42918247,155353905,177256396686
11,18,21,18,16,18,10,11,23,2,10.650797664,59672846,2.28,11.726472904,43753497,156332370,177316627925
10,18,23,14,16,18,10,1,23,2,12.6019988002,47969014,2.24125,11.043684547,43949780,118948870,171709667846
21,5,15,1,12,16,11,1,2,9,0.141447315445,215986124,2.9836,11.988169025,42327076,167374283,185137658341
17,7,13,10,1,2,13,11,10,5,0.00879006899257,239847793,3.08479,11.906938980,42447461,174028390,170607789390
11,18,23,17,16,18,10,2,0,2,9.01366676373,48416796,2.24361,11.240752364,42120398,119350652,170761154712
11,18,19,18,16,15,10,10,23,2,10.2104849921,79190431,2.36564,11.344628372,43785925,162425801,172744406442
21,17,23,0,12,17,22,1,10,11,8.36751537368,64705129,2.32846,10.713745340,43944485,117069141,167268440200
17,8,14,1,1,3,12,10,1,9,0.0075877781747,234948214,3.08164,12.183897625,43667115,175110265,184795908984
17,5,13,1,5,5,13,0,1,9,0.00700050174679,265419205,3.21318,12.562132996,43065934,177748890,167449778484
17,8,14,1,1,3,12,12,2,9,0.00810964633338,234406099,3.07731,11.014641732,43914443,171422048,171084240986
11,12,23,17,18,17,10,6,0,2,5.13048598979,100911065,2.42801,10.635379400,43787289,121438037,166109845163
17,18,19,0,0,12,13,16,10,0,1.83982601256,100933972,2.50807,11.691262789,42075125,165700558,182975060090
21,7,15,10,12,18,13,11,10,9,0.276105003306,191556394,2.85681,11.167797196,43897078,165320202,175342804440
10,18,23,14,16,18,10,1,23,2,12.6019988002,47969014,2.24125,11.120755408,43422800,118577564,169680258007
17,5,13,1,1,3,13,16,9,0,0.0170183334483,265129476,3.21496,12.049474051,43473816,180415990,175144138998
17,18,19,0,0,12,13,1,3,9,1.79456303489,104215690,2.53765,13.304562139,39770605,167647336,175020223625
20,16,13,0,1,12,18,16,10,0,0.311114717647,132831563,2.69835,10.941074576,43095470,167430561,172358385882
17,18,19,0,11,17,13,9,10,1,1.94398501642,94663551,2.46125,11.444362663,43885704,167227368,172937596131
11,18,23,18,16,18,10,10,23,2,15.5829097573,45945620,2.22867,10.924367843,43943352,117216744,167732045276
15,10,22,0,12,13,9,1,0,11,0.941887509017,139517650,2.62192,13.460711898,39776495,143118389,194977246516
11,18,23,14,16,17,22,1,11,2,13.9145567542,47513510,2.23851,11.038849139,44028592,115795862,170555181289
17,17,18,0,1,17,21,11,10,0,1.00064002519,118780929,2.57325,12.059222407,43951447,172017793,181266077455
21,12,22,0,12,17,13,1,10,11,1.08721460957,118451559,2.52767,11.294865918,44017140,142780066,172465168277
11,18,23,18,16,3,10,10,3,9,9.2662461579,49227454,2.24478,12.841963210,39761237,116080803,158781540804
17,5,13,1,1,18,13,1,21,2,0.411503512645,252662455,3.17672,12.122318459,44157139,174373215,185561548465
17,19,19,0,11,17,13,10,10,0,5.79624473248,85279995,2.42304,11.431466243,43931427,165134824,175199253773
17,12,19,0,1,17,13,9,10,1,0.178917381624,156221390,2.71456,11.722741445,42414184,169318224,179498685789
17,12,17,0,1,17,13,10,10,0,0.116971248058,179593968,2.80654,11.132238405,43672218,171734276,175076872997
20,18,22,0,12,17,22,3,10,9,5.95285465085,61023910,2.31894,11.423698528,43922849,139667642,172384069694
21,6,23,9,16,15,10,1,11,2,3.41951223434,160914974,2.69083,11.331369798,41589163,122645310,172157489767
11,18,23,17,16,18,10,10,23,2,13.8447974843,46583592,2.2324,11.145652150,42393759,117478495,168783195924
19,18,13,18,1,20,10,10,23,9,17.9748633598,97589840,2.5289,12.893605223,41058622,166170520,180727781038
10,5,23,1,16,1,13,2,2,2,3.34954232478,179132697,2.80588,10.597673011,44027437,121158405,163578270412
11,18,20,1,16,14,10,1,0,10,2.02952477646,80608375,2.39637,11.159455720,43324871,166154110,173900731357
17,5,13,1,1,3,13,1,2,9,0.00696657946184,268793214,3.24274,11.789880618,43922858,175510450,184364445455
17,6,13,1,1,3,13,16,6,0,0.017012443827,255802394,3.17585,12.345475413,43803274,178670955,181501548193
17,5,13,1,1,3,13,1,2,9,0.00696657946184,268793214,3.24274,11.909142579,44114294,174903904,184749509986
21,8,12,8,12,4,14,11,10,9,0.107070771904,198628021,2.94266,11.815336824,44029418,173456083,177730005643
21,7,14,9,12,15,13,11,0,9,0.124426339692,197240543,2.89643,11.880787411,43014307,168967858,178181691939
17,18,19,0,3,17,13,9,10,0,1.94075265774,99378485,2.49713,11.188082097,44153812,165422879,175561770654
17,12,19,0,9,17,13,10,6,0,0.177224230517,151676422,2.66738,11.622783145,43823947,169321530,181645824409
18,12,19,0,1,17,10,10,8,2,0.177622698611,156879350,2.71947,11.686801321,42958147,173959412,181524540974
11,18,23,18,16,18,13,10,23,0,16.3754151019,45618947,2.22108,12.676162369,40859829,119057112,179236393334
11,6,23,18,16,18,15,10,23,1,7.81600903064,153811092,2.64015,10.930701588,42075584,122250046,169366140466
17,16,13,1,1,3,13,1,1,9,0.2171249714,164678857,2.82671,12.718669504,40804731,174559339,175077700410
17,5,13,1,1,3,13,1,2,9,0.00696657946184,268793214,3.24274,11.256050479,44049740,174133635,177830336542
20,18,22,0,12,21,22,1,10,2,52.5664211484,59736793,2.31324,11.644260958,42268284,138283310,181340530850
17,5,14,9,13,3,13,11,7,9,0.016111533417,251164971,3.09918,11.520029047,42661221,172811814,175088376864
23,8,13,1,1,3,13,16,6,0,0.760523438441,193396796,2.96506,11.959249109,44063026,149001185,174842295001
11,19,23,16,16,19,13,10,22,0,33.8238573433,37689716,2.19478,10.527921379,42316825,116576362,166181551955
6,13,17,0,1,18,13,14,23,0,1.79417701384,162044406,2.74063,11.161009061,42479180,170124422,175522257330
17,5,13,1,1,3,13,1,2,0,0.00703009537024,268793098,3.24563,13.310621703,39971884,171395059,197111973916
17,5,13,1,1,3,13,16,6,9,0.0169397661524,265309215,3.21489,11.464339410,44080482,171450354,175929283713
11,19,23,16,15,3,13,10,21,0,17.0474447452,41119590,2.21864,10.667172670,42268733,117845078,168665290560
17,1,13,1,1,19,13,1,2,9,0.391657781008,298283885,3.35859,12.021283704,42463099,173272926,172123985308
17,1,14,9,13,3,13,11,7,9,0.0161039172673,288536067,3.2709,11.412931823,42514517,172623624,177914506583
11,18,23,16,16,19,13,11,22,0,12.4529418436,46567714,2.22611,11.315672529,42031661,119687088,164368120568
12,17,19,17,16,17,13,3,0,1,0.79888854058,93313866,2.41231,11.287186737,43576599,168281243,172940454817
17,5,23,0,16,16,13,1,2,9,3.49496668644,172707442,2.74781,11.282478435,43703276,121956272,172624275277
21,5,14,9,13,5,13,11,10,9,0.110434929792,219032439,3.00209,11.952335642,43495947,170300169,163971929085
17,8,14,9,12,3,13,11,7,9,0.0127376480672,223372392,2.98158,11.385482733,43926797,172788766,179278351992
17,12,17,0,1,17,13,10,7,0,0.116971248058,179754036,2.80876,11.845968568,43060815,175615402,182244763698
17,12,19,0,9,17,13,10,10,0,0.177224230517,151635106,2.66682,12.069155281,43980447,172722085,179252196941
19,8,13,1,12,3,13,1,7,9,0.0271410163904,215516023,3.00188,11.345892918,39867666,173311293,173786120277
17,5,14,9,1,3,13,11,2,9,0.00856484877469,256053018,3.14295,11.176642849,44032211,172114616,177532792078
17,5,15,5,1,3,13,1,2,9,0.00913457848497,258269848,3.16528,12.051026341,42436375,180700992,182287018280
21,7,13,9,13,3,13,11,10,9,0.109789264533,203769978,2.94808,12.073779626,43769149,167963364,165970030403
15,19,19,17,16,3,13,3,1,0,6.34804209391,76623077,2.3575,11.873212432,42293594,163787859,184576736638
11,16,23,16,15,16,13,11,21,1,4.98999641219,66161111,2.30713,11.263112168,40315589,120202789,167811711947
12,19,23,17,16,16,10,3,0,3,16.5215044791,40071181,2.21674,10.679514690,43872445,116613200,167853402061
17,13,23,20,16,17,10,10,1,4,10.1191772695,91146315,2.39195,11.243490374,43881359,121477446,168768594320
17,12,19,0,9,17,13,10,10,0,0.177224230517,151635106,2.66682,11.751012280,43989028,175387158,178727644477
12,17,19,16,16,17,13,3,0,1,0.726340054353,93831498,2.41557,11.638122893,43957993,167248544,183616270824
17,5,14,9,1,3,13,10,2,9,0.00837150694883,256292556,3.14506,11.788072500,43848103,178225419,177156909681
17,12,23,0,1,17,13,10,23,0,5.30509355599,116256077,2.54982,11.543785037,43780929,121388075,172082815843
11,19,16,16,16,19,11,10,9,0,7.35778254293,105071508,2.48938,11.481841656,43822764,167565491,176648756724
17,4,13,0,0,19,13,4,1,0,0.400858934312,270807052,3.23722,11.667896097,43703983,175751553,173335296414
12,17,19,16,16,17,13,3,0,1,0.726340054353,93831498,2.41557,11.994647231,43522062,169221543,176303304809
17,5,13,1,1,3,13,1,2,8,0.00704262890204,268535052,3.2465,11.572582871,42185073,173009340,179027097226
17,12,19,0,12,17,13,10,10,0,0.180656087957,149528471,2.65044,11.974146134,43951684,171804087,180553426733
17,12,17,0,1,18,13,10,10,0,0.204970226507,179259492,2.80379,11.242815320,42436012,170766976,176420536376
12,12,23,0,1,17,13,10,10,0,3.45780783396,118698069,2.56629,10.944656557,42172457,121224819,171602247223
11,16,23,17,15,16,13,11,21,1,5.2549624963,65457192,2.30334,10.951025444,43845561,122272332,167791863126
23,7,11,16,16,3,14,11,22,9,1.38955243717,183266961,2.91216,10.747912248,43856218,145330467,168634625472
11,19,23,9,13,19,13,10,10,1,17.7655629856,44569212,2.24899,10.867827345,42064769,117479281,168608692347
17,13,19,1,15,17,13,10,22,0,0.720889466972,133699540,2.58285,11.389348441,43942946,166818653,177669965416
11,18,23,16,16,19,13,13,10,0,9.9619388746,48005707,2.23473,10.539879286,41719692,117105181,166924337544
17,7,13,1,12,3,13,11,8,9,0.011230671843,240891365,3.08262,11.339217076,44070719,172758059,178642536892
16,5,14,8,1,3,13,1,2,9,0.00553592291095,267150722,3.19326,11.050157712,43956260,173511820,174305190225
17,12,17,0,1,15,12,10,10,10,0.0470284692329,180517629,2.82077,11.832641190,43803876,173716088,183832624369
18,5,13,1,1,3,13,2,2,0,0.0121091571254,260226724,3.21824,12.238809146,44045873,176780329,181566958442
17,13,13,1,12,17,13,11,22,0,0.615802949481,169659862,2.80104,11.233463910,43735692,172296048,172687467264
17,8,19,1,15,3,13,10,8,9,0.106170520779,189457562,2.81743,11.663342283,42375282,170245242,179434608506
12,17,19,16,16,20,13,3,0,1,1.80500977563,92084782,2.40374,13.574084209,39868797,168771780,168053613086
17,13,19,1,15,17,13,10,23,0,1.76734988501,132942462,2.58076,11.624894274,43625268,168390784,171619833261
16,5,14,9,12,3,13,11,7,9,0.00987656628683,260111940,3.13071,11.448058113,42519385,171686992,177394631934
17,8,14,8,2,3,13,2,2,9,0.00846435177788,230040869,3.04071,11.257376047,44017327,176393784,173030531628
17,8,9,9,12,17,13,10,11,0,0.096205822887,234190420,3.09004,12.407682164,43892250,177611341,186356102855
17,12,15,0,1,3,13,10,8,9,0.018425227515,193124064,2.8972,11.949820894,43586419,173849138,183951026332
11,19,23,16,16,19,13,10,22,0,33.8238573433,37689716,2.19478,11.047912258,43268526,116284649,170207619268
11,19,23,16,14,19,18,11,22,0,40.8510927188,38155558,2.19989,11.237749142,44124169,117722272,170347905565
17,12,14,7,1,3,13,10,10,9,0.0171491273795,191770139,2.88143,12.739363641,40349459,173916809,186115804648
17,8,13,1,2,17,13,2,2,2,0.0921435639246,233584146,3.07792,11.958905820,42851976,175767969,178094977737
16,5,14,8,18,18,13,1,1,9,0.544677480363,246155443,3.05202,11.518509702,43082026,172932200,169808626204
11,19,23,16,0,3,13,10,22,0,21.3405471604,44240711,2.24554,10.641522395,42191042,116674752,166230235104
16,5,14,8,16,3,13,4,3,9,0.0732517640836,256249904,3.11887,14.731073845,36676911,173374559,181738587279
12,17,19,16,2,17,13,1,0,1,0.661860738163,99002820,2.45951,12.647450667,42481341,168720054,176945574230
17,8,14,8,2,9,13,2,2,9,0.00875187782027,228824926,3.03042,11.411077997,43745851,173328611,177147268578
17,13,19,1,15,17,13,11,22,0,0.719895499769,133660945,2.58229,12.123239595,43743212,173467993,175679707974
12,13,19,0,16,17,13,3,0,1,0.268842234138,137083921,2.59815,11.352219314,44026516,170493540,176614340771
17,15,19,17,15,17,13,10,22,0,1.02118377928,108193511,2.46311,10.694083851,44248162,168292357,173994640220
17,12,19,3,9,17,13,10,10,0,0.177237771499,150442446,2.65639,11.051394881,43969777,166999053,175968773436
17,12,17,0,1,17,13,10,10,0,0.116971248058,179593968,2.80654,11.454763041,43534045,172798573,174561843372
16,5,13,8,1,3,13,0,2,1,0.00485393589733,271344371,3.23024,11.666508874,42984348,174434611,179933849264
11,16,23,16,15,16,10,11,21,9,4.99806990132,66120352,2.30168,10.813880544,44133120,120353861,170663483847
11,16,23,10,17,16,13,11,21,1,5.29239561545,67413767,2.31571,11.089873318,43954789,121344277,172588513651
17,12,14,7,1,17,13,10,10,9,0.105261061297,186948569,2.84819,11.743561663,43788901,175006945,184565147499
17,12,19,0,9,3,13,10,10,1,0.0820937267311,156997114,2.70893,11.705130928,43203070,171528534,175341306331
11,19,14,16,16,2,13,10,22,8,8.55193504576,121035532,2.6027,12.149578920,43902705,171529672,183551635883
16,5,23,10,0,19,13,2,2,1,4.49704745544,176367378,2.7843,13.266815843,38886596,123335043,191813308116
11,11,16,17,16,19,13,11,11,8,0.638068850572,182680272,2.75296,11.456701120,43037162,171574051,178394429378
12,17,19,16,15,17,13,11,0,2,0.694884070675,94449457,2.41923,11.500602183,42544075,170014611,178601056652
17,12,23,17,1,2,13,10,10,9,3.78763717333,108103992,2.47995,12.296366501,40182638,120933951,175445877104
16,5,13,8,1,3,13,0,9,1,0.00485393589733,271142835,3.22743,11.617574399,43960827,175459926,173638694047
17,12,14,7,1,3,13,10,3,9,0.0171491273795,192056031,2.88546,14.133708155,40212650,172266494,193477470025
14,5,14,8,0,1,13,1,2,9,0.00386434548755,283159627,3.24797,11.810947311,42474246,173111967,180170875203
17,8,14,8,2,3,13,2,2,9,0.00846435177788,230040869,3.04071,11.325326031,43936447,174188081,174605210912
13,5,20,8,1,3,13,3,2,10,0.153945221125,211133648,2.94554,11.800914764,41895784,166106810,177760539592
15,13,14,0,16,15,13,2,0,1,0.112381325278,188622984,2.83896,11.792024292,43692876,172884691,181071365875
17,12,19,8,1,3,13,10,2,1,0.0821450233168,155598606,2.70382,12.357634166,40873598,171021049,183591405865
16,5,13,1,9,3,13,0,10,1,0.00511260410542,271537308,3.228,11.687832106,42859234,174329204,178595717146
11,19,23,16,15,20,12,10,11,0,28.7837401241,39692339,2.20808,10.968577550,43354296,116658172,172559957512
17,12,14,7,3,2,13,10,21,9,0.220036649274,183144459,2.86056,11.972500291,42166479,174538699,181135026725
17,5,19,8,8,1,13,1,2,9,0.0723802041511,220745856,2.96349,11.664866297,43827817,167932377,182219285697
14,13,15,0,0,2,13,10,10,1,0.0260892832435,200055250,2.92314,11.283627874,42335000,170453427,179014071351
11,12,23,0,15,2,13,10,10,1,3.33481465752,115181991,2.53534,11.067770288,43940803,121705403,168938897226
17,16,19,16,9,17,10,10,21,9,0.714292433275,102790578,2.45311,11.779835988,44018174,169882124,179469123065
12,19,23,17,16,19,13,10,22,0,39.7084067797,37174459,2.19194,10.853998637,43369699,116546243,166481958579
14,3,14,8,0,1,12,0,21,9,0.198216282879,293448916,3.31279,12.089405468,44035746,177335200,184745957058
17,13,19,0,16,17,13,3,15,10,0.266890598845,136760383,2.59863,11.311773835,42166958,168847303,175168532422
12,12,14,7,1,3,13,10,0,0,0.0138239573099,216354894,2.96605,11.366978605,42499968,173558236,176079836592
11,5,23,7,15,1,13,2,2,9,3.28034841664,176418396,2.7774,11.004637527,42361926,120635703,170140506122
11,19,23,17,16,19,13,11,22,0,39.7084067797,37170691,2.19183,10.871153602,44361197,115382865,167444459840
17,19,23,0,9,3,13,10,10,1,13.6136993859,55663461,2.33282,10.292600870,43948142,114622236,166789453951
12,12,19,17,16,19,13,10,22,0,1.5194478594,134647191,2.55456,12.062317478,44126316,167075923,183614959474
13,17,14,16,2,17,13,1,0,1,0.605498677045,154359688,2.71803,12.223032727,41612077,175265932,183608482104
14,5,19,7,0,1,13,1,2,9,0.072224629724,224659025,2.99869,11.624005514,43793458,169626246,177695397155
11,5,14,18,1,2,13,1,20,9,0.457396503655,264965830,3.14757,11.531592722,43755021,173542217,173966238277
17,16,22,13,2,16,10,11,21,9,1.57281988257,77316373,2.36461,11.560092619,42467192,144529863,177199943120
11,12,15,7,14,3,13,9,10,9,0.0307294630042,197199041,2.85108,11.810599421,42297161,174812659,182350951031
11,5,23,18,12,19,14,11,1,5,5.56983700969,166353026,2.69916,11.319249003,43935583,119465359,170851799762
11,19,23,17,16,18,13,11,22,0,28.8937005392,37500608,2.19403,11.150256606,43869960,115681135,173183126635
17,8,14,8,1,3,13,2,2,9,0.00845908726162,230314509,3.04337,11.599680429,42160097,173246230,180960027505
17,8,14,3,2,0,13,2,2,9,0.00814995915229,235117182,3.08268,11.834425945,43963356,177273933,183397466398
14,5,14,8,0,5,13,1,1,9,0.00388240839236,282666617,3.24359,14.194791197,37112308,170401824,201045629975
16,5,14,8,1,3,13,1,2,9,0.00553592291095,267150722,3.19326,12.117835577,44091491,178746299,178221617464
12,17,20,16,2,18,13,1,0,1,0.880950038083,87009646,2.41058,11.729728897,43908423,162383580,178233373363
17,12,19,0,9,3,10,10,10,1,0.0808884074524,157871410,2.7145,11.577043945,43834436,170780656,177233809503
12,17,20,16,2,18,12,1,0,1,0.879789617559,87232378,2.41215,11.482846587,43932231,166547695,175298529682
17,19,23,17,16,13,13,11,22,0,23.9289041125,38491623,2.2013,11.314494768,43880318,117541792,173560163670
11,6,16,17,17,19,13,11,22,0,1.5299276038,221889985,2.92165,11.773451444,42445928,171511203,180956394316
14,18,22,8,0,1,13,1,2,10,3.36194400896,70487752,2.39678,11.261534622,44100170,142044624,173248899156
17,8,14,8,5,3,13,1,2,9,0.00846974795567,229237493,3.03394,11.289945182,42311322,172501578,175343717936
14,5,14,8,0,1,13,2,1,9,0.00386532361004,283028638,3.24674,11.828871228,43713314,177703157,181704253341
17,10,14,16,1,17,13,10,1,9,0.161756708736,198508347,2.86458,11.737493176,43706652,176931300,178251246276
12,16,19,7,2,3,13,1,14,1,0.273954527246,119656645,2.57759,12.428481312,42224757,171787266,183217849567
10,12,23,17,9,3,14,11,20,1,4.11378148081,105601088,2.46531,11.392819326,43888867,121522699,168276012751
18,16,19,0,15,16,11,10,11,9,0.349563370639,110779041,2.50183,11.311759336,43735418,169672715,175382103348
11,12,15,17,14,3,13,11,10,9,0.180952913673,189926942,2.80025,11.275807959,43995979,171992543,175854304755
17,15,23,3,16,2,9,2,2,13,3.79493437057,86828099,2.421,11.059894238,43789180,121974394,171003203156
11,8,15,16,1,16,13,11,22,9,0.572339473063,220894227,2.94403,11.778112664,43986543,172368974,179458619562
17,16,23,16,13,4,13,1,14,1,4.2340814476,70610807,2.34346,10.943020072,44087335,119848602,163393107969
12,19,19,8,4,13,13,11,22,0,7.67826762147,81924484,2.41422,11.536714109,43026882,166782079,178284600827
12,16,19,8,2,0,13,1,14,9,0.273065658172,118744001,2.56357,11.315960296,43824391,171163319,174203369317
14,5,14,7,0,1,13,1,2,1,0.00369463822836,284697353,3.26526,11.902028463,43939221,174386090,181133319857
11,19,23,17,16,19,13,11,22,8,38.689490533,36971753,2.19259,11.085317283,43838018,115253879,170660883111
11,19,23,17,16,19,13,11,22,0,39.7084067797,37170691,2.19183,10.690025723,43917817,117108019,165365977065
15,16,23,16,13,16,9,11,21,9,4.92600307077,66970365,2.30904,10.933909177,43747396,122014066,169472778572
11,5,14,8,2,1,13,1,2,9,0.00387106194255,282646392,3.2433,11.541473580,43703778,175149852,174406222528
14,5,15,7,17,19,16,3,2,0,0.626718100701,251702699,3.05447,12.256391397,43526198,176793441,181630242051
11,19,23,17,0,1,13,11,22,1,23.6824302393,43373749,2.244,10.802913452,43487086,115832921,168718170856
13,14,19,7,2,3,10,1,14,9,0.109575085906,138907342,2.64189,11.390441516,43798553,169219590,179271465214
17,12,19,0,9,0,13,10,10,1,0.0822295180197,157800086,2.71515,11.517850943,43900519,169860034,177645535624
16,8,14,8,6,3,13,1,8,9,0.00610983271436,236945255,3.05476,11.902325764,43897384,173914689,178976078425
11,5,14,8,0,1,13,1,2,9,0.00386434548755,283159627,3.24797,11.445533467,43878116,174271871,175671904032
14,5,14,7,2,1,13,0,2,1,0.00369515971486,284232586,3.26214,11.576438681,44186788,174299091,180049239552
14,15,20,3,1,0,13,1,14,13,0.23338114105,121764383,2.59278,10.973211496,43493277,163298096,171739782726
17,16,22,8,16,3,9,2,2,9,1.3840371405,80127522,2.38296,11.153640680,42888259,143166208,173394127405
11,12,23,17,16,2,9,1,2,17,3.881787977,105240239,2.45926,10.727276552,43899443,121512357,164782909066
17,19,23,2,16,18,13,12,20,1,17.6591091307,44206215,2.24927,10.596789443,43805081,116995088,166779458302
11,16,23,17,16,17,13,11,1,9,4.93754228606,65593155,2.29707,12.888378819,37107230,120898128,176244848767
12,16,19,8,1,0,13,1,14,9,0.273065658172,119059296,2.56596,11.366026817,43954894,170926928,176979129481
11,19,23,17,16,19,13,13,1,0,21.7796090535,38616684,2.20057,10.197348879,42260217,116008814,162085211298
14,4,14,7,0,1,13,1,22,1,0.462649814484,284547918,3.28182,12.958112143,40385814,174365906,174913944097
17,16,23,0,16,3,9,15,10,1,4.1793256436,77377077,2.38945,10.699865967,42210334,121024897,167955046215
17,13,19,7,9,3,10,1,2,9,0.0912448394208,145882096,2.65408,11.310386965,43759418,168847036,176307263113
17,12,14,7,0,0,16,10,14,9,0.0267469266867,191114326,2.87706,12.697443391,42407622,172564206,181917767739
12,16,19,8,2,3,13,11,10,9,0.273069852986,116902004,2.5491,11.834958453,43929333,171077919,177420622451
16,8,14,8,6,3,13,1,2,9,0.00610983271436,237022507,3.05586,12.313363669,43057376,175224348,180686348893
14,5,14,7,0,1,13,1,8,1,0.00369463822836,284505769,3.26253,11.848615602,42538340,172939453,177970018362
13,16,19,8,1,3,13,11,10,9,0.273074886799,117098804,2.55046,11.875111834,39736094,172383574,176122200764
17,16,22,8,16,3,9,2,1,9,1.3840371405,80127522,2.38296,11.411062590,43764203,144797122,174686129372
11,19,23,17,16,19,13,11,22,0,39.7084067797,37170691,2.19183,10.593523598,43942080,116230927,166990450694
14,5,14,7,5,1,13,1,8,1,0.00370761037015,283063048,3.24949,11.836108711,42491755,177549424,184566389149
16,8,14,8,0,3,13,1,8,9,0.00604296181313,238649742,3.07035,12.161927881,43870610,176374619,187952567735
17,8,14,8,6,2,13,1,1,9,0.00848106698974,228936327,3.03103,11.431503298,43418400,176422038,172693788620
16,8,14,8,5,3,13,1,8,10,0.00607747684442,237528143,3.06629,11.989865717,43755787,174648151,181027288943
11,5,15,17,0,1,13,1,2,1,0.161673224093,261233452,3.12476,11.233135435,43890261,172539936,175037027572
17,16,22,8,16,3,9,1,2,9,1.3840371405,80180832,2.38399,11.035257462,43809984,142195417,169614858306
14,5,14,8,0,1,13,2,8,1,0.00388697313342,283380207,3.25278,10.946717683,44090742,173916000,173379005932
14,5,14,7,0,18,13,11,7,1,0.172597180285,276450561,3.19917,10.972943998,42914929,172292286,173620586772
11,19,23,18,16,2,13,2,22,1,30.7239212507,39387196,2.21575,12.852455786,39164551,116776139,193765254471
11,5,14,8,2,1,13,1,11,9,0.00387106194255,282342940,3.23912,11.148992617,43987592,171509696,175898154099
12,17,19,8,2,3,13,11,1,9,0.489965894684,107925147,2.52023,11.573303183,42367014,168465156,178947991122
12,16,23,8,17,2,13,11,23,9,7.08569795483,70679756,2.33544,10.765610185,43210626,119615680,168790698510
14,4,14,7,0,1,13,1,8,0,0.00366009096314,293701046,3.29896,11.885955413,43942599,175395533,183535466808
11,16,23,17,16,19,19,11,22,1,8.44898942807,63042508,2.28566,10.972877728,43906934,119712941,165121403467
10,8,14,8,0,1,13,1,8,0,0.00439215417369,254972367,3.12506,11.726926715,43798889,175181987,176853849037
16,4,14,7,0,3,13,1,8,9,0.00527500966476,277477003,3.2432,12.106045110,43994236,178077921,179382651525
12,19,23,17,16,19,11,11,22,0,39.6746203999,37338139,2.19316,11.534745949,43976947,116580555,172406335391
11,19,23,17,16,19,13,16,22,0,40.6933431499,36981784,2.18885,10.900432485,42210629,116100625,170381434630
20,8,14,7,0,1,13,1,8,0,0.047567434421,207671739,2.98258,11.657676360,44057972,171194222,180004484824
14,3,19,8,0,3,13,1,10,10,0.0730580113628,241607368,3.07865,11.490069886,44066850,172150663,175789075357
17,12,14,8,1,3,13,10,10,10,0.0173710988629,190771884,2.88299,11.447881403,44015344,172773940,177479838789
17,16,22,7,16,3,9,2,1,9,1.3840371405,80730442,2.38765,11.831953854,43943195,146316611,176927267866
17,17,23,2,16,3,9,11,1,11,5.32701791653,67965502,2.34241,11.536319706,43928914,120560230,173977139877
17,11,19,0,9,3,10,1,10,0,0.0758775113608,167900146,2.75587,11.126875361,43749160,167578974,173651940810
17,8,14,16,0,3,13,1,8,0,0.0832463065833,222002743,2.98104,11.393733972,42301620,173075595,178026799584
11,19,23,8,16,19,13,16,22,9,31.6363162058,40431851,2.2125,11.289793378,43809430,116612869,173961555341
9,8,14,8,0,3,13,1,21,9,0.198938837271,245959957,3.1007,11.705946610,42174247,175607672,178339170599
9,19,23,17,16,19,13,16,22,0,40.6933431499,36981784,2.18885,11.244268982,43329190,116870986,173704493250
14,19,17,17,16,19,13,1,8,0,7.70332229239,93838727,2.4319,12.488816769,41105474,165389655,184946213003
11,4,23,7,0,1,13,17,22,0,4.25599719127,187991907,2.84292,10.692120307,39716164,119001957,166971328646
14,2,14,7,0,1,11,1,8,9,0.00256071039592,312643406,3.38755,11.739856294,44097623,177074935,175347730787
17,12,14,7,0,3,13,10,10,0,0.0172041592524,192472511,2.88579,12.419845616,43780050,179607733,184548438264
17,12,14,7,9,3,13,10,10,0,0.0177257846381,189707044,2.85796,11.536082059,44151326,173932830,177118650015
17,13,19,0,1,3,10,10,10,10,0.0918780494631,152465762,2.71915,10.894744439,43963231,167227164,172769408839
16,5,14,8,0,3,13,1,8,9,0.00553068892495,267189666,3.19292,11.461780119,43599683,171606316,177664382601
14,2,14,7,0,1,11,1,8,9,0.00256071039592,312643406,3.38755,11.619434547,43881309,175563534,175996528504
11,19,23,17,16,19,13,16,22,0,40.6933431499,36981784,2.18885,11.222841434,42449724,116697824,169454221129
14,2,14,12,0,1,11,10,8,9,0.0069902657552,305774331,3.33208,11.537201473,43977965,176382377,179501063011
17,12,14,7,1,3,13,1,10,10,0.0170594957784,193311351,2.90417,11.408417661,43940268,173576508,175498114831
17,12,14,8,2,8,13,11,10,9,0.0176082433079,189666868,2.86408,12.069424957,43933042,177234806,182548964577
12,16,19,7,1,3,13,10,10,9,0.272764228339,118270178,2.56006,12.108776237,43819209,173884315,177061712257
17,17,19,8,2,6,10,10,12,0,0.4835833086,108489050,2.52134,11.640928867,42174967,168098916,181453866215
12,12,20,0,9,3,13,11,10,9,0.163615861816,144921901,2.65349,11.831041568,44079101,165947068,180435830287
11,19,23,17,16,19,19,16,22,0,76.0271848207,36409768,2.18513,11.823209911,41614728,117631913,162300124741
14,2,23,7,0,1,11,1,8,9,3.16359411604,212342812,2.9749,10.486400853,43955935,123233445,164795793037
9,0,14,7,16,1,15,16,22,0,0.553695218977,311915577,3.3638,12.160575906,41155733,175064868,179945312691
17,16,23,2,16,2,9,11,1,11,4.2032589524,77444179,2.37703,10.709855784,43848222,120469464,166952392575
17,18,22,8,16,3,9,2,1,9,3.59940141222,61849719,2.31728,11.746073278,42973243,143231015,174776106499
17,12,14,7,1,3,10,1,1,10,0.0158348875014,194503747,2.91393,11.388133286,43682840,173473636,180273430269
17,17,23,2,16,3,12,11,10,11,5.32956713648,67518142,2.33938,13.843756314,38447454,120204803,183629363028
11,5,14,7,0,1,13,16,11,9,0.0143011115767,280610472,3.2255,12.116092173,44225297,177974787,180617407732
9,12,19,16,8,3,15,8,22,0,0.646831133777,141561526,2.60644,16.018272403,34840786,167541122,220713245231
10,19,23,17,16,19,13,16,12,0,21.8212555096,38455848,2.19826,10.611475294,42276541,116108827,164892672504
17,16,22,8,16,3,9,2,1,9,1.3840371405,80127522,2.38296,11.301493030,44048029,142737289,173276461411
17,17,23,7,16,3,10,2,22,9,6.41076759355,63970166,2.3237,11.033146652,43911258,120208773,168455005945
10,16,23,17,16,18,19,16,1,0,5.82803524782,63693766,2.28323,10.938364942,43985109,119944060,167987699073
11,5,14,17,16,19,13,1,22,9,1.39012858458,254946524,3.0749,11.354511529,43799351,172018872,178670403975
11,2,14,8,2,0,13,1,8,9,0.00384328381477,310663532,3.37243,11.316265659,39672585,173769809,174019954991
14,5,14,7,0,1,11,1,11,9,0.0026168418321,284437383,3.25522,11.366526934,44079954,174368321,178215127157
14,2,19,7,6,1,11,0,8,10,0.0718862568498,251035822,3.12062,11.134315251,43254876,169803416,171107014152
17,17,14,8,0,6,10,10,12,0,0.44640125429,144733750,2.70486,11.436191201,43685367,171959431,172462983332
14,2,23,16,0,18,11,1,8,9,3.94121555314,198324277,2.86233,11.163380463,43928609,121621220,169583022499
16,8,14,0,9,3,9,1,8,9,0.00501344748164,240424338,3.07975,11.595987918,43943999,175001248,176779319934
17,12,19,7,1,2,13,10,10,1,0.0820667543745,156353364,2.70921,11.236526682,43201289,171244726,172953346632
23,8,14,8,0,3,13,1,8,9,0.739368098817,187244995,2.91517,11.619181244,43912371,146414546,176789337790
18,12,19,0,9,3,10,10,10,1,0.0808884074524,157871410,2.7145,12.125701243,44031417,171726367,185396655089
11,19,23,17,16,19,19,16,22,0,76.0271848207,36409768,2.18513,11.110189624,43785081,118308747,167982670134
17,17,23,8,2,6,10,15,12,0,5.02925984437,70791196,2.37329,10.525674750,43689436,119329569,163826057280
11,19,18,16,15,19,19,10,22,0,13.0404822508,79551635,2.37435,11.590373150,42354629,165039679,177614273616
14,2,14,7,1,1,11,1,10,10,0.00257944185525,312384150,3.39253,13.305024577,41303845,172236437,185573893465
17,12,14,7,0,3,13,1,8,9,0.0169781782924,193756904,2.89862,11.456657790,44145486,173617635,179838498214
11,15,14,7,0,19,13,1,8,9,0.49518058072,182277224,2.83341,11.682062152,42850671,177778825,175613465598
16,19,23,17,16,2,19,17,22,0,39.6217817945,38492595,2.19914,11.251589273,43998104,117512060,174025956399
17,13,14,16,0,3,12,1,8,8,0.100849325168,175061496,2.79388,11.866217419,43320257,177516041,178890056172
10,16,23,8,17,18,19,17,1,1,5.84031591209,66742960,2.30991,10.630359678,44039200,121340310,162875116815
10,16,23,17,16,18,19,16,1,0,5.82803524782,63693766,2.28323,11.196471810,43965919,121249168,169190190778
14,2,14,7,0,1,12,1,8,9,0.0029330644187,312347678,3.38569,12.124380330,42876822,178151714,167588738833
14,17,15,8,2,6,10,10,12,0,0.446743554421,152959501,2.72375,11.580331101,44110527,173055461,174402377025
18,2,16,7,0,1,11,1,8,9,0.0156585726469,273342103,3.23271,11.109234368,42985588,171586989,174638537550
12,21,14,7,0,1,10,1,11,9,1855.50955722,125561782,2.68554,11.863539425,42421934,164387375,184418319145
8,6,23,17,18,19,14,2,22,0,7.60600218524,153253587,2.62759,11.275621241,44169600,121017518,169076332174
11,19,23,17,16,19,19,1,22,0,72.8488823733,36603697,2.18829,11.001970573,42304874,116473403,166784069929
8,19,23,17,16,19,19,17,22,0,76.0271848207,36284515,2.18436,11.389798439,44014046,114373980,170933963263
14,12,14,7,0,3,12,1,8,9,0.0130209760226,217796394,2.97776,11.221869039,43866033,174131625,173924619791
17,3,14,7,0,1,11,1,8,9,0.00668046356017,279439161,3.26648,12.023541422,42388347,176989913,183288808310
17,8,11,8,2,6,13,11,8,9,0.00762121671829,238869276,3.10545,12.087692662,43902022,173456754,183586993826
16,17,23,8,0,3,10,1,12,1,4.96062788911,74414347,2.40849,11.158237326,43953822,121812711,167907203745
14,16,14,7,0,6,11,11,12,0,0.215951578264,175116280,2.81763,12.706138404,41571307,175650538,179975831324
17,5,19,13,2,4,10,1,11,9,0.0797245427701,217999209,2.94499,12.007351328,43645559,170331196,180390528074
14,18,14,17,15,0,11,1,8,9,2.08108506297,139286165,2.65327,11.811424416,44148032,174894398,175831137161
11,0,23,7,1,19,19,16,0,3,5.05848363822,218654320,2.97101,10.910570141,42090837,120399240,167502389892
8,9,23,8,18,19,13,17,23,0,8.67931832904,128990294,2.53637,11.077897129,43678962,118385756,171367115659
8,19,23,17,16,19,13,17,22,0,40.6942324859,36859213,2.18809,11.412242813,43248397,114992096,170461269146
7,16,16,17,16,18,19,17,1,0,0.708831183299,134983964,2.57059,11.322889076,43531449,172034965,177239712755
16,2,14,7,0,1,11,1,8,9,0.00426161831758,297084082,3.33609,12.121692552,43922312,174552145,183063978200
17,12,14,7,0,3,13,1,8,9,0.0169781782924,193756904,2.89862,11.483675399,42557470,177480566,175465225705
14,5,14,7,0,1,11,1,11,0,0.002598954553,284769880,3.25833,11.822837564,43850018,173910912,181726807263
17,17,19,8,2,6,5,10,12,9,0.486735498402,109033001,2.5254,11.674463619,42914570,171841494,179190528781
10,16,18,8,16,5,9,16,1,0,0.317838535978,121309790,2.53702,11.792619644,42971230,173542974,182196714605
17,17,23,17,2,19,20,10,12,0,8.59801261986,58186640,2.28318,10.869599761,42647986,120354080,169141249838
14,20,11,5,0,1,11,1,8,1,13.6622240101,149014054,2.82342,11.761540501,44009458,166321966,178109638373
8,1,23,19,16,19,19,17,22,9,9.86633647329,198007324,2.82638,12.160710507,41446011,120509021,178687048668
8,17,23,9,16,8,10,17,22,0,6.53329672603,61364594,2.29809,10.771566021,43671051,119491979,167073813877
16,18,23,16,0,16,13,1,12,1,7.64574610161,54900898,2.29721,11.155948910,44069114,118961975,167917906704
18,7,14,7,0,3,13,1,8,9,0.0130529832188,232846335,3.06705,11.987311439,43992749,175011531,183328606329
6,12,14,8,0,1,13,1,8,0,0.0139693649297,217369834,2.97198,11.754757116,44055438,175613138,182104582350
10,13,14,8,16,5,9,2,1,8,0.0882821725919,196827679,2.86465,12.021006902,43933506,179046460,179079539455
16,16,20,7,1,3,13,15,8,1,0.352713815445,105999026,2.51426,11.736181101,43956282,169852497,179258810964
14,2,14,7,0,6,11,1,1,9,0.00260513373119,311766686,3.37881,14.387809850,37822091,176586503,209136147710
13,16,18,8,16,1,9,16,8,1,0.316114248202,121834579,2.54622,11.358715282,43900795,169047519,175926919666
8,13,19,0,9,4,9,17,10,1,0.115544398605,147013579,2.66927,12.034063513,43902673,171540844,175481410330
14,2,14,0,0,3,11,1,8,10,0.00242258751288,317876159,3.43633,11.559915512,39595971,173612604,173717724590
18,12,19,7,17,1,10,10,10,0,0.235188865728,147838158,2.63526,11.203769583,43537349,166398314,171650995112
8,19,23,17,16,19,18,17,22,0,57.4548390328,36402331,2.18514,11.269199566,42188000,116863320,168450945749
15,5,14,7,0,1,11,1,11,9,0.00318996308183,276811724,3.23003,11.783887162,43354306,174151639,179468583216
10,12,14,7,0,1,13,1,6,0,0.0136627672303,218380267,2.98167,12.169317054,42591862,174749972,180938816767
17,8,14,8,0,3,13,1,8,10,0.00846362791627,230695562,3.05223,12.008621693,43983651,178083899,181188801249
18,12,19,7,0,3,11,10,10,1,0.0809396654621,156965926,2.71257,11.951284672,43796354,168687931,178501970333
14,2,14,0,9,1,9,1,8,9,0.00272450428953,313496657,3.3888,11.737850105,42105860,177241098,162253619505
18,12,19,7,10,3,9,10,10,1,0.0812722044545,154177766,2.68432,11.818619160,43804691,170852431,180417469234
18,12,19,0,17,1,10,10,10,0,0.235957405121,151512707,2.66516,11.271875763,42396577,168922860,175570389854
16,17,23,17,0,3,18,1,12,7,5.88676028597,62886925,2.32032,11.298720826,43966345,120254398,168912922334
16,17,22,8,0,3,10,1,12,6,1.69543737282,80020203,2.42483,10.331220405,43933424,138683088,165403909208
14,0,15,0,0,0,11,1,8,1,0.00457561438658,325523615,3.47377,11.854054088,41975128,177255119,180721699936
8,19,15,17,0,19,17,17,8,0,7.81011316867,116779705,2.55333,11.776128614,43981427,168911447,180485112668
14,2,23,0,17,3,12,1,22,10,4.73175761006,203695639,2.91565,10.719885920,39830773,119995044,169494604405
8,19,23,17,16,19,19,17,22,0,76.0271848207,36284515,2.18436,11.396883039,43941360,115382744,170592931453
18,12,19,7,16,1,10,10,10,0,0.145739678112,149009268,2.642,11.288020652,44196858,169276351,175307584675
17,12,14,7,0,3,14,1,8,9,0.0184256973119,193460534,2.89684,11.575971028,42335792,173324978,179381181703
15,2,14,15,20,19,11,1,8,10,3.68010706992,274789030,3.17213,11.198346085,43939296,170456273,172719849877
14,18,23,17,2,3,19,1,22,0,11.0450271886,52654219,2.27694,11.050169266,42390345,117442032,167277686005
16,3,14,0,14,3,11,17,8,12,0.0405612094612,281482619,3.2421,11.048087731,42966621,171850918,176150595937
15,5,13,7,0,1,13,1,11,0,0.00353587077299,280362154,3.25688,11.105384496,43353899,173006286,172875359071
8,19,23,17,16,19,18,17,22,9,57.2868648255,36202934,2.18264,12.316660188,41569313,115162327,176134602166
7,5,23,20,1,2,11,1,22,9,12.0353333461,169805146,2.73096,10.951451726,43480444,120413778,170254550569
16,17,22,8,0,3,10,1,12,6,1.69543737282,80020203,2.42483,11.318001114,42842069,140032489,165483388600
16,17,23,17,0,3,18,1,12,7,5.88676028597,62886925,2.32032,10.762844841,44233508,121197208,166322322683
8,19,23,17,17,19,19,18,22,0,99.4149384081,35743557,2.17973,10.447115531,39624546,116114710,165341499188
16,17,23,17,0,3,18,0,12,7,5.88676028597,62950804,2.32084,11.295657026,43900760,122040322,172052392684
8,3,14,0,0,20,14,1,23,10,3.23049307806,290585158,3.30968,10.985422873,43988881,168316575,176527383232
8,19,23,17,17,19,19,18,23,0,104.279329219,35602911,2.17869,11.322447653,43915822,115857338,172827173644
18,12,19,7,17,3,9,0,10,9,0.23961171975,148161901,2.64175,12.117808322,42824482,171813962,180727346650
17,12,14,7,0,3,14,12,8,0,0.0190144193761,191806667,2.88132,11.741642738,43722004,175956526,177844637150
18,12,19,7,18,1,10,10,10,1,0.40682029931,146824864,2.63398,11.649621439,43720168,167975187,180303593865
18,12,19,0,8,3,7,10,10,0,0.0807217391439,158992412,2.71911,10.948238191,43813710,168363006,173880559154
17,7,14,8,0,3,10,1,8,6,0.00701579047707,241379602,3.09466,12.146979964,43864611,178292100,182277981692
16,17,22,8,0,3,13,1,12,9,1.70196972538,78956004,2.41398,11.712602515,43053794,142144558,173379178605
14,2,12,0,0,3,14,1,8,9,0.00369235674381,325575957,3.48213,12.234318931,43661051,173822956,177257735833
17,12,14,7,0,3,11,1,12,10,0.0161055874901,193931297,2.90857,11.181148384,44136646,174688455,172325756234
14,19,14,18,2,11,12,1,21,10,8.06558422373,123513963,2.63121,11.793372958,43409025,173967289,177036687977
14,4,23,7,0,1,18,1,11,0,3.40569169691,192126412,2.8765,12.160653390,41065851,120317073,176035060706
13,2,15,7,0,1,11,1,11,8,0.00469728351003,300457122,3.33396,11.206343559,43838033,174304369,170031030719
7,19,23,17,17,19,19,17,23,0,98.4304861696,35735979,2.17969,11.171482001,42104583,115002625,169490521095
14,2,14,0,0,3,11,1,8,10,0.00242258751288,317876159,3.43633,11.768344433,44001245,179421119,181671638436
8,17,23,17,17,19,19,18,23,0,12.8613715853,53314933,2.2409,11.022137096,43780853,119687245,166641450263
16,16,22,8,0,3,10,1,12,6,1.28029067683,89098935,2.45728,11.753623316,43678296,143440708,175440813233
14,3,14,0,0,3,11,1,8,10,0.00243104026094,308544556,3.39378,11.582827910,42323583,175701685,180207303607
16,18,23,17,17,2,17,1,22,0,11.0081733673,48337930,2.24211,11.034311615,43735098,118081761,169835233209
14,19,23,17,2,3,19,16,22,0,33.9720801858,41106714,2.22157,11.473496796,43614901,115549001,170291243402
16,12,14,7,18,2,14,12,8,1,0.328529275113,186829817,2.83338,11.997390720,42907308,176374528,168762653618
23,12,19,7,0,1,10,10,10,0,0.770094123102,132892353,2.63981,10.960067049,43792816,142579187,168961486658
18,19,23,17,18,4,19,19,23,0,96.8319220273,36952400,2.18765,11.263924349,44205602,116079667,171671587398
6,8,14,8,0,18,13,1,8,10,0.173880028175,248894018,3.08921,11.874342319,43889184,177584451,174572959029
14,6,14,7,0,1,11,1,11,9,0.00268989363942,274899113,3.21396,11.726720828,41498659,175958892,162630038186
17,8,14,8,0,3,13,1,11,10,0.00846362791627,230543054,3.05016,12.207800679,44104233,178324435,176742692544
10,8,14,6,0,1,13,3,8,0,0.0040988223912,256552130,3.13838,11.601707470,44051375,174040935,178851083387
8,4,15,17,17,3,19,18,8,0,0.401590726473,259788449,3.09126,11.575255035,44014569,175426839,176737080441
14,18,23,0,0,18,11,1,23,3,11.4624380073,64222164,2.37736,11.343996234,43788913,119097084,171233332006
18,2,19,0,0,1,11,1,8,10,0.0717142520013,258887262,3.18453,12.117673169,42507356,171433720,180916937501
14,12,14,8,18,1,10,10,10,1,0.326845035606,202533470,2.885,11.567746958,42846537,175641142,179100216987
8,12,14,17,17,18,20,18,8,0,0.671376318312,193176959,2.80519,11.380265063,43781027,172077397,180128595039
17,19,23,7,0,3,14,12,23,0,28.4697980665,52040414,2.30686,11.468846341,43198974,117286939,175669696660
8,12,19,18,8,19,7,11,10,11,0.87512274357,140525913,2.58078,13.579020203,40576776,170396190,188190303219
16,3,23,0,0,2,13,1,8,10,3.167566847,208135290,2.98043,10.676777288,43994195,120553872,165917076798
14,18,15,17,18,3,17,1,22,0,4.57630443324,119817100,2.56788,12.106627441,44345444,172842878,183015034120
16,2,14,16,0,3,11,1,8,10,0.0796604264385,286708274,3.2661,11.206602870,43857090,176699379,176105948449
14,18,23,1,17,2,17,1,22,0,10.2437958678,57542784,2.31334,11.276348204,43848778,119915936,166783411631
18,12,19,7,18,1,10,10,10,14,0.413097060336,146391880,2.62761,11.978519630,42672376,167515214,178490677582
19,8,14,8,0,3,13,1,11,0,0.0243454727981,214386489,2.99461,11.481236311,42341285,174743865,178611102804
18,12,12,0,8,2,8,7,10,1,0.0196795053494,194453352,2.93997,12.618660875,41419553,176648957,193929891979
14,2,19,0,0,3,10,4,8,10,0.0715963928832,257876850,3.17568,11.368490040,44075661,172538656,172935086318
8,19,23,17,16,16,19,18,23,0,61.6044145366,36726822,2.18694,10.660479069,43978472,115766974,161783868890
8,19,23,17,17,19,19,18,21,1,55.9770443364,36014840,2.18659,11.029451966,42258001,115956888,169742116865
16,18,23,17,17,2,17,1,23,0,13.3163010187,48145120,2.24109,10.720275229,44017508,118355992,167299607014
17,3,16,7,0,3,11,12,8,0,0.0116828035492,269486846,3.19384,12.146312919,43943356,178317932,178503586534
14,12,14,0,0,3,14,0,8,10,0.0148798082363,222627646,3.02746,11.858537307,43979281,179029864,179062226964
14,4,23,7,0,21,11,1,11,9,12.8705887117,186920579,2.83225,10.953579386,43970861,119386887,168064686552
14,5,14,6,0,1,13,1,11,10,0.00363936373219,284968075,3.26846,12.386466824,42070418,176403022,185258555446
17,8,14,8,0,3,11,1,11,9,0.00741766345749,230913320,3.04606,13.718921222,39269368,172150803,202192506851


==> src/data/Radar-singleFP.csv <==
maskedBits,Accuracy,fpBits,fpEnergy,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0.0,508467448,4.43386,11.898262988,30824121,179393345,163148358572
1,4.78831483511e-06,488289975,4.30335,10.430858880,30749353,173857795,150263939893
2,1.48827844199e-05,464626317,4.14515,10.877500170,32748085,173155840,152873082219
3,3.22249962758e-05,441246257,3.99203,9.730271198,30596424,173894564,143482830509
4,6.82702957388e-05,417990036,3.84892,10.038822467,30543906,174886077,150104489118
5,0.000142375138298,393970896,3.70099,10.304147782,30653517,173833626,151930707117
6,0.000276633185806,370970724,3.55741,10.846939589,30673506,174021598,151346780195
7,0.000609650292782,347549954,3.41688,10.760353822,30775605,178416853,146888050535
8,0.00119345055487,324053684,3.27764,10.835027219,30760174,175460902,152318096768
9,0.00229093798335,300765068,3.1488,10.760278265,30750486,176493201,152664713491
10,0.00477090012895,277177506,3.00489,10.860169906,30728503,176799529,152410682528
11,0.00990619721535,253461795,2.88243,10.666552934,30719922,173042785,149278358851
12,0.0191296647836,230305003,2.75032,10.501323755,30776575,173285116,141567143533
13,0.110763009045,206983667,2.6316,11.560033987,30710708,175137750,158108846802
14,0.162635930542,183562852,2.50059,9.707497751,30725208,172265824,143738400523
15,0.0430597337301,160455192,2.38375,12.769092978,30958793,174512685,170896789088
16,0.318071532867,137129232,2.26708,10.111334725,30691122,170329628,136220755259
17,0.858400399895,114305431,2.14713,10.672328010,30708167,169151140,143805653001
18,2.79372911715,90175889,2.03376,10.675695497,30899943,163405533,146559691164
19,14.2586382391,66974341,1.92208,11.595524767,30759779,162256079,141575617682


==> src/data/configs/configs-Blackscholes-currentFunc-nsga.txt <==
12	19	14	
1	16	3	
1	16	4	
1	16	2	
12	17	14	
13	22	23	
4	17	11	
14	20	17	
2	17	5	
14	23	21	


==> src/data/configs/configs-Blackscholes-singleFP.txt <==
0	
4	
8	
9	
10	
14	
15	
21	


==> src/data/configs/configs-Bodytrack-currentFunc-nsga.txt <==
23	22	22	16	0	22	19	14	20	17	
23	23	0	12	3	22	23	15	18	20	
23	22	17	23	7	23	23	15	21	20	
23	22	23	23	0	23	23	15	20	20	
23	21	23	23	0	23	23	15	20	20	
9	19	23	12	0	2	1	0	20	0	


==> src/data/configs/configs-Bodytrack-singleFP.txt <==
0	
10	
15	
17	


==> src/data/configs/configs-Ferret-currentFunc-nsga.txt <==
3	8	11	8	3	10	2	20	21	
12	11	8	8	3	5	10	2	23	
1	6	8	5	3	5	4	9	22	
1	12	11	5	3	10	2	9	21	
4	6	8	8	3	5	4	20	22	
16	23	19	19	9	9	11	13	22	
22	23	20	19	22	2	14	6	23	
12	10	12	7	5	5	10	2	22	
3	8	11	8	3	10	2	20	19	


==> src/data/configs/configs-Ferret-singleFP.txt <==
0	
3	
4	
5	
6	
7	
9	
11	


==> src/data/configs/configs-Fluidanimate-currentFunc-nsga.txt <==
20	22	19	4	19	17	11	10	10	9	
12	10	7	1	10	10	11	10	2	19	
12	12	7	1	10	10	11	10	2	19	
23	22	19	1	19	17	11	10	10	15	
23	16	19	4	19	16	11	11	23	19	
23	22	22	1	19	17	11	10	10	19	


==> src/data/configs/configs-Fluidanimate-singleFP.txt <==
3	
4	
5	
17	
20	


==> src/data/configs/configs-Heartwall-currentFunc-nsga.txt <==
7	20	
7	20	
23	23	
23	23	
23	23	
23	23	
23	23	
23	23	
23	23	
23	23	
0	16	
4	18	
23	23	
23	23	
23	23	
23	23	
23	23	
23	23	
23	23	
23	23	
23	23	
23	23	
23	23	
23	23	
23	23	
23	23	
7	20	
23	23	
23	23	
7	18	
4	17	
23	23	
23	23	
23	23	
7	20	
4	17	
23	23	
4	17	
23	23	
23	23	
4	17	
23	23	
4	17	
4	17	
23	23	
23	23	
4	18	
23	23	
23	23	
23	23	
4	17	
23	23	
8	20	
4	18	
23	23	
4	17	
23	23	
23	23	


==> src/data/configs/configs-Heartwall-singleFP.txt <==
5	
6	
7	
8	
23	
23	


==> src/data/configs/configs-Kmeans-currentFunc-nsga.txt <==
9	15	11	
9	15	11	
9	15	11	
9	15	11	
6	14	10	
3	0	10	
9	15	11	
3	0	10	
0	7	10	
9	15	11	
9	15	11	
0	7	10	
11	15	11	
0	7	10	
1	7	10	
11	15	11	
11	15	11	
3	0	10	
11	15	11	
0	2	10	
0	7	10	
11	15	11	
0	9	10	
0	7	10	
0	7	10	
9	15	11	
11	15	11	
0	7	10	
11	15	11	
0	7	10	
11	15	11	
11	15	11	
0	7	10	
0	7	10	
0	7	10	
0	7	10	
0	7	10	
11	15	11	
0	7	10	
0	4	10	
0	7	10	
11	15	11	
11	15	11	
0	7	10	
15	18	15	
11	15	11	
11	15	11	
11	15	11	
11	15	11	
0	7	10	
0	7	10	
15	18	15	
0	7	10	
0	7	10	
0	7	10	
11	15	11	
11	15	11	
11	15	11	
15	18	15	
11	15	11	
15	18	15	
0	7	10	
0	7	10	
15	18	15	
0	7	10	
15	18	15	
11	15	11	
15	18	15	
0	7	10	
11	15	11	
11	15	11	
15	18	15	
11	15	11	
11	15	11	
0	7	10	
2	7	10	
11	15	11	
11	15	11	
0	7	10	
12	16	13	
9	7	10	
0	7	10	
0	7	10	
0	12	10	
15	18	15	
0	7	10	
0	7	10	
12	16	13	


==> src/data/configs/configs-Kmeans-singleFP.txt <==
0	
1	
2	
3	
4	
5	
6	
7	
8	
9	
10	
11	
14	
23	


==> src/data/configs/configs-Particlefilter-currentFunc-nsga.txt <==
23	23	2	16	
23	22	10	14	
23	23	1	16	
23	22	10	14	
23	22	10	14	
23	22	10	14	
23	1	0	1	
23	23	2	16	
23	23	2	16	
23	23	10	14	
23	21	10	14	
23	23	10	16	
23	23	2	16	
23	5	0	1	
23	22	10	14	
23	22	10	14	


==> src/data/configs/configs-Particlefilter-singleFP.txt <==
0	
1	
2	
3	
4	
5	
8	
13	
15	
23	


==> src/data/configs/configs-Radar-currentFunc-nsga.txt <==
11	18	23	16	16	15	10	1	0	3	
11	18	23	17	16	18	10	2	0	2	
11	18	23	16	16	19	13	11	22	0	
12	17	19	16	16	17	13	3	0	1	
12	17	19	16	16	17	13	3	0	1	
11	18	23	16	16	19	13	13	10	0	
12	17	19	16	15	17	13	11	0	2	
17	16	22	13	2	16	10	11	21	9	
11	19	23	17	16	18	13	11	22	0	
18	16	19	0	15	16	11	10	11	9	
13	14	19	7	2	3	10	1	14	9	
16	8	14	8	6	3	13	1	8	9	
17	13	19	7	9	3	10	1	2	9	
17	12	14	7	9	3	13	10	10	0	
17	18	22	8	16	3	9	2	1	9	
10	19	23	17	16	19	13	16	12	0	
10	16	23	17	16	18	19	16	1	0	
16	8	14	0	9	3	9	1	8	9	
10	16	23	17	16	18	19	16	1	0	
8	19	23	17	16	19	13	17	22	0	
14	5	14	7	0	1	11	1	11	0	
14	2	14	0	0	3	11	1	8	10	
8	19	23	17	16	19	18	17	22	9	
8	19	23	17	17	19	19	18	23	0	
14	2	14	0	0	3	11	1	8	10	
14	3	14	0	0	3	11	1	8	10	
14	6	14	7	0	1	11	1	11	9	


==> src/data/configs/configs-Radar-singleFP.txt <==
0	
1	
2	
3	
4	
5	
6	
7	
8	
9	
10	
11	
15	
16	
17	
18	


==> src/data/functionCallStack/Radar-CIP-default.csv <==
func1,func2,func3,func4,func5,func6,func7,func8,func9,func10,Accuracy,fpBits,fpEnergy,fpMemoryBits,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0,0,0,0,0,0,0,0,0,0.0,508467448,4.29497,114014975,14.860982214,0,0,0


==> src/data/functionCallStack/Radar-CIP.csv <==
func1,func2,func3,func4,func5,func6,func7,func8,func9,func10,Accuracy,fpBits,fpEnergy,fpMemoryBits,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0,0,0,0,0,0,0,0,0,0.0,508467448,4.29497,114014975,14.229800227,299384707,21830196,217254348673
17,5,14,9,1,3,13,2,1,0,0.159137561601,385465803,4.07317,75626846,14.325211783,300189127,21828460,206779682075
7,20,4,11,3,2,7,15,12,19,1.31472749665,342785244,3.94769,60492859,14.524060829,300983553,21774316,221183143193
7,17,15,3,20,17,11,2,7,9,15.9673611952,88579843,1.99153,28415166,14.363050203,291840798,19720335,216238778057
11,7,15,8,7,21,9,22,20,15,1.39273543293,168095699,2.49775,29627836,14.881117567,283719374,20171514,223767511592
6,11,7,22,0,14,11,13,8,15,0.243945896694,259886298,3.03553,46274761,14.144450470,289853988,20392235,213625350761
8,19,20,12,0,2,1,0,16,0,2.52443469789,357254637,3.95093,58939303,14.900505619,292052960,21419443,234343174029
21,16,19,0,12,17,22,9,10,9,12.2516116932,156025608,2.32859,31967573,15.129069146,296711971,21271138,227364666476
8,19,15,12,19,21,23,14,16,12,29.6711203276,52528769,1.87372,16259452,13.788033729,279582043,18529133,215626855380
8,7,4,16,8,22,16,10,2,15,0.944741670103,158699166,2.5535,41094956,14.664926575,266708870,18821177,210480524923
11,9,16,12,16,15,11,1,22,4,1.00015259015,148374667,2.1231,35749950,13.450502612,293004260,21142210,210565803083
7,20,4,11,3,14,7,15,12,18,1.71009410059,282903073,2.94623,48911614,14.458831528,302726324,21920614,217033112434
6,11,7,22,0,2,11,13,8,15,0.24001772931,294722626,3.61943,50968162,13.538124603,281885835,19905001,206628455441
7,11,3,11,3,2,22,14,12,19,0.0653258586275,354960204,4.01082,70358398,13.791844804,297990807,21603276,219098017993
7,11,3,12,3,2,19,14,16,20,0.338167990852,343499084,3.94922,65078539,14.842666696,302093843,22245301,215712301536
11,19,15,14,19,22,23,14,12,11,189.160787855,43046969,1.85358,14264477,14.052091673,271539634,17608759,218849903363
6,11,14,21,19,14,23,14,20,12,10.885040078,79566255,2.01209,22356287,14.630804064,294761672,19851456,216267121191
17,5,14,9,1,1,23,2,0,0,0.948365896262,388558813,4.1003,75940608,14.109890584,292494440,21444643,213122221189
7,11,3,11,3,2,22,14,12,12,0.407556027107,355186583,4.015,70558741,13.950088444,294467714,21340369,215180086058
9,16,14,1,12,17,22,9,10,12,0.554236484621,165336665,2.38492,36092296,14.525520516,297808820,21367553,210914096591
20,5,15,11,1,3,13,2,16,11,1.9398869537,357598141,3.974,63292735,14.915324571,307019357,21911845,221098173490
17,18,19,9,19,21,23,11,1,0,42.2183792671,48344049,1.83263,15778254,14.894432666,284413969,18907259,217632979199
6,21,6,22,0,19,7,13,6,15,12.4442624685,232328984,2.83897,32612348,15.887389188,278350416,19382892,234198023287
6,11,3,11,3,2,22,14,12,19,0.0653258586275,355691883,4.03012,70593327,14.686821421,303584030,22037746,216794502747
7,11,7,22,0,2,11,13,4,15,0.240088176425,294270412,3.60337,50779239,14.121348624,286893837,20474906,219797779614
11,12,3,11,19,2,23,14,12,19,8.55580951604,188514207,2.95672,53957979,13.686043936,289316518,20064363,212067816235
7,18,10,14,3,21,22,14,12,10,1.66518171172,203946052,2.69393,32752562,15.400689485,291749099,20671242,226949035518
6,11,7,20,0,14,11,13,8,15,0.0493709682607,274280911,3.03608,49887035,14.285855148,296633618,21444284,221318414640
8,19,15,12,19,21,20,14,16,9,12.2516173771,53046512,1.87246,16458540,14.101548683,285530754,19056377,213293445995
6,11,7,12,0,14,11,12,8,15,0.00499514780065,323154690,3.04047,61939805,14.809114854,303282272,21974882,220234707156
11,9,16,20,17,15,11,2,22,4,1.17854043366,101073298,2.06495,24841720,15.243001837,294041860,21135798,231194996614
11,9,16,12,16,21,11,14,22,3,1.18320589764,84812073,1.98078,20706457,14.015391983,280966799,19889428,213293585946
9,21,16,1,12,22,22,10,10,12,81.678622982,106330073,2.20852,18499439,13.445439261,267438409,18209671,209423602441
20,19,19,11,0,21,23,11,16,9,11.67737844,220358643,2.65355,29846648,14.799941160,284542045,19747472,224840753304
7,11,3,11,3,2,22,14,12,19,0.0653258586275,354960204,4.01163,70358256,14.418955403,303271521,21667100,222383055129
17,18,19,12,19,21,23,11,1,0,42.2183792671,48344049,1.83268,15778340,13.664425894,273694161,17993643,214473957658
9,21,15,12,12,22,7,10,20,12,19.7244808031,108403216,2.22248,19445138,14.599826171,274514185,18705340,219656369294
17,19,19,9,18,22,23,11,1,0,34.2149848385,48425490,1.83209,13842541,14.137504394,274758778,18427034,211301548647
6,11,7,12,0,14,11,1,8,15,0.00454773196184,324004914,3.05865,62421195,14.378542243,302073794,21977235,212916989611
10,9,16,12,18,15,11,12,22,4,2.86858705039,126608532,2.09934,33631740,14.572607376,296537275,21392973,217758710310
11,11,14,3,12,15,11,1,22,4,0.492361926672,187094371,2.52035,39024993,14.126674581,299062839,21550855,219808380053
17,18,19,9,19,22,22,11,22,0,59.3685220949,40206639,1.82342,11453427,13.806888382,269548321,17760344,217798069088
11,9,16,12,16,21,14,14,1,3,0.631799699549,87426930,1.9858,31178657,15.032739174,296346729,20660034,223518703657
11,9,16,20,17,15,11,2,22,4,1.17854043366,101073298,2.06469,24841711,15.455349461,297267665,21278291,213186579900
7,12,3,11,3,3,22,14,12,19,0.0725361959168,351302919,3.98083,69344404,15.575204525,293790936,21864223,242093177952
8,19,15,12,19,21,20,14,16,9,12.2516173771,53046512,1.8725,16458651,14.222028874,282165600,18671965,216857042291
17,18,19,9,19,22,22,11,22,0,59.3685220949,40206639,1.82343,11453523,14.556418746,264066596,17458553,221583776621
11,18,14,9,12,15,11,1,22,4,0.931437943259,182020346,2.4493,36088938,14.332313711,296605340,21585500,220888739718
17,11,19,3,19,22,22,12,22,0,23.6961982457,43004673,1.85827,13137205,13.308820856,267736149,17565224,212299847706
11,9,19,12,16,21,14,11,1,3,1.26154654727,86451012,1.99905,30477866,13.859281880,280706958,19825164,208966444592
11,9,16,22,4,14,11,14,0,14,0.286046935462,219469310,2.85717,42562282,13.737254365,282667263,19994857,211926276555
1,11,7,12,17,21,14,13,8,4,0.753303113078,84215062,2.01599,30717754,14.571354601,293320466,20592466,215655712386
11,11,14,3,12,15,11,2,22,4,0.492361926672,187080028,2.5217,39006859,14.540563385,300871909,21835660,221997109258
6,11,7,12,5,14,11,1,8,15,0.00462909813463,278467242,2.91611,58418408,14.368661943,304906408,21987336,219773708603
20,19,19,7,0,23,23,11,16,9,315.934639104,203339059,2.61128,27287414,13.584435915,256690040,16917908,213702126461
11,11,14,2,12,15,9,0,16,9,0.0297417932459,194361737,2.52983,43970706,14.426032120,301535212,22044290,219777501472
17,18,15,3,19,23,22,1,22,0,210.289766058,36187811,1.83163,11270981,12.806121359,247748435,15832330,207208290409
11,11,19,9,12,14,13,12,22,3,1.0420954001,195913719,2.53076,40081319,13.666327856,293351795,21154113,215268491741
17,8,19,22,19,23,22,14,22,0,632.869231618,38041916,1.85125,12372804,14.113000975,245188791,16067050,217116177775
11,19,13,8,4,12,11,11,0,14,0.804050141131,293053889,3.32171,51882385,13.875751048,294120465,21441814,204377188216
6,16,7,23,0,14,11,2,8,14,0.822810489938,251367525,2.99904,39494824,13.227484106,275254764,17958342,209377802519
11,9,17,11,4,14,11,13,0,13,0.0922259220419,281319986,2.93495,58068812,14.789355909,303243211,22409777,220565596623
6,11,7,16,0,21,11,1,7,15,0.358707035583,240617203,2.93758,45240519,14.566496033,286277663,20444518,221499823450
12,9,16,12,16,14,11,17,22,4,1.02747899809,156233521,2.10959,37247279,14.458720937,300189058,21650095,220857870232
20,9,19,14,16,21,23,14,1,11,10.8850423617,76544562,1.88977,23570934,14.645273789,285576312,19504015,224986590617
8,18,16,8,19,23,13,14,16,3,19.4004760465,41456898,1.875,15411522,12.941720739,250383891,16040423,204739936386
20,19,19,8,12,21,22,14,16,9,9.53521229159,110462438,2.16682,20036343,14.484122295,290907749,20241161,212868697746
11,16,14,1,19,17,23,9,10,12,11.6773758363,96314612,1.97766,29442449,15.052676546,297452843,20362850,223921586539
9,19,14,9,12,17,23,10,10,12,1.91657335932,161061901,2.37811,32241274,13.841333430,291813874,21047066,213126179343
12,11,16,12,17,21,11,14,22,15,1.28872715311,74022428,1.94997,18815119,14.027583127,286412396,19849833,215312823815
12,9,7,12,0,14,11,1,8,4,0.00723703694434,322235746,3.05044,63576394,13.626267727,295524084,21599065,210550659064
6,12,20,12,0,14,11,0,8,15,0.938837371437,316417205,3.0345,57922598,13.717515367,295916502,21428151,216775189994
17,18,7,9,19,22,22,13,22,0,16.6893601161,42375108,1.83931,12550207,14.693285588,267746024,17744031,217418895946
6,11,7,12,5,14,11,2,8,15,0.00462909813463,278409126,2.91575,58373423,14.626339607,304262523,22223886,215106866504
11,19,19,2,18,14,23,11,1,0,9.44838441813,129626242,2.0234,33370834,14.217537218,300119717,20602612,215168013958
17,11,14,9,12,23,9,0,16,9,3.7864042313,105331562,2.22084,24877672,13.515446975,254247275,17249951,210234995331
20,9,19,14,16,21,22,14,1,7,8.23109513378,76435311,1.89341,23623340,15.341516667,280685734,19712153,223610463725
11,9,16,12,16,21,15,14,6,3,0.635852050359,87114132,1.98112,31122774,14.590137497,286004973,20348131,222963277226
11,11,14,2,19,15,10,0,16,0,5.47211150722,123098382,2.09078,37639632,14.137430366,299952950,20736293,215322118246
17,17,19,9,12,22,21,11,22,10,3.78391507729,104294742,2.17788,17768857,14.118429170,276493131,18855667,215399423730
9,11,7,2,13,14,22,1,8,17,0.413310158526,198299375,2.45835,50227373,15.061355673,307020769,21995952,222674855955
6,16,14,11,0,17,12,9,10,12,0.0945485528136,280023515,2.9236,46905278,14.212294210,297784921,21725559,217114052799
9,17,15,13,12,17,22,9,8,15,0.719355906352,163615327,2.37391,34540019,14.403835495,300300542,21519577,216955250314
6,10,5,0,0,14,11,2,10,12,0.00354277835229,326103049,3.09141,64081647,13.515069311,290932064,21645522,213022187541
10,9,19,14,16,21,23,14,1,11,3.08069858879,84341831,1.9792,30043463,14.624363913,282417718,19560044,215521791548
20,9,16,12,16,21,14,14,1,3,3.87945938751,79121432,1.89995,24670504,14.518034670,280237690,19902556,218689490040
2,19,7,12,20,22,11,1,16,15,250.395466905,43050759,1.91356,16618287,14.073432018,268158386,17170645,209276838462
20,11,19,4,0,15,23,14,8,9,4.86915438912,292874859,2.8651,50384933,13.684622241,289331811,20906859,209126387352
20,11,7,12,4,14,11,14,8,15,1.87641359559,273242663,2.84231,51719323,15.680535116,301317273,21619461,226509930691
6,11,18,12,5,13,11,2,8,2,0.174009510852,285290144,3.14752,58685765,14.504975020,305498630,22105098,217565093153
17,11,14,9,19,22,7,1,23,0,33.4163138827,45594631,1.87348,14392488,14.870219811,267617356,18060477,222432130227
11,18,19,2,12,15,21,11,22,9,2.16275633533,178138105,2.42291,34212697,13.886916733,290966232,20999960,210084790030
6,10,14,1,13,14,14,2,10,12,0.0349249786109,200510217,2.43876,51340730,14.815023494,302292118,22044380,225947366739
9,16,5,0,0,17,21,9,10,12,0.351775415256,280166522,2.97763,47855978,14.070988055,304111172,21697321,212996084662
12,11,15,1,0,21,11,14,22,12,0.913092477639,230475720,2.78613,33228752,14.588827321,287365374,20198324,218624339424
9,10,6,12,18,14,11,2,10,15,1.73055732712,149392846,2.15194,47343219,13.831518485,294219988,20978412,212401065796
11,11,20,7,12,23,23,12,16,9,12.0247016435,104441155,2.25867,24448814,13.667399757,253311009,17126043,214103936419
16,18,19,0,0,15,10,12,22,0,1.73626673245,288948808,2.85992,44046952,14.816227049,302332280,21870950,219506789025
7,10,5,9,20,21,22,2,10,12,54.1190804782,54521104,1.99113,28449146,14.437822382,284434249,18781884,214511172607
6,11,14,12,12,17,23,10,10,15,0.608803400692,169887351,2.45281,42524725,14.123718071,295480400,21232321,205676969155
9,16,7,1,5,14,10,2,8,18,0.0640739320595,270858223,2.86714,51819579,15.172556006,303517118,22418054,222737850302
11,11,14,2,12,14,9,0,11,2,0.0241066033845,208483347,2.57941,50745339,14.407854732,304764338,22017067,221681092995
6,8,14,1,12,13,14,2,10,12,0.0228342415717,223235268,2.76626,55635153,14.183732085,298127905,21956486,217817923468
6,10,5,0,1,14,11,2,10,12,0.00355092415442,317492190,3.08068,63434840,14.081003744,300197222,21849032,219902263060
12,11,16,12,17,14,11,14,22,15,1.19699434565,145057686,2.09213,35949825,13.600781506,295507870,21146649,208676615932
6,11,7,12,5,21,11,2,8,15,0.358754699474,196131139,2.74492,41220176,13.768569698,284411509,20355367,214960535188
11,9,16,12,16,21,14,14,1,5,0.631487553015,87375040,1.98378,31100821,14.371192791,284115699,20017013,205298435211
9,16,14,1,12,17,22,9,10,12,0.554236484621,165336665,2.38417,36092254,14.534813878,303055844,21807932,218778281517
12,11,16,12,17,21,11,14,22,15,1.28872715311,74022428,1.95,18815034,13.747944549,276652048,19466961,215890542417
17,18,19,9,19,22,21,14,22,0,51.0988559872,40304112,1.82101,11457945,13.783028932,272226852,17724254,214892205708
6,10,5,0,12,14,10,2,10,12,0.0133236641034,214278819,2.65355,53792637,14.532464229,301456224,22023734,216639820369
9,16,14,0,0,17,23,9,10,12,0.800762656652,276358770,2.89392,45937320,14.464870862,303288040,21792627,220945086243
6,10,5,0,0,14,11,3,13,12,0.00381016070636,325750861,3.08838,61849948,15.015792694,304731799,22070527,217998129713
3,11,7,12,5,15,11,2,8,16,0.00640519282646,267452375,2.93985,56160582,13.915182458,298553753,21850896,209561931916
11,18,18,12,16,22,22,11,1,3,4.13253877167,70020131,1.90357,17909288,13.702531280,271093151,18473424,209329037848
17,9,16,9,19,21,14,14,22,1,9.09123788585,52889930,1.86721,15594927,14.229266986,282497085,18772169,214939104055
6,10,14,0,12,14,9,1,11,2,0.0220351787121,211454067,2.60187,51923918,14.750891472,304246679,21932227,217715148824
11,10,6,2,12,14,10,2,10,12,0.0146276130367,211020353,2.62346,52660752,13.293074253,294832676,21511925,200182043516
20,10,14,1,19,14,14,15,10,8,15.376903255,124003001,2.00924,38503442,14.949267807,300299886,20899951,224163458326
6,19,14,1,12,23,16,9,10,12,6.20540566254,104913933,2.22357,20941495,13.861179227,255069129,17116176,206773033988
6,11,7,12,5,14,11,2,8,15,0.00462909813463,278409126,2.91575,58373562,14.549016180,297685212,22102881,221762642811
17,18,19,6,19,22,21,14,22,0,51.0988559872,40304112,1.82105,11457747,13.373092024,261928016,17388684,205528477048
6,11,7,12,0,14,11,1,7,15,0.00454773196184,324004914,3.05734,62421315,14.381169301,302053748,21868195,213581763448
7,12,5,0,5,14,11,2,10,12,0.00676053599297,277710394,2.92301,57510038,14.108465349,304791932,21716934,213580218099
6,9,16,0,0,21,14,14,1,5,0.396967018608,236396829,2.83991,45190453,14.556495536,289556038,20711063,221365451937
11,10,5,14,17,14,11,2,10,12,0.448613760968,159446970,2.15603,48097094,14.547591617,295676801,21478442,216192716588
17,18,19,10,19,23,11,14,22,15,69.899819019,35437756,1.82441,10646351,13.405271977,247470258,15727040,199259394625
6,11,7,9,4,14,20,2,8,1,0.149356671015,285223024,2.97761,59092155,15.410146527,306852583,22508673,217819871838
6,14,5,0,18,14,10,2,10,12,1.76617966925,147874268,2.10674,43236380,14.362405283,293006852,21274909,215689820911
11,10,6,14,17,14,11,2,10,12,0.448634129165,159328345,2.15447,48059572,14.005777761,301019090,21612291,218137935383
6,10,14,1,14,23,22,2,16,12,5.52351918287,92040380,1.99471,25451892,13.610864412,257712905,17500756,214568459783
20,19,19,6,18,14,14,16,10,13,10.5437516164,126630766,1.9898,32077990,14.052815545,297525325,20959581,215322528873
17,11,19,12,19,15,21,3,22,0,16.2873239248,108639155,2.00395,29397108,13.796378354,291170082,19950269,215108132238
6,18,5,0,0,21,11,13,10,12,0.769418036232,235685670,2.8419,36843758,13.932792879,279534465,19903481,210279487256
6,10,6,14,12,14,11,2,10,12,0.0135201062497,213725236,2.64541,53618106,13.680182977,294708850,21573979,216211257975
11,10,10,0,17,14,10,2,10,12,0.448494007601,158996349,2.154,47768089,14.439771094,298239331,21460129,212407744843
11,18,18,6,16,18,23,19,16,9,2.05724423919,111225358,1.96055,26231318,15.582798465,297395448,21552532,230416678166
6,19,5,0,0,14,11,2,10,0,0.798048646602,313764925,3.06322,53237978,13.708445178,290003141,21209426,213271617782
11,9,19,9,19,22,21,14,22,12,14.122111709,47625506,1.92128,15240175,14.002056450,272407183,17633403,207166942389
6,10,5,0,17,14,11,2,10,13,0.447356388994,162631831,2.16695,49235221,13.449944652,291909892,21124993,213471299484
11,9,16,12,0,21,14,14,1,5,0.397073225068,233962949,2.8191,44345971,13.487668021,281185505,20031399,209712043269
19,11,7,12,5,14,11,2,8,9,0.767165511732,266372306,2.82004,52458946,14.374982050,299278927,21980689,219084679110
11,10,14,0,13,14,10,2,10,11,0.0332897400718,199444726,2.43861,50733741,15.230320681,309312091,22166246,226224716417
6,10,10,1,17,13,14,2,10,12,0.451855283962,170547154,2.50504,50908226,14.271950875,300821005,21636541,213763824952
6,10,10,1,13,14,10,2,10,12,0.0248586821296,203278735,2.50301,52220413,14.186033883,303658443,21825318,213799808595
6,10,1,0,12,14,14,2,10,12,0.0160240216718,213693949,2.63875,53956870,13.443144219,295968559,21474358,214607421185
20,19,19,6,5,23,23,14,17,9,315.934639104,158965249,2.46292,23289709,13.554839387,251935721,16770805,209082144724
6,11,7,12,19,14,11,2,7,15,5.42382191068,139075154,2.14997,45523148,13.706897641,291773129,20443805,216130636154
6,14,20,0,12,14,10,2,10,12,0.946244568904,203958418,2.50513,45816756,14.612361653,301962357,21937581,223259737839
20,19,19,6,16,21,23,14,1,9,14.0921176275,73303236,1.86596,16649335,15.204115368,279794671,19539025,228624703049
11,9,18,12,19,23,12,14,13,5,15.4451566884,45739731,1.95039,22206181,13.871044130,256844168,16525995,212332134104
11,18,20,12,16,22,11,2,1,13,4.67106050554,71227409,1.91073,17811751,14.237839860,274279688,18865857,219668797889
6,10,5,0,18,14,22,11,10,4,3.26368941415,147593306,2.14859,47165698,14.338378882,300709892,21326510,215813370198
6,10,5,0,0,14,11,2,10,12,0.00354277835229,326103049,3.09259,64081683,14.185314609,301550850,21606285,208051430989
6,10,5,0,17,14,12,6,10,13,0.448973275611,162088147,2.16115,49006238,14.242368901,299017872,21841473,216845904551
6,18,19,8,0,22,19,2,10,12,2.61737336053,218199489,2.70444,31569631,13.529077796,271165068,18919183,214067736317
17,18,18,9,16,22,22,11,1,3,4.40997401624,67737187,1.86817,17171329,13.993881827,275504429,18928383,212122284002
11,18,19,12,19,22,21,14,22,0,35.221095581,42543472,1.85667,12238687,13.872985892,271017626,17829660,214104047266
6,10,7,12,0,14,11,2,10,12,0.00359126423959,325278104,3.06776,63733705,14.500431990,302382011,22193725,211822962714
6,11,5,0,5,14,11,2,8,16,0.00424562999545,279067898,2.93591,58804530,14.982254993,300165875,22053509,222516689407
20,18,19,6,0,23,23,14,16,9,94.0803936279,204386088,2.61392,28459756,13.643962799,258647264,17151408,204367743424
6,11,5,2,20,14,11,2,10,12,13.698140556,129452250,2.15399,45077206,14.780831463,299802232,20290117,223681511775
11,18,19,11,19,22,21,14,22,0,35.221095581,42543472,1.85666,12238650,14.255135125,269155313,17769749,218936499979
17,9,16,12,16,21,14,14,1,5,0.874479439631,82552467,1.90684,27045497,13.618984993,285013767,20210121,206641794167
6,10,5,8,17,14,22,2,23,14,4.84210701401,150717340,2.15062,38231514,13.954345631,298642173,21143062,217283761227
6,10,5,0,13,14,11,2,10,11,0.0247891598798,204449806,2.50727,52930639,14.704627003,307298104,22295817,221850695308
11,10,14,0,15,14,10,2,10,13,0.105558432937,179405605,2.15114,48980274,14.187935759,301441744,21822922,214484199530
6,10,5,0,12,14,10,2,10,12,0.0133236641034,214278819,2.65344,53792618,14.316909073,304700571,21963138,216577747630
6,11,7,12,5,14,11,2,8,15,0.00462909813463,278409126,2.91575,58373559,13.435673881,292597658,21548657,208369790721
6,10,6,0,0,14,11,2,10,9,0.00355131516559,325586092,3.06917,64068843,13.795021804,296270231,21815576,216973839804
11,19,15,0,15,21,10,2,10,13,1.69910694238,90500760,1.93499,20352477,14.042351827,286221217,20049798,211678878760
11,9,11,12,16,21,14,14,0,5,0.599701721231,88848068,2.00854,31761083,13.876445189,283988019,20093629,204459783689
6,10,5,0,12,14,10,2,10,12,0.0133236641034,214278819,2.65349,53792670,13.813704937,296811032,21568163,214956199454
11,9,15,12,2,23,14,12,1,13,3.26259190794,200031944,2.72073,40326721,13.103417538,252074790,17085536,204296336429
6,10,5,0,14,13,11,4,10,5,0.0481869994449,205702300,2.59564,54517000,13.898041490,299444810,21967147,220401273178
17,11,19,9,19,23,21,15,7,0,82.5871742414,37849792,1.84751,19954127,13.924923755,255839467,16426311,209928486997
6,18,7,12,5,14,11,1,22,15,0.878780105705,264519558,2.8645,46843276,14.247067277,300373629,21834459,218791751106
17,11,19,9,19,22,21,2,22,16,16.5667971595,42723828,1.86322,12938056,13.781514574,271666966,17599653,211801780047
6,18,7,12,5,14,11,14,8,0,0.310532897174,267974098,2.8481,49539684,14.798991448,305427440,22018466,213824384975
17,11,6,9,19,22,20,13,22,16,11.3984187021,44666978,1.86853,13843548,13.794182855,268292729,17943781,211155698742
6,18,18,0,5,14,11,3,8,0,0.536800164058,263030586,2.79396,47172674,14.405873964,297446410,21770754,215911357901
11,10,19,8,13,22,6,1,11,11,1.59711183035,107298056,2.1702,30106357,13.766973228,271123599,18965859,214044966017
17,18,14,1,19,14,21,15,22,0,13.7984882754,117203898,1.98001,30849775,13.839490823,293846985,20211564,209244510329
11,10,21,0,13,14,10,2,10,11,2.91687826956,195793882,2.42408,48960655,14.474246345,302768946,21556650,215382516708
6,10,5,0,0,13,10,2,10,15,0.00211279483364,337898761,3.46279,66445701,14.231757105,305462599,22028090,215232711261
11,10,14,0,15,15,11,2,0,13,0.106225154939,168512325,2.14771,46419959,14.979462781,296897114,21593586,236365293442
11,8,11,12,17,21,14,14,11,5,0.758274484666,79719970,2.0006,29613204,15.049186603,282765527,20137830,227774903381
21,11,5,0,12,23,10,2,10,12,43.4565339634,102271065,2.24125,24879325,14.248353787,254986698,17503372,206402255085
5,11,5,0,0,14,11,2,10,12,0.00458599723947,325735686,3.10909,63075177,14.476254069,301600744,21753996,220919018389
6,10,19,1,0,13,11,13,9,1,0.396159443479,330922774,3.38747,63329849,14.154660495,302520954,21939488,216835122272
11,18,15,10,13,14,22,15,12,11,0.97775047104,185376758,2.29786,39559094,15.244409048,299029856,21628593,230334050331
6,11,7,12,12,14,11,2,8,15,0.0142716881671,212288296,2.62354,52145224,14.575132231,302190021,22062318,222472927879
6,10,5,0,5,14,10,2,10,12,0.00343272496007,280384931,2.93949,60110860,14.524161275,302409991,21923413,215897999894
17,18,15,10,19,22,11,14,22,2,11.926251956,42579005,1.8355,12580786,14.148675689,266702442,17948885,214412995694
6,10,5,0,0,14,20,2,10,13,0.146152644124,323304991,3.08688,63723991,15.114346269,301969579,22206140,218512205877
11,10,14,0,13,14,10,2,10,13,0.0339809992269,199529861,2.44174,50691725,14.395625067,300854870,21822134,221056982751
11,10,14,0,15,14,10,2,12,11,0.106038708376,178946476,2.1511,47584087,14.365228461,302832681,22141635,222804855470
6,10,5,0,13,14,10,2,10,15,0.0244058356674,204566135,2.50729,52660847,14.479958555,302472783,22032239,214791651139
6,10,5,0,0,13,11,2,10,12,0.00242967479354,338120443,3.47796,66656454,13.980464480,300807189,21926901,210423175578
11,10,5,0,0,13,10,2,10,15,0.00389538538827,334787925,3.42612,65598771,13.946855374,297545305,21505481,214908474530
6,10,16,0,13,14,10,11,10,10,0.0604674244445,200323654,2.45762,50744905,14.008364307,295604313,21580089,212496106739
6,10,5,0,12,15,10,2,10,12,0.0146152230641,202110617,2.62487,51250838,14.767098878,303764395,22069536,216528278800
5,10,5,0,0,13,10,2,10,15,0.00209317110695,338405395,3.47444,66710394,15.372338500,310584472,22467929,227700881505
6,13,19,9,19,22,10,2,10,0,9.13365607565,51576120,1.93709,22722880,14.117547537,269184928,17826928,211657670463
17,18,5,0,5,14,21,14,22,12,1.33756351428,256023296,2.76189,43744426,14.339893081,302254596,21711425,222344664527
18,18,19,9,19,19,23,14,22,1,236.700976208,67160391,1.85945,17340306,14.451353727,296292413,19786315,214272566631
10,4,16,6,15,15,22,2,11,13,0.618389803098,167310825,2.13763,46335571,14.429937491,305599922,21718341,215248037438
11,10,5,0,15,14,10,2,10,13,0.0988927193626,181616078,2.15952,50004610,14.142344030,301973446,22049126,212321857276
6,10,14,0,5,14,10,2,10,12,0.0133072530653,276149708,2.90475,58241811,13.838198420,296778986,21344383,213760375897
5,13,19,9,19,22,21,15,22,0,14.460207978,48072077,1.89357,15037079,13.598679307,265455902,17578544,211931338959
18,18,19,9,19,22,10,1,10,0,15.9551322451,42188962,1.83679,14611615,14.222378312,272234793,17953140,215598620131
10,10,21,9,0,22,10,14,20,0,6.87963901597,222014350,2.78229,32713233,13.619856138,269913741,18641748,210827580632
18,19,5,0,17,13,21,5,11,15,2.79562079989,150049660,2.27923,36952481,14.582062182,304410832,21645856,222098476023
21,10,19,0,5,14,10,2,10,13,6.54425655587,260999490,2.77911,49413463,15.498024087,297594394,21484400,229794819488
6,13,20,0,19,14,10,2,10,0,8.59217894934,132785986,2.09539,41160429,14.103276785,291010082,19846699,214070347584
6,10,15,9,5,22,10,2,10,12,0.956954273444,184103523,2.68167,39094526,13.873516451,272699890,19010411,216581340816
11,10,5,0,13,14,10,3,10,11,0.0258584524013,201730516,2.48542,51694002,14.788067345,305984791,22031825,213748912842
9,10,14,0,0,13,10,2,10,15,0.0122426693826,332615338,3.37417,64106405,14.036933807,299842058,21935342,218295094048
11,10,14,0,13,14,10,2,10,11,0.0332897400718,199444726,2.43891,50733601,14.026824530,300375939,21883327,216735004907
17,18,14,0,6,14,11,2,18,1,0.437583632041,250918666,2.66539,45665216,14.208726502,301778824,21771143,217179322525
6,10,19,9,18,22,20,14,11,12,5.48182949393,59292594,1.94665,25468575,14.142661778,271869525,18495828,219630185393
7,18,19,9,19,22,21,1,22,0,34.7109409681,44154837,1.86624,12817333,13.518218168,269404096,17621583,208518445646
6,10,5,0,5,14,10,2,10,12,0.00343272496007,280384931,2.93949,60111013,15.261952714,303539401,22083254,219338065283
5,10,7,0,0,13,10,2,10,15,0.00216367713109,337508704,3.44817,66248129,14.041381773,300780559,21858854,213973329202
6,10,5,0,12,13,10,2,10,12,0.0122986966931,226214486,2.79365,56340893,14.657266231,301146811,21931674,218291876714
6,10,5,0,0,14,10,2,10,15,0.00321666308336,325851390,3.08992,63929206,14.726234473,305386696,22419870,223536487018
6,19,4,0,12,14,11,2,16,12,0.817659779191,201234026,2.55723,42701817,15.040330404,306197375,22020959,215560670505
2,10,5,0,19,13,23,2,10,15,10.595160696,149358402,2.46394,49571074,15.637345550,296998270,20592597,233795545711
21,18,19,6,2,23,10,14,16,11,98.304970322,187829034,2.55991,27216556,13.297546087,251917477,16852413,205838938605
6,19,5,6,20,14,20,2,10,12,97.1475097119,115949314,2.06892,34758775,13.795547393,288192110,19246378,213417715473
21,10,19,0,13,23,8,14,16,14,63.9184112406,90846482,2.09263,20315350,13.740200297,256197755,16921129,207401970919
17,10,8,0,18,12,10,2,7,15,2.04358480567,161885250,2.55745,48065269,14.702492167,299078318,21156175,214407648569
6,18,18,9,1,23,21,14,22,0,7.43283961384,202377438,2.66013,27576577,15.475844353,253025888,17102335,229441895455
11,10,5,0,0,14,10,2,10,15,0.0049149638216,322709903,3.06067,63072180,14.895808022,290218498,21508796,232603613578
6,10,5,0,17,12,10,2,10,13,0.446633453651,183910130,2.76561,54390219,14.450578016,303901243,22073344,218769611690
22,10,19,0,15,21,10,10,10,13,104.238800879,87083837,1.92714,23583602,14.504374563,285222455,20058387,222330975668
5,18,19,10,19,22,8,14,22,0,20.2344520571,46165068,1.87431,13655306,14.336690985,267479553,17629941,228598532792
17,10,5,0,0,13,22,2,10,15,0.652853720245,324839508,3.34095,60889914,14.629422942,301500366,21683294,220714847120
5,10,5,0,0,13,10,2,10,15,0.00209317110695,338405395,3.47788,66710450,14.039345901,298106779,21559277,215542284132
6,10,5,0,0,14,10,2,10,15,0.00321666308336,325851390,3.08764,63929237,13.870661494,300397961,21942317,213047902216
5,11,5,0,18,22,12,2,22,12,4.28685580911,64605123,1.9878,19478035,14.024599918,273154202,18570750,218566894552
18,18,19,9,12,13,20,14,10,0,1.37478461981,201837705,2.70659,41303388,13.935264864,296893693,21601356,219210934520
11,10,14,0,13,14,10,2,10,11,0.0332897400718,199444726,2.44008,50733815,14.233619719,298484944,21861092,214411930353
11,10,5,0,14,14,10,2,10,13,0.0493811576508,192389401,2.1625,50912091,14.864566417,302985378,22001591,226260710668
6,10,5,0,0,16,16,2,10,15,0.0204663972862,299997537,3.06627,58565890,13.392073683,289538351,21374473,212369451024
7,10,7,0,0,13,10,2,10,15,0.0022207390036,336733749,3.41018,65949547,14.356032835,299572654,21741729,218969913504
4,14,18,5,0,13,10,2,11,15,0.185973827627,327705133,3.34579,58833722,14.583112954,301717519,21962258,216769146799
11,10,12,0,15,14,10,2,10,8,0.100364143278,179917706,2.15537,49341875,14.103214598,298524553,21607898,215103892665
17,18,19,9,19,13,20,14,22,0,35.1350516449,125142463,2.20544,32629855,14.762954655,286703672,20000353,227167110579
6,10,5,0,12,22,11,2,10,10,0.948454943132,122919684,2.40655,34948050,14.142821957,275486135,19372426,210613796854
5,10,5,1,0,13,20,13,10,14,0.148749065944,334637534,3.45487,65862015,14.183082140,298604705,21885802,217780420599
17,18,19,9,19,22,11,3,22,1,21.7950670723,41429090,1.83759,11916268,13.460268822,269910221,17721337,206396998679
6,18,18,9,1,22,21,14,22,5,3.18165251238,210230161,2.68333,28351455,14.319323639,277530171,19096807,214854426098
17,10,6,0,18,14,10,2,10,15,2.03905585618,141732486,2.06859,42979808,14.840738075,298994857,20733679,220421935804
6,18,19,6,1,14,23,14,14,15,1.93457719427,296729885,2.89888,49286237,14.118351062,299306119,21438812,213392118735
11,12,5,0,13,15,8,2,10,11,0.0298152143506,188468351,2.43554,47049866,13.939400055,300197996,21784425,214520200375
5,10,14,0,0,14,10,2,17,15,0.0230502360101,318195732,3.0599,56473914,15.619922797,308389427,22327739,220936412234
7,10,8,0,1,13,10,2,10,15,0.0022947081967,327563876,3.3879,65091408,13.928286363,295567946,21829091,215116986661
6,10,5,0,11,13,10,2,10,12,0.00710379172597,235598833,2.85774,57257968,14.146287598,303176414,21969884,221648776695
7,10,10,6,21,13,10,2,10,15,1847.57840574,129799315,2.44804,47246418,14.979422971,284026040,18739580,231308970329
6,10,5,0,11,13,11,2,10,12,0.00727491652135,235317175,2.85491,57208008,14.666355269,304623644,22213580,220169734664
11,12,5,0,13,15,8,2,10,12,0.0296279768593,188528987,2.44413,46959395,14.041859276,299064933,21836848,215317054271
5,10,5,2,0,14,10,2,10,15,0.00318781412261,326378092,3.11033,64207498,14.193422631,298659613,21908448,219151389727
11,10,5,0,14,13,10,2,10,13,0.0491313253955,202989412,2.56626,53440117,14.842034340,306122209,22254708,218152668661
22,10,5,6,14,14,10,2,16,13,13.4965575063,177374137,2.08183,40187212,14.107117598,295822575,21511668,213949855897
7,18,18,0,1,13,23,2,15,15,1.52873125383,308023864,3.24835,51961262,14.186055742,300881541,21656862,213203537541
10,10,5,0,11,14,10,2,10,16,0.00806302430714,221154738,2.70169,53800666,14.567765021,307892227,22231305,216964745528
5,10,5,0,1,13,11,2,10,12,0.00239579970239,329985035,3.47145,66189551,13.563221250,294844949,21477833,213568150007
6,10,5,0,18,23,10,14,22,0,8.87890928398,58354499,1.97726,18589234,13.543277536,253334859,16920121,209185627732
17,18,19,9,1,14,16,2,11,16,0.979167074892,294058072,2.85129,48065726,13.769416953,294517970,21235922,208446865623
15,12,7,0,1,15,8,2,10,11,0.0434866686482,297125728,2.98758,56013825,14.677814452,300692474,22223599,223327930831
4,10,6,0,13,13,10,2,9,18,0.108667321102,217363070,2.77102,55433924,13.760960630,296249619,21805260,212535166103
14,12,5,0,13,13,8,2,10,11,0.0402846066378,210009973,2.73441,51196059,14.397583303,301974853,21985047,223514201784
5,10,2,0,18,13,10,2,21,15,2.25684686393,153258278,2.47655,41915036,13.666554733,294158352,20850082,213344610653
6,10,5,0,0,23,10,14,10,0,3.17564029994,224338175,2.89902,43989654,13.572944767,250638794,17371908,207907907893
11,10,5,0,0,14,12,2,10,15,0.00544355108021,322150985,3.06072,62973029,13.713529576,295986569,21570759,209852939603
11,10,5,0,14,14,10,2,10,13,0.0493811576508,192389401,2.16232,50912228,14.941035841,304759381,22213274,224881103647
11,10,5,0,14,22,10,3,10,13,1.00552591219,101811640,2.05864,31950763,13.690628618,277221318,19387992,211552659451
5,11,19,1,0,16,23,2,10,11,1.33612483652,290961692,2.99159,54041211,16.078489051,296620958,21567032,237937157773
17,18,19,9,19,22,21,14,22,0,51.0988559872,40304112,1.82106,11457810,13.783547252,272319524,17732372,208498744108
14,10,5,0,0,14,10,4,10,15,0.0209934656871,319429762,3.04753,61293060,13.715655969,296803343,21703233,210901148920
5,10,5,2,0,14,10,2,10,15,0.00318781412261,326378092,3.10913,64207484,14.763847065,297123468,22114811,220618978319
6,10,5,0,11,14,10,2,10,13,0.00823743521038,223785844,2.7211,54725160,14.872614357,313891357,22684910,219503962428
11,10,5,0,19,14,10,2,10,12,5.42288749168,138031064,2.1508,46058560,14.717120908,298269782,20777886,217423845464
17,10,18,0,13,22,10,2,21,13,1.70004205302,100339114,2.11403,19862090,13.810207799,276589143,19111890,210674438428
11,18,6,10,19,14,21,12,12,0,9.74353589741,124632152,2.05597,35556588,14.279713876,290977845,20467663,210764250794
5,10,5,0,0,14,10,2,10,15,0.00318781412261,326378092,3.10748,64207262,13.878810062,292967517,21709776,213899371778
12,10,5,0,0,13,10,2,10,15,0.00618902828608,333867270,3.41533,65178370,14.033054485,300132054,21784762,211226845272
5,10,5,0,0,13,10,2,10,15,0.00209317110695,338405395,3.48548,66710407,15.318692331,307432392,22668276,223006181413
11,8,5,0,0,14,10,2,10,15,0.00456177090543,323539748,3.061,63761307,14.209007117,299269556,21986614,218501206035
6,10,5,0,18,23,10,14,22,0,8.87890928398,58354499,1.97727,18589365,13.635553052,254458199,16932676,206929648123
5,10,5,0,0,13,10,2,13,15,0.00242908960388,338014435,3.47664,64471263,14.492792843,303859407,21835200,218767413299
6,11,5,0,2,13,10,0,11,15,0.00327573375244,319269157,3.38092,63943302,14.343332271,307023252,22092474,216476884870
6,10,5,0,17,23,10,16,21,1,5.60792649587,67205708,1.99672,19986553,13.658732319,251492176,16919763,208821501089
12,10,5,0,11,14,10,2,10,15,0.0116877706575,219411250,2.67756,53214734,15.867407411,298880615,22249777,236747052160
7,10,5,0,0,14,10,2,10,13,0.00336822885233,325686896,3.07535,64050547,14.123477581,299063276,21475663,216744975261
5,10,18,9,10,22,23,2,22,13,2.7581137131,133202466,2.42977,24173112,14.579443033,276588581,19102342,219643257984
7,10,7,0,1,13,10,2,10,15,0.00223302312186,328106485,3.3899,65307722,14.542078824,300079703,21960860,215668418661
5,10,5,5,0,13,10,2,10,15,0.00209317110695,338405395,3.484,66710345,14.199425285,302038532,21927831,216338937951
6,10,5,0,14,14,10,2,8,13,0.0481674492326,195408367,2.19122,52019431,14.544092063,297594323,21816103,219942425301
17,14,21,9,19,22,11,3,22,1,609.422082018,42773727,1.8432,12893282,13.556923673,272349103,17861082,212193277996
17,19,6,9,19,22,11,14,11,0,15.1506110469,43616747,1.84234,14642109,14.401769674,273988652,18175538,218743722192
11,10,19,0,13,14,20,2,22,13,1.27839782609,186093082,2.38558,39149849,13.507963654,294923878,21070452,202881129435
21,18,5,0,12,14,14,3,10,12,5.73689496681,192482551,2.45748,39691062,14.560618705,302175423,21791360,221593819826
17,11,19,9,1,22,20,14,22,15,3.0796076385,206992134,2.63446,28024421,14.232676931,276466805,18964266,212144514053
5,18,6,0,18,13,11,2,10,0,2.48124064551,150308672,2.38734,40919082,14.798135408,297849091,21061154,224495927043
6,10,8,0,1,13,10,8,10,15,0.00227988747209,327540468,3.37858,64927401,13.849579946,292077277,21595878,207318449476
11,12,5,0,0,15,8,2,11,12,0.00977534587421,309872341,3.05706,58227278,13.939470913,295719599,21643633,214917257914
11,8,5,0,13,14,10,1,10,14,0.0254087363226,202620094,2.49667,52482796,13.631170994,298537270,21710877,211624460212
11,10,6,0,0,14,10,6,10,15,0.00499841554359,322210259,3.03531,62632464,14.753472946,300750915,21929012,228238053877
5,10,5,0,0,13,10,2,10,15,0.00209317110695,338405395,3.48227,66710381,14.294445313,297548877,22256455,218462593144
5,10,5,0,0,14,10,15,10,11,0.00843394994588,324954233,3.08608,63763725,14.415939712,305977183,22374640,211932496095
6,10,5,0,11,14,10,2,10,13,0.00823743521038,223785844,2.72141,54725133,14.541868879,299443023,21969031,221421590168
6,11,5,0,12,14,10,2,10,12,0.014248523402,213272760,2.64393,52561488,15.849426148,305360543,22293693,225670113171
5,10,5,0,0,23,10,2,8,15,3.13923645177,225090976,2.93173,44383792,14.069035741,257028985,17537945,215893865522
6,10,5,0,16,14,10,2,11,2,0.216087446882,173652239,2.17216,49632055,13.517934897,293727652,21346415,214246666851
6,10,5,0,11,23,10,16,20,12,3.49352085965,121884370,2.41785,26094986,14.382067237,247482056,16992030,224888830780
6,11,8,6,21,12,10,8,10,15,1849.11518686,139861598,2.66374,48839676,14.250105514,289584785,18744118,217198237785
5,10,5,0,0,14,10,1,10,12,0.00330439237732,326952463,3.1156,64378669,13.953283016,296128830,21732930,214591456777
5,10,5,0,0,13,10,2,10,15,0.00209317110695,338405395,3.47948,66710279,13.848089524,296380892,21640248,209647265663
6,10,5,0,14,14,10,2,8,13,0.0481674492326,195408367,2.19135,52019619,14.990373645,302435026,21965920,217418482806
6,10,5,0,17,23,11,16,21,2,5.60868025736,67136911,1.9967,19956037,13.361062148,251762704,16933289,204150297482
21,11,18,0,0,23,10,14,10,11,32.823750836,207626626,2.65759,32969353,13.864177064,252553989,16979698,214731475855
8,10,5,0,11,13,10,2,10,15,0.00706809062445,234254329,2.82405,56750671,13.736191437,298148082,21837611,218498590595
5,10,5,0,0,14,10,2,10,13,0.00330178698013,326803123,3.11417,64382902,13.671434180,291601240,21734339,211853165174
5,18,20,9,0,22,21,14,22,0,6.02347466086,217482858,2.7084,28808762,13.761752656,270763542,18711049,215858101729
17,10,7,0,20,13,10,8,10,15,15.4653847152,130665122,2.30684,43562153,13.643822898,286647185,19547732,210333376022
17,10,5,0,0,14,21,0,10,17,0.441158840305,313422694,2.99573,58472494,13.845752604,295097732,21524203,212231415829
4,18,19,10,19,22,10,14,22,0,20.2361425969,46480195,1.87476,13735619,13.632349574,267789455,17462479,215322957365
22,18,6,0,0,14,21,6,10,15,62.3869473883,301425974,2.91132,49271658,13.870528336,294191588,20961654,209125299374
8,10,5,0,11,13,10,2,10,15,0.00706809062445,234254329,2.82333,56750511,14.398776128,303348409,22069679,218207419084
6,10,8,0,1,13,10,8,10,15,0.00227988747209,327540468,3.38584,64927414,14.125067708,301260973,21807056,217663790901
6,10,5,0,11,13,10,2,10,16,0.00629071036282,235343465,2.85086,57129567,13.705771625,296639156,21687441,218169682001
5,10,5,0,0,14,10,2,11,15,0.00323717745853,326278888,3.10694,63461361,14.597225829,300411770,21721978,213183048709
6,10,19,6,11,14,10,2,10,13,0.400154925108,217737268,2.65507,51870286,14.238909019,300379766,22109291,216601967898
11,12,5,0,14,15,8,2,10,11,0.0529455057111,179012313,2.15395,46142661,13.704420305,291263726,21490573,207252138984
10,10,5,0,0,13,10,2,10,15,0.00281514081674,335493872,3.42814,65802741,14.994570520,291141544,21426510,219590533936
6,10,5,0,14,14,10,2,8,13,0.0481674492326,195408367,2.1912,52019622,13.463754941,295544008,21460659,215702622643
10,10,5,2,10,14,10,3,10,13,0.00634758792534,230986400,2.73955,54812625,14.812909886,300783129,21888117,216235819485
5,10,19,6,1,23,23,14,16,11,9.56447860048,206687211,2.74525,34883105,13.767296362,257586269,17262528,208239797093
21,18,4,8,0,23,7,14,16,11,55.8194354457,208581520,2.67729,30518020,13.307342373,254621427,16829246,210161049234
6,10,5,0,17,14,10,2,8,13,0.447104173811,162912859,2.16694,49286036,13.702736167,297842725,21507486,208846235384
6,10,5,0,15,22,11,16,20,2,1.21931349537,91438517,2.0183,23531926,13.870981731,273693571,19073847,211806418336
11,10,6,0,0,15,10,6,10,15,0.00702268039766,310224960,3.0342,60113733,14.422655412,301759656,22000168,217953035260
11,12,8,0,13,15,8,2,10,11,0.0297032341645,187997631,2.43544,46830773,13.939428201,297886326,21498801,212147805745
19,10,5,0,0,13,21,3,10,1,1.22085613625,322909864,3.34906,59434603,13.745017146,300167262,21670726,212789802395
4,18,19,9,19,22,10,13,22,14,19.5179474194,46369934,1.87711,13494037,14.811998841,273890810,18017720,216032616759
11,10,6,0,0,14,10,2,10,15,0.0049959320423,322462655,3.04872,62819171,14.462374479,299108233,21810367,222800468627
11,12,8,0,13,15,8,6,10,11,0.0297032341645,187764144,2.42722,46651554,14.591827078,307077124,22266783,222682634975
11,12,7,3,13,15,8,2,10,11,0.0297138685129,188251985,2.43414,46958455,13.861841943,295280022,21611970,218827972981
6,10,5,0,14,14,10,2,8,13,0.0481674492326,195408367,2.19119,52019549,13.783267658,290693763,21393676,214178712783
6,10,5,0,14,14,10,2,12,13,0.0482942898257,195178649,2.1887,50588271,15.140940299,303836567,22092353,222157225103
3,10,5,0,0,14,10,2,10,15,0.00320930416245,327185319,3.12654,64530402,14.404301034,306776654,22061704,216043891217
6,10,8,0,1,13,22,8,10,15,0.396700752562,324077214,3.36468,64336606,13.834291486,290449268,21460873,217186419072
20,18,8,0,6,13,10,14,10,12,2.26547026221,260154846,2.89802,47576708,15.854301630,296665123,21677489,230642009494
5,10,5,0,0,13,10,2,10,15,0.00209317110695,338405395,3.48092,66710446,14.840191344,304157512,22042413,217649254928
6,10,19,0,14,13,9,2,16,13,0.439753933537,196850436,2.49986,47086026,13.783995337,297179877,21580771,218505917794
5,10,8,0,1,14,10,1,10,15,0.00337370091007,316397863,3.06965,62882262,14.454671936,306814327,22313309,218934157076
6,10,5,0,0,13,10,8,10,15,0.00214028233157,337468384,3.44129,66169007,13.750207977,299124120,21561987,212968776018
5,10,5,0,0,13,14,3,10,4,0.00489013358549,337773210,3.4886,66742509,14.344695332,302323017,21807723,221479707400
10,10,5,2,10,14,10,2,10,15,0.00628494433464,230652396,2.72944,54787479,14.044752739,299511282,21736278,215608589802
17,18,19,9,19,22,19,13,22,1,28.7707466247,40689884,1.82807,11536334,14.494571495,278861070,18345044,220456976925
4,18,19,9,19,22,12,14,22,14,19.5237973206,46145813,1.87308,13376275,14.165605917,274851768,18075074,214731823932
11,8,5,0,13,14,10,1,10,14,0.0254087363226,202620094,2.49678,52482941,14.383294333,301656554,21986128,210491713997
17,18,19,9,19,22,21,14,22,0,51.0988559872,40304112,1.82104,11457910,14.266029432,272832150,17615338,212432052160
5,10,4,0,0,14,10,14,12,18,0.122704685679,325353284,3.10357,62458204,14.302305693,306533053,22260150,217451095392
17,18,20,9,19,22,17,2,21,0,48.0342207502,40759133,1.82233,12029481,13.970264081,273898395,17881776,212803599573
6,10,5,0,0,13,10,2,12,13,0.00237044363544,338131481,3.47101,65362480,14.707494990,301835352,22025481,212584004850
4,10,4,0,14,13,10,2,10,15,0.0479040543706,206880616,2.60267,54808640,14.643295967,302836660,21883645,224452643135
6,10,8,0,1,13,10,2,10,15,0.00226656223055,327912717,3.39679,65202069,14.572460857,303280474,22270335,216581758997
5,10,5,0,0,13,10,7,10,15,0.00210506221294,338048977,3.46338,66478909,14.896509906,300047668,21862013,226749583823
11,10,6,0,0,14,22,6,16,11,0.411735861114,316797716,3.03349,57365966,14.219930532,301206354,21705991,215031649681
6,10,18,0,14,14,23,2,12,13,1.06696229092,186732770,2.14834,47568327,15.061706946,303353116,21752629,225218886949
14,18,19,9,19,22,21,14,22,1,34.3787429976,41525630,1.82635,11823311,14.548253049,269597741,17763617,220210824656
4,18,19,9,19,22,10,14,22,14,19.5179474194,46355303,1.87519,13478356,13.643122497,269018581,17827628,210591828828
17,18,7,9,19,22,11,12,22,0,11.9010934867,43589682,1.85251,13091875,14.623045331,274490007,18214096,223017933933
11,10,19,0,0,12,20,6,10,15,0.593804284964,337862945,3.52322,64563911,14.365235153,299574433,21797461,219114724911
11,17,19,2,1,22,10,6,11,14,1.84809317454,210318425,2.6873,31706690,14.017143036,267119473,18971517,215039586969
4,10,6,7,18,14,10,14,21,15,2.26031248656,141913185,2.13047,38507001,14.741749235,300864623,21200190,222236521404
12,12,5,0,0,15,10,2,10,11,0.0115448042748,308463365,3.05238,57938722,14.498267385,306007151,22155120,222264247997
5,10,8,1,14,13,8,6,10,15,0.0478932541705,205352082,2.5755,53946986,14.399912157,304028044,21940339,219733693603
5,10,5,0,0,14,10,2,10,15,0.00318781412261,326378092,3.10639,64207330,15.065852589,306277943,22076119,226188747325
21,10,19,2,10,15,10,2,10,11,6.56863953413,202161856,2.54983,42771349,14.370951320,301311164,21665100,220773165118
5,18,19,9,0,13,21,3,22,0,2.22853516823,314573332,3.32378,50076895,14.288139878,297514459,21332731,211538149158
18,10,6,1,20,22,10,13,10,15,24.1519706955,38737661,1.87785,20999710,14.038348116,263665065,17265772,209711147585
17,11,7,9,1,12,11,2,11,16,0.163063460891,330264058,3.51633,62667282,14.582164604,308822441,22559701,218960201871
6,10,8,3,10,14,10,4,10,17,0.00464020047531,231691753,2.7453,54995850,14.539586523,303603684,21983236,220303482467
10,10,5,0,1,13,10,8,10,15,0.00284370806242,326459984,3.38131,64877574,14.520268099,301366943,21928505,222762621512
22,10,6,2,10,11,10,2,10,15,12.7912815576,250843026,2.98815,54121115,14.680187392,293584714,21582880,219275584866
11,10,6,0,0,14,10,10,10,15,0.00507076898868,321877232,3.03079,62453352,15.107800514,294224006,21882045,228957857087
5,10,5,0,0,13,10,2,10,15,0.00209317110695,338405395,3.48534,66710425,14.459459729,302665003,21839833,215238185140
17,12,19,9,19,22,23,6,22,16,46.5402105911,42257029,1.8574,12742454,13.846506573,268770745,17420531,214452673431
11,19,7,0,13,15,8,14,10,6,0.863299104718,176954901,2.33021,37741418,13.672728501,297044082,21586514,212403993746
4,10,19,0,1,13,11,2,12,0,0.396124506215,323515968,3.39493,61811434,13.567237236,294364481,21281162,210426863434
19,18,6,9,19,22,20,14,20,15,23.7363374044,40770526,1.82457,13058790,13.630151188,269311055,17746487,209138862033
5,10,5,0,0,13,10,2,10,15,0.00209317110695,338405395,3.48514,66710456,14.170915636,299851981,22092333,217468687311
5,10,5,0,0,14,10,2,10,15,0.00318781412261,326378092,3.10701,64207402,14.392097092,303839354,21890045,216974704803
0,10,5,7,0,14,10,2,22,15,0.451764860146,318860469,3.11918,55203047,13.930922204,297081353,21644647,219447817551
5,10,6,0,19,14,10,14,10,15,5.43444062078,139619609,2.14787,46455476,13.878095528,296825792,20538603,216687200291
18,18,19,9,19,22,21,14,22,11,63.4613007584,39736320,1.81809,11126391,13.926205850,270199893,17684549,212958252661
17,18,19,3,19,23,11,6,22,11,61.3577596761,35890752,1.82979,10835299,13.671328788,254761478,16087486,210300877267
4,10,5,7,18,15,10,14,22,14,2.78606224587,131143742,2.11614,35337974,14.263060732,301147790,21182346,218278098791
11,7,6,0,15,14,10,2,9,15,0.0985780710834,182222547,2.15753,51556177,13.667386119,296906221,21575286,207150077091
9,10,8,3,10,13,10,4,10,15,0.00499181469531,242616039,2.83775,57136478,13.768811686,294345868,21586596,212974068708
5,5,5,0,0,14,10,2,10,17,0.00127777733035,329812700,3.16,66240292,13.922526638,297737583,21784920,211215738679
20,10,8,0,1,10,10,15,10,15,1.87779363286,347474909,3.67747,64863343,14.574098221,305857326,22098942,219639609116
5,10,7,0,1,13,10,4,10,15,0.00216744638709,328770201,3.42415,65509151,15.027101076,312192436,22645910,220935139306
6,10,5,0,0,14,10,8,10,15,0.00324284348905,325424601,3.06965,63668783,13.821857432,292706013,21433357,217940535576
6,10,5,0,0,15,10,2,10,15,0.00536702353317,313845615,3.07831,61401297,14.389066466,298601562,22124356,220885900600
5,10,5,0,0,14,10,2,9,15,0.00318781412261,326378092,3.10618,64207260,14.308945190,301248643,22020588,222884861964
17,18,19,9,19,22,21,14,16,11,29.9204372254,40342444,1.81855,14051458,13.443770669,267483991,17595494,212386609153
11,12,8,0,14,15,8,6,10,11,0.0529316600756,178311121,2.14896,45737079,14.030259442,296763641,21550348,218532336580
17,18,7,9,19,22,11,12,22,0,11.9010934867,43589682,1.85253,13091911,13.497621127,269243603,17889283,208728039360
11,12,8,0,13,23,9,5,10,11,3.31228959048,102945286,2.18942,29389842,13.093987907,253878125,17233217,208655502751
6,20,19,2,10,15,18,4,10,11,3.76705210055,199151640,2.5472,37076343,15.035245363,300150598,21808973,219454055338
17,4,7,8,0,22,11,12,9,18,0.88304204231,222983939,2.77076,40322306,13.117084453,267875879,18780022,208634619416
5,19,8,1,19,17,10,2,23,0,59.9533643541,95297776,2.02202,26104502,13.728538489,290306672,20024605,213408837145
11,12,8,0,14,14,8,8,10,15,0.0517143817034,189999683,2.14826,48045389,14.634279793,304132969,21994364,221523514798
6,10,5,0,0,15,10,6,10,11,0.00540384686446,313662634,3.06774,61548288,15.337322997,291201824,21621922,229216532298
6,10,5,0,0,15,10,8,10,17,0.00443922066782,313512007,3.06695,61241253,13.774426015,298778045,21812027,212536255020
6,10,8,2,10,14,10,4,10,14,0.00575180689261,232143510,2.74599,55021328,14.510737463,303402277,21997728,224616429000
5,18,4,9,0,22,10,2,10,1,1.44935260545,228118153,2.86229,36132089,13.195431530,273605719,18804313,207593297261
17,5,7,0,19,14,11,12,22,17,8.79843614502,122365913,2.04556,33553774,14.546817613,302108398,20820432,209948533806
10,10,18,6,10,22,10,13,10,15,1.18246471372,134037501,2.42042,33143279,14.002846225,269332214,18948447,214679253135
11,8,8,0,14,14,8,2,10,15,0.0490000810998,192929024,2.1594,51538811,13.700445208,297758268,21514377,212906679580
11,12,8,0,13,15,8,8,10,12,0.0296818975612,187708540,2.42931,46482143,14.340347989,302656792,21769131,224796289765
6,10,8,3,10,14,10,5,22,11,0.465173727486,222234192,2.70961,45358434,15.013595531,302753356,21960997,223320624574
18,18,19,9,18,22,21,14,10,17,10.6484288304,48740710,1.83218,14616545,13.389070321,267383575,18013455,210445098501
6,10,8,7,5,19,11,4,10,17,0.0719337648999,218853631,2.81251,46771812,13.718243200,296274260,21311945,212805111253
5,5,5,0,0,14,10,2,11,17,0.00133447885889,329679146,3.16115,65466845,13.951744510,299304178,21883798,214201943097
6,10,5,0,0,15,10,8,10,17,0.00443922066782,313512007,3.06849,61241133,14.978471679,306441131,22178737,223293756431
5,5,5,0,0,14,10,2,10,17,0.00127777733035,329812700,3.16209,66240173,14.671006302,300052248,21989689,213384688716
18,10,19,9,18,22,21,8,22,12,8.99529948642,51720701,1.87323,13637925,13.743182505,265542471,18107046,212611961162
6,18,5,0,1,15,10,13,10,17,0.323907699245,294615682,2.99675,50377423,13.545729609,295910933,21474122,211484935129
13,12,8,7,13,14,8,6,22,11,0.52464356041,189049244,2.39815,40625070,15.317441923,294804280,21769282,236435179785
21,18,19,6,8,14,22,17,10,12,14.0324612515,225041097,2.5906,41047200,14.580038271,296528233,21107417,219801672718
11,5,5,0,0,14,10,2,10,17,0.00356213303969,324376649,3.08098,63989816,13.652337730,293749812,21634771,213622432219
5,8,5,0,13,14,10,1,10,14,0.0237933029357,206731943,2.53558,54081862,14.168336874,302124882,21804520,213669560672
17,8,7,0,19,14,11,12,22,17,8.80016195971,121826279,2.04469,33301037,13.358802821,290028635,20131707,211648082296
11,4,5,0,12,14,10,1,10,14,0.014238605507,212998969,2.64568,53995352,14.663440556,300635477,21845371,217456143710
18,5,19,9,19,15,20,14,22,17,22.8820249827,108435363,1.99252,28979698,14.622023017,299067270,20567687,222302685606
18,18,19,11,19,22,21,14,22,11,63.4613007584,39736320,1.81809,11126314,13.505122803,266122679,17609754,210756908789
6,10,5,0,0,15,10,12,10,17,0.0050471075511,313014739,3.06655,61056193,14.574866384,300127947,21858812,222288204448
11,12,21,0,13,15,6,6,10,11,2.90052957247,182692950,2.37949,44123457,14.210664332,297507418,21473473,216425317209
18,13,8,0,13,12,8,14,10,11,0.347488719794,213271163,2.73769,49730121,14.348903240,305110963,22030370,218437820509
11,18,19,10,19,22,21,6,22,11,32.9572732233,42402085,1.85726,12087916,13.904734961,264372238,17569530,207131211440
6,5,5,0,0,14,10,2,9,17,0.00130950085008,329106391,3.13696,66966278,14.147864584,292541235,21758398,214784239110
6,8,8,3,10,14,10,4,11,17,0.00395740569953,232908052,2.7517,55194408,13.839558499,300688245,21965017,212216271483
6,5,5,0,0,14,10,7,10,17,0.00131968655112,328541202,3.11142,65900480,14.794120836,304537128,21862576,223854561102
6,10,8,2,10,14,10,4,11,17,0.00468604925334,231590879,2.74482,54260334,13.868690975,295131402,21613060,214143008978
5,5,8,0,0,14,7,2,10,17,0.00131319884403,329008229,3.14455,65711753,14.943194190,307261969,22481879,223118925414
11,8,5,0,14,14,8,2,10,15,0.0489775101325,193357006,2.16296,51677937,15.401185138,301821257,22015953,230412571149
21,20,5,0,13,14,10,1,10,14,12.0681007949,180256403,2.30379,36773975,13.894401454,294339841,21041010,211347378858
6,6,19,0,19,23,22,14,10,11,139.859869018,46591149,1.94135,26035344,13.509547638,251121504,16043608,207779342910
6,5,18,0,0,14,7,7,10,17,0.175596474449,323405482,3.07627,63313300,15.450665134,304266498,22242384,221179512017
6,5,5,0,0,14,10,7,10,17,0.00131968655112,328541202,3.11013,65900461,14.559904489,298296001,22031647,217532168642
5,5,5,0,0,14,10,2,10,17,0.00127777733035,329812700,3.15571,66240221,15.888235002,301529769,22082391,239343040109
11,18,7,11,19,22,21,6,9,11,12.4626951677,46491178,1.89901,16839596,14.018057712,266765501,17608197,210928172107
18,11,18,0,13,15,8,14,23,11,2.55083040824,170052481,2.26857,34306866,14.571152879,304284291,21890751,216844223489
11,7,8,0,14,14,8,1,10,15,0.0489541569443,193397129,2.16173,51768673,14.120700353,297059570,21516624,215805099173
11,14,8,0,13,15,8,6,10,11,0.0409010529145,186010925,2.36772,44307238,14.232421641,297593517,21559722,217845733701
11,4,5,0,12,14,10,2,11,14,0.0142826718354,212823595,2.64626,53137008,13.831912372,301489051,21618224,210215582473
6,8,10,3,10,14,10,4,10,17,0.00433765130676,232382204,2.74905,55638465,14.672830781,303665912,22132343,221705119242
18,18,19,11,19,22,21,14,10,10,32.5084933947,39828097,1.82628,13844494,13.817554033,261323654,17442683,214866683384
17,14,7,0,19,15,8,12,10,17,6.09259120573,118716884,2.01237,36334439,15.353195881,295858118,20520086,228638600274
12,9,8,0,13,14,11,6,22,11,0.508239214382,190913196,2.43271,41583915,13.593674352,294174552,21473622,212551272132
6,8,7,0,12,14,10,12,10,17,0.0121065058329,213605375,2.63528,53843333,14.234362619,299074182,21652780,220164249386
17,5,5,0,0,14,11,2,23,17,1.68079276463,308175434,3.01266,50545920,14.648617547,298317559,21866976,218687718621
5,8,8,0,10,14,10,2,11,17,0.00393294882322,233454651,2.7631,55468763,13.995638383,300457320,21841795,211572243592
5,5,5,3,0,14,10,4,10,17,0.00127907479317,329686442,3.16217,66159552,14.743237426,302304643,22160773,220835957140
18,14,7,12,19,12,21,16,22,11,12.8047618634,137137177,2.43666,36662196,13.700584796,292613726,20146987,214278472348
11,18,19,0,10,23,10,5,13,11,5.91978093474,119973235,2.32727,22297392,13.504368398,253723572,17143547,213622381605
5,8,8,0,10,14,8,2,14,17,0.00443811087022,233302809,2.75322,52960049,14.071713088,299439616,21483554,221441391092
17,14,7,0,19,15,10,12,10,17,6.09319588543,118415882,2.01216,36237205,13.786902823,294398966,20409360,216132673813
6,5,5,0,0,14,10,6,10,17,0.0013130690655,328711956,3.12088,65956334,14.441223830,299242561,21848432,214285917594
6,9,7,0,12,14,12,12,10,17,0.0128001684073,212431205,2.62745,53377731,14.813862452,306018171,22373141,220979415103
18,18,19,11,19,22,23,14,22,11,949.803897344,39550110,1.81718,11064746,14.229310525,270412975,17659251,213078907661
5,5,19,0,0,14,10,2,10,15,0.397008438472,323011062,3.09863,63208043,14.458450847,306777257,22338783,216961286351
13,7,5,0,14,14,8,2,10,12,0.0547109694882,191752355,2.15716,50835044,13.529675942,294562000,21453497,212240184177
5,5,8,0,0,14,10,1,10,15,0.00236140679863,328340998,3.11893,65725102,14.105938877,297842280,21760092,217747194488


==> src/data/functionCallStack/Radar-FCS-default.csv <==
func1,func2,func3,func4,func5,func6,func7,func8,func9,func10,Accuracy,fpBits,fpEnergy,fpMemoryBits,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0,0,0,0,0,0,0,0,0,0.0,508467448,4.29497,114014975,14.860982214,0,0,0


==> src/data/functionCallStack/Radar-FCS.csv <==
func1,func2,func3,func4,func5,func6,func7,func8,func9,func10,Accuracy,fpBits,fpEnergy,fpMemoryBits,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
17,5,14,9,1,3,13,2,1,0,0.00180462227193,412073680,4.29497,92436668,14.860982214,301922105,22101234,217056607785
7,20,4,11,3,2,7,15,12,19,0.247355403475,368461729,4.17618,76182561,13.815462131,298404506,21920534,215657163744
11,9,23,1,16,15,11,1,23,4,2.81848435852,163480673,2.20283,42606872,14.247118536,295352084,21500924,213669372822
7,17,15,3,20,17,11,2,7,9,13.7268691616,109424659,2.12881,46783338,13.438229419,287891532,19697311,209592284578
11,7,15,8,7,21,9,22,20,15,1.37433238723,182298172,2.64864,36480324,14.137205916,289477537,20347260,220767622824
6,11,7,22,0,14,11,13,8,15,0.241512166551,271150216,3.16555,55159288,14.874910325,291971614,20474361,221860753908
8,19,20,12,0,2,1,0,16,0,0.0541801625444,387654888,4.29497,74979621,14.471160839,299752107,22301368,218829066876
23,12,14,12,19,22,23,14,20,12,12.7797578211,62325735,1.97594,23813535,13.819857249,274742256,18130392,212287736411
15,22,1,16,2,12,19,19,7,19,0.12687604011,303766695,3.36476,65665929,15.332900530,298234472,21924503,225657611967
8,22,4,14,6,22,16,10,2,15,0.946950592219,186830195,2.7216,51497082,13.507752723,273366600,19017798,209164158684
21,16,19,0,12,17,22,9,10,9,0.433553361458,183425139,2.61056,50568793,15.129624663,298202993,21892501,227370782304
11,7,15,4,16,15,9,22,20,15,1.24000718927,161480819,2.14434,42661474,14.049667621,302628702,21788194,216188652272
11,9,23,1,7,21,11,1,23,3,2.23402317631,186481330,2.71512,36570870,13.402667394,278032495,19901433,210148181615
12,18,15,8,7,21,9,0,20,15,0.422834758503,187327789,2.69513,38213281,14.756247113,293658024,20976480,221840061391
6,5,15,8,1,3,13,2,1,15,0.00252389990622,419825968,4.29497,94226993,13.539821544,293338496,21926050,212511092743
18,22,3,15,6,22,16,10,2,1,0.948617459233,186786190,2.73631,51831616,13.310357067,271570570,18945241,209357721251
7,19,20,12,1,2,22,0,16,0,0.402883137195,375139074,4.25363,73263315,15.719178523,312616410,22729025,213129113233
21,16,19,0,12,17,1,10,10,9,0.0518846798805,188285529,2.65569,51515130,14.814987156,306632180,22165505,220295843399
7,20,16,12,0,2,7,2,17,19,0.241350757042,384912559,4.28028,73159066,13.994797269,296355039,21896001,216172214111
8,19,4,11,3,2,1,14,11,0,0.00288548813522,371635805,4.20656,78041294,14.752566329,303674958,22207410,217022110248
17,5,14,9,6,22,13,2,1,0,0.930007587368,189355987,2.76001,53302566,14.156356485,281034646,19638300,214635486569
7,22,4,14,1,3,17,10,2,15,0.0223953566148,365148886,3.8804,79650530,14.038790923,300482619,21883698,215839802681
22,12,15,12,1,22,23,2,20,12,2.12764106533,232381711,2.99172,41329291,13.309318355,272179806,18949891,209208289890
7,5,14,8,20,2,13,14,1,15,13.8300617698,223321790,3.2647,76245709,13.460548493,288397165,19763272,212757531579
7,12,14,8,19,3,23,14,1,10,10.595160696,227403395,3.23781,76331016,14.298230470,295650026,20453093,215575291188
22,5,12,12,1,22,13,2,20,15,1.0304612491,233422598,2.99004,41726974,14.074783805,275029238,19289680,209965403477
17,5,14,15,1,3,13,2,1,16,0.00255381636279,359764269,3.92084,78974075,13.712507727,296150450,21553139,214551978419
7,22,4,9,1,3,17,10,2,0,0.0226274057835,409090330,4.29322,90996448,14.256447988,302855452,22298671,216539223664
21,16,19,0,12,19,11,10,10,9,0.107720740317,162815026,2.53899,46119295,14.086801517,290885641,21566280,214839724699
7,17,15,3,19,17,1,2,7,9,5.40406828061,121987828,2.1367,48051898,14.636630209,301544844,20738324,216125468871
12,7,15,1,12,15,9,22,9,15,0.560433422336,207973693,2.66465,55813622,15.091030134,293117568,21611956,232351389369
20,16,19,4,16,17,22,9,20,9,0.876277407622,142502316,2.12527,38450726,14.046207528,299126692,21370756,214665759239
6,3,15,3,2,17,11,22,7,1,0.564977667057,278530051,3.13088,61733073,14.553308159,302122030,21867031,221070453799
18,6,14,9,18,3,13,1,1,8,1.74081764477,236502050,3.28944,76396930,14.031977086,296221542,21029336,219207770330
17,5,15,3,1,2,13,2,7,0,0.00253593129913,461369040,4.29497,100410289,14.606382416,305963745,22227633,214633278677
21,16,19,0,12,13,1,10,10,9,0.0364055869858,236482512,2.95413,61681900,14.467094882,303897551,21918231,219884866626
23,12,14,12,19,22,23,14,20,7,12.7797578211,62334468,1.97598,23910881,13.754320803,268104452,17901191,215390085903
23,17,15,3,19,17,11,2,21,9,6.40453571774,113545277,2.10252,35674210,14.027084792,295737137,20659614,213488926295
4,12,14,12,20,22,22,13,7,12,73.5728816386,54755490,1.99317,34010235,14.120077022,270290434,17431503,213103885856
6,22,4,14,0,12,17,19,7,19,0.172027281467,339528642,3.48233,71669049,14.605875762,297479195,21773458,219981016468
15,22,1,14,2,3,19,10,1,14,0.0807673883145,355819809,3.84571,79507097,13.950216592,295954662,21768774,217834272049
6,6,15,12,1,17,13,2,1,9,0.0185998860015,292099638,3.19988,69127761,14.486592434,303681836,21980235,218905057874
21,16,19,0,12,2,22,9,10,14,0.413835101221,341762465,3.88254,88504321,13.737989781,298695149,21429366,215240202698
17,5,14,9,1,2,18,2,1,3,0.0414957694316,413980157,4.29497,92506472,13.691599231,291248578,21606056,212366398392
20,16,19,4,18,17,13,9,20,9,1.99171315018,123663808,2.1074,36847607,14.587842943,299132077,20976998,220710042111
6,6,15,12,1,17,22,2,1,9,0.426562958962,289494024,3.183,68684084,14.434544456,299434358,21563653,217386353539
20,16,11,4,19,17,22,9,20,13,8.72688328039,111596890,2.09185,35360673,14.463887847,295322380,20460537,218091542172
23,12,19,12,16,22,23,14,20,9,3.1339248584,89296875,2.01223,26736796,14.594009359,265028453,18432737,218681658302
6,5,13,8,1,23,13,2,21,15,3.61521434743,224352795,2.96733,39996644,13.604194688,258104587,17707276,205487152560
23,12,14,12,19,0,23,14,0,12,10.595160696,209671438,3.14693,69079360,14.426102936,298486709,20755133,216317921073
3,5,23,8,19,17,11,2,21,9,9.5061103582,113537117,2.10198,35670679,13.737193872,287332299,20019696,211932922040
23,17,15,3,1,3,13,2,1,15,0.00251154366182,460906602,4.29497,104601047,14.379069042,302282614,21941036,218056128401
23,17,15,11,19,17,11,1,21,7,6.42327846589,113791569,2.10189,35678545,14.286715270,297993125,20610757,219212946896
23,12,14,3,19,22,23,14,20,9,12.7797578211,62226280,1.97344,23944634,14.715612640,281672116,18597115,213885531522
17,5,14,9,1,3,13,2,1,0,0.00180462227193,412073680,4.29497,92436572,14.082967427,301160632,21767600,209945815837
23,12,14,12,18,22,23,14,19,7,6.37056530831,71299102,1.9864,25626920,13.931538986,272442731,18188301,214688306531
17,5,14,15,1,2,13,2,1,15,0.00279522931407,363205589,3.9395,79380147,14.302710530,293711114,21678536,214385549700
19,15,19,4,16,18,22,9,20,10,0.876277407622,131778803,2.10343,35988891,13.614678127,291491546,20899023,210889512923
5,16,15,3,18,17,12,9,20,9,1.94044743531,123772360,2.10945,36892403,13.853632833,293916050,20775847,210630042581
22,6,20,13,1,17,13,3,1,9,0.0725377590554,291894312,3.19845,69079872,13.999714920,298674219,21764214,217047920629
23,12,14,12,18,22,23,14,19,8,6.3138694646,71220646,1.98804,25568664,13.733651774,269565460,18150981,204650848803
17,7,14,15,1,3,13,2,1,16,0.00255381636279,359764269,3.92073,78974082,14.194719392,297246635,21730351,216184626824
17,5,17,9,1,3,13,2,1,0,0.00782426078135,412065112,4.29497,92437889,14.096290240,303789374,22265523,220596143522
21,5,19,1,12,3,10,2,10,9,0.0353122637198,337112278,3.8655,87106212,13.698916527,298667527,21505924,216712133981
17,18,15,9,1,19,14,10,5,0,0.0742076900128,266510840,3.0898,60533700,15.683050554,293584719,21939652,231833744241
23,12,16,3,18,22,23,14,19,7,6.37056530831,71299102,1.98636,25626961,13.098003899,270391969,17920516,206524609109
23,14,14,12,19,22,23,14,23,9,157.467320384,61582720,1.97327,21940773,14.281849610,271733407,17658025,217804962179
17,5,14,9,1,6,23,2,1,0,0.541009362102,398643915,4.21865,90719586,13.665562329,289708246,21310110,214797079153
23,14,14,12,19,22,13,18,23,9,28.5637522502,61420339,1.97442,21990521,14.564974685,268846401,17796756,219674711836
17,12,14,8,0,22,14,14,20,0,1.04851185227,239501699,2.97764,41740693,14.694230070,275497830,19352164,219233723258
18,6,14,15,1,3,13,8,1,9,0.00295630095744,358986520,3.89506,79037490,15.271839068,308433833,22285550,230288386402
21,14,14,0,12,19,11,14,10,9,0.0842994689378,161796970,2.51845,45755379,13.729776482,293122068,21581784,216292179862
23,18,19,12,19,21,23,10,23,8,189.160787855,71188831,2.00369,24167732,14.156838350,279988554,18835642,207307496588
23,12,14,3,19,22,23,14,22,9,12.7797578211,62140312,1.97344,22559000,13.255417546,266259617,17519407,211183885682
19,17,19,4,16,19,22,9,20,10,0.890265582419,120683501,2.07171,33463942,14.094416740,293159078,21331548,213494299482
17,7,14,1,1,3,2,2,10,9,0.000966228139437,456584267,4.29497,97550965,13.984615216,296239975,21841340,214332848339
21,16,19,14,12,14,12,10,1,15,0.037571783025,222374996,2.72489,65868760,14.445851689,302792066,21909544,222628425187
21,14,14,0,20,17,11,14,9,9,13.7518633295,106567007,2.11118,44048179,15.811832550,292679354,20120644,238389125189
23,14,14,12,17,22,23,14,22,9,4.05746250724,80040366,2.00224,24403668,13.913202135,274597425,18680636,216303924460
23,12,13,12,19,22,23,14,23,9,157.467320384,61582720,1.97325,21940821,14.405526948,279408154,18217445,211630104350
23,14,12,3,19,22,23,14,20,9,12.7797578211,62226280,1.97345,23944758,14.350910155,274396125,18456499,215500702273
18,6,14,1,1,3,2,7,10,9,0.000967200622471,455562860,4.29497,97248665,13.892493530,295316794,21739753,206819481861
21,7,15,15,1,3,14,2,1,9,0.00479356862876,359935336,3.91573,79351053,14.889833682,304606162,22466095,225327261761
17,7,16,0,2,20,11,2,10,9,0.154840716668,247098057,3.04354,53348095,14.026495871,288893422,20941290,216698130423
21,14,14,0,11,3,2,14,10,9,0.00811523602058,346869259,3.8902,87514541,14.964387933,304964436,22343353,227898719236
21,16,19,2,10,14,1,10,10,12,0.0278622838102,243268331,2.84825,60865822,14.467153482,300541195,22107875,217900827577
18,6,14,15,2,3,13,8,21,9,0.197814435342,332083800,3.80697,61178781,13.265317509,295352576,21601302,209483204715
23,12,14,2,19,22,23,14,1,9,12.7797578211,63218788,1.98463,39863776,13.214166638,265051884,17779315,210083235914
23,12,14,3,19,22,23,14,20,9,12.7797578211,62226280,1.97342,23944664,13.436456745,271182545,17957040,210478143692
6,4,14,1,11,3,7,14,10,9,0.00813193962755,346013119,3.87338,87270054,14.347909929,297365527,21916944,218818042672
22,15,15,15,1,17,13,2,1,9,0.0185998860015,292099638,3.19988,69127993,14.303285007,302554708,21941448,217205533543
21,7,14,1,1,0,2,2,10,9,0.000974461857878,482009772,4.29497,103028977,14.093369276,300032777,22121919,218667395702
18,14,14,0,12,19,12,15,10,9,0.0872100962203,161247661,2.51437,45605484,14.864767443,303338024,21943350,224549927795
23,12,13,0,12,21,23,14,20,9,1.32470123365,135803733,2.43364,32195641,15.986510664,286649962,20558956,235795082570
22,21,14,12,19,22,11,14,9,9,6.5976447756,66053598,2.01076,33617135,15.669092760,274698536,18312069,223972333042
23,12,15,12,20,21,13,2,22,9,22.6695456173,64699091,2.00628,24570828,14.106049851,276096460,18040282,217066215914
6,5,14,3,1,17,23,15,0,8,0.571574861918,286476933,3.13821,68017399,13.445908197,297828594,21596897,208982884620
23,12,14,2,19,21,23,5,20,10,11.6773758363,72715210,2.00669,26299482,14.161340002,279553379,18961438,220471119177
17,7,14,1,2,3,2,12,10,9,0.00142856310555,444756089,4.29497,95923740,14.675484457,308614052,22528627,214044657175
22,6,19,1,9,3,7,10,11,9,0.025402749122,368176246,3.97008,88624523,14.197096468,302870762,21834629,219396620299
6,16,14,2,13,14,1,14,10,12,0.0267929052858,213946444,2.59428,57744892,14.044020153,295246938,21807878,212037874504
18,14,14,0,10,19,12,2,1,10,0.0751388418238,183461300,2.68415,56012637,15.756925119,302579871,22000036,232318032919
6,5,13,12,1,18,13,15,11,9,0.0405041817969,276602276,3.1287,57268033,13.959953229,296767087,21454395,218943469386
4,6,15,12,1,17,14,2,1,9,0.0196817928188,291803664,3.18873,69079518,13.737292788,293245818,21455564,216555728677
23,12,13,2,1,4,23,12,10,9,0.541009362102,438178921,4.29497,93269227,14.452878269,300099636,21641655,218914420903
18,7,14,11,20,21,2,4,23,6,262.926063541,65416463,2.01289,24806128,14.229644495,282254347,18449565,219167928578
22,7,14,3,1,3,3,3,1,9,0.000890250947139,463997740,4.29497,105306091,13.607217795,292235054,21627915,215737815489
22,15,15,15,1,17,13,2,6,9,0.0185998860015,291847478,3.19317,64947917,14.166931212,300905510,22001160,214812194019
23,12,13,12,19,22,23,14,23,9,157.467320384,61582720,1.97325,21940692,13.328628338,266106861,17178175,211511662746
21,16,19,2,9,14,1,10,10,12,0.0267870383412,252698689,2.86781,61777034,13.907854984,298097914,21671470,212386434713
22,10,16,3,1,3,3,3,6,9,0.00310550924234,460703522,4.29497,101016824,14.596348845,307707327,22200479,221872403855
22,17,15,14,1,18,13,2,1,9,0.0359749113791,280127592,3.18081,66670560,14.039857794,302201562,22026039,211239836779
22,7,14,4,5,3,3,3,1,16,0.000387290481,416835680,4.29497,99422736,14.195342878,303161270,22007347,212871899215
17,7,12,13,8,3,13,2,1,9,0.00218154888193,310907369,3.54702,77297562,14.124781284,297458458,21788454,211712385788
22,15,15,12,19,22,23,14,21,9,12.7797578211,62178544,1.9734,23182182,14.796524866,269289982,18084091,224405961480
20,12,19,4,16,18,22,9,23,9,3.68953297826,128317484,2.09514,33705361,14.301161948,287819959,20817801,217510107079
7,4,14,1,11,4,8,14,10,9,0.00813825295552,336255607,3.80039,84692751,14.332130816,306025395,22459686,214025640716
23,12,13,2,19,22,18,14,22,9,8.56482863426,62747452,1.97464,22738520,14.449925646,272134931,18384445,207379396806
23,12,14,12,19,22,23,14,20,9,12.7797578211,62226280,1.97344,23944732,14.692310865,278097558,18268089,211688564624
23,12,13,12,19,22,23,14,23,9,157.467320384,61582720,1.97326,21940749,14.276746850,265339251,17288416,220025353732
22,15,16,15,1,17,13,2,4,9,0.0203338731333,291950318,3.19847,66647558,13.571509078,294955808,21780773,212805013378
19,16,12,13,8,3,13,2,0,15,0.00215119976875,310757081,3.53682,77458739,14.181043661,299609102,21979487,222907618575
17,7,19,4,16,18,22,10,17,2,0.825834919724,133366247,2.10237,38613149,13.595711768,290756673,20882969,215551190951
23,12,13,1,19,22,0,14,10,9,6.59301974817,68085522,2.01774,33337340,13.818531491,272189981,17947540,203505557880
21,14,19,11,9,12,23,10,23,12,1.7559505811,261262406,3.18811,55127633,15.290288030,299879206,21756155,228586902116
23,12,13,11,1,22,23,14,23,9,3.73036264231,229167860,2.94971,38566460,13.390965264,265077265,18320675,209154535825
22,15,15,15,20,17,13,2,6,9,13.7322179252,108889811,2.12079,47471774,14.272286141,293960900,19988872,213904300361
22,8,15,4,4,2,3,3,1,16,0.00108475480123,431793633,4.29497,100839731,14.548888452,297046786,21973699,224831090165
22,15,14,15,1,18,13,2,6,9,0.0351841765753,279879308,3.17401,62490711,15.342747308,293183881,21550867,239920800415
22,7,14,1,5,3,3,3,1,16,0.000387290481,423063492,4.29497,101332254,15.862020447,297490926,22143576,243397139779
21,16,19,2,9,14,0,10,10,12,0.0267870383412,252854461,2.86864,61823462,15.477865835,300614003,22096830,227389723027
17,7,12,15,8,22,13,2,1,9,0.927812513051,170422929,2.69076,51414133,14.327729157,275647687,19316013,222647965836
22,15,13,15,1,22,13,14,6,9,0.931675375146,232954696,2.98873,52707557,14.502022671,281749830,19419239,216916320155
23,7,12,11,4,22,1,5,23,9,2.8689541083,205101621,2.89361,37635893,15.182235663,273414071,19231608,223445157329
22,12,13,1,20,3,23,15,1,13,189.160787855,249973064,3.47319,85636796,15.196892726,294874890,19786083,228714760132
19,16,14,13,13,3,13,2,0,15,0.0232491127708,263433821,3.29895,72842615,15.289071753,297015480,21850215,228809378621
18,12,12,0,7,19,12,15,10,8,0.0768976267193,208433904,2.73771,50246017,14.271894552,296353714,21381321,220439025780
19,16,13,12,8,3,13,2,2,15,0.00199883205502,319359970,3.60882,78395782,15.074839717,304289262,22334836,222882238964
23,12,12,13,19,22,23,14,21,9,12.7797578211,62178544,1.97344,23182243,13.530809918,268278350,17662821,213284551815
22,7,14,1,5,3,3,3,1,16,0.000387290481,423063492,4.29497,101332268,14.510111012,306940842,22173749,219788518449
22,7,14,4,5,3,3,3,1,16,0.000387290481,416835680,4.29497,99422668,14.173985382,300500744,22028983,214275476575
21,16,19,2,9,14,1,10,10,12,0.0267870383412,252698689,2.86781,61776928,14.422938484,301977383,22003657,217433694096
22,15,15,15,1,17,13,2,6,9,0.0185998860015,291847478,3.19317,64948088,14.911545491,303053457,22006819,226884112903
17,6,17,4,16,22,22,15,17,2,2.41095308383,89593363,2.015,29237037,13.751003094,273455377,18806061,213503707884
23,7,12,4,19,22,20,13,23,10,114.248957584,61971166,1.9885,22081211,13.428724309,268354413,17419741,201483244354
18,12,20,12,16,18,22,10,17,2,0.825834919724,133366247,2.10221,38613147,13.773176275,292135479,21145242,214477487923
22,12,15,12,1,17,23,2,6,9,0.571574861918,289183670,3.17578,64480100,14.488214858,299842000,21523155,224327989238
23,15,13,15,19,22,13,14,23,9,28.0855086975,62463172,1.98,22383765,13.253218481,265325947,17444854,210186936651
19,16,12,12,8,3,13,2,2,15,0.00199883205502,319359970,3.61148,78395898,14.468581483,305489079,22316662,216504734953
19,16,13,12,8,3,13,2,0,15,0.00199883205502,319434302,3.60961,79651609,14.282229456,300672687,22019980,215221171794
22,7,10,1,6,3,3,3,2,16,0.000274734111398,412058754,4.21246,99679783,14.524824497,297356605,21740933,221047962945
22,15,15,11,19,22,23,15,20,9,12.7797578211,61959163,1.97201,23858603,14.159197079,268966832,17903119,211845392691
22,7,14,12,4,3,3,3,4,16,0.000497259758567,359130247,4.11971,80938663,14.075354690,296154453,21969774,215972707259
22,16,12,13,6,3,13,2,0,15,0.00172299870274,330078504,3.65021,79283653,14.696474895,298106096,22081778,225568121824
19,7,10,1,9,3,7,3,1,16,0.000711568560373,377552605,4.02376,97415376,15.765643057,302075764,22522274,226075268702
22,16,13,12,8,3,13,2,2,16,0.00153538635564,319303317,3.6199,78403834,14.547814547,300399962,22226695,219083019413
22,7,10,1,6,3,3,3,2,15,7.39653005049e-05,412236978,4.20263,99649228,14.512337570,299329295,22138768,217101528808
17,12,20,12,16,18,22,15,17,14,0.826711775195,131806723,2.08009,37798992,14.791692262,304628517,21813683,218310567937
23,15,15,11,19,22,23,9,20,2,12.7797578211,63775014,1.99588,24534045,13.620374220,266514180,17621709,214213646536
21,12,14,2,13,14,1,14,10,11,0.0267299415355,213867323,2.58841,57842881,15.049183103,292270847,21692712,226783353254
6,16,14,2,13,14,1,14,10,12,0.0267929052858,213946444,2.59407,57744779,15.174513205,305526576,22490773,214845350637
23,12,13,11,15,22,23,14,23,9,4.00422641336,98036967,2.02234,25769061,14.105427747,276637767,18957671,207795921073
22,18,14,15,2,22,13,2,6,16,0.907646324311,225971202,2.98893,52759548,13.559839655,272846465,18914907,210947442605
23,7,15,12,4,3,3,3,4,9,0.00185716189774,359179677,4.12538,81065864,13.937061425,298993531,21968119,211963073159
18,12,20,2,13,17,22,14,10,2,0.444442377851,172969708,2.45606,49313635,14.129422413,296688102,21556190,218223737646
21,12,14,12,16,14,1,8,17,11,0.223587699035,179380964,2.23509,49535963,14.966019057,310519909,22576221,215301101327
22,15,10,0,6,3,3,3,1,9,0.000179658235156,412119632,4.2139,100749763,13.675928128,294871480,21631728,209526096702
18,8,16,11,19,22,23,15,20,16,12.9824015951,61618547,1.97399,23646360,14.325612972,270995205,17699890,200841965157
2,16,15,15,1,17,13,2,23,9,1.4061118333,284378839,3.16657,50993761,14.681357174,303707527,21748180,220549561203
19,7,10,1,9,3,7,3,1,16,0.000711568560373,377552605,4.02391,97415370,14.628371886,304605211,21994427,220991413769
21,12,14,2,13,14,1,14,10,11,0.0267299415355,213867323,2.58835,57842923,14.166181189,305334893,22150666,210071238937
19,7,10,1,9,3,7,3,2,16,0.000711568560373,377506461,4.02496,96692197,14.224535149,302708215,22161395,220045221647
22,7,10,1,6,3,3,3,1,16,0.000274734111398,412104874,4.21277,100402361,14.104698597,295540450,21946227,218942405651
7,16,13,11,10,3,13,2,2,10,0.00371830121138,309040178,3.61668,78908252,13.454400647,297823180,21573542,211534247712
23,15,15,15,9,17,13,3,9,16,0.0201308081014,215828570,2.80277,54901629,15.293449350,306005408,22172096,224583551409
19,7,10,1,0,3,7,2,4,9,5.72687739464e-05,470719189,4.29497,103354428,14.382772800,299119928,21870836,218146098015
21,15,14,2,13,17,0,14,10,11,0.0381359208245,178207370,2.48979,50317426,14.984265890,303181649,22164543,225968489550
23,13,15,15,1,14,13,2,6,9,0.00524800380493,320225556,3.23904,70594481,14.873188779,302640823,22066953,215356122177
22,16,15,16,8,3,13,2,2,15,0.00526690120246,284963279,3.35195,69737902,13.889534411,298849605,21965430,214864579271
22,15,14,11,19,22,23,15,20,9,12.7797578211,61959163,1.97201,23858427,14.046459096,270931590,17677919,213639732413
23,7,10,1,6,3,3,3,2,15,7.39653005049e-05,412236978,4.20248,99649224,13.809484452,293263376,21513846,213846944569
21,15,14,3,20,14,1,14,20,11,14.8601455791,131220643,2.14271,42724082,13.948733431,292322885,19963548,217377332581
22,12,15,11,12,23,22,15,10,11,5.43521360311,120253060,2.42321,37794727,13.243070077,251186881,17037501,207117765696
19,16,12,13,8,3,13,2,0,15,0.00215119976875,310757081,3.53621,77458391,14.310908007,301021822,21847136,216904158665
19,7,10,1,9,5,7,4,1,16,0.000712086951671,356536439,3.83329,92262045,14.654701184,305047494,22090309,217796328569
22,16,13,12,8,3,13,2,2,16,0.00153538635564,319303317,3.62069,78403823,14.299548372,303096227,22027070,217346294190
21,12,14,12,18,14,1,8,17,11,1.74805722853,157390988,2.19634,47462980,14.235584124,300039124,21284494,213200478199
22,16,14,12,16,14,0,8,3,11,0.215854383872,185539891,2.28733,61543014,13.501201040,294142523,21545076,210833590742
21,12,13,12,8,3,14,2,16,16,0.00800194211325,307261684,3.58141,66449597,14.700566424,309657374,22543905,219499223122
19,15,9,1,19,22,21,15,4,9,9.0614060217,63058881,1.98403,37356547,14.036740355,274262354,18095396,212706441242
23,7,16,12,0,3,7,2,20,9,0.0968575720832,378429477,4.2524,70582924,13.782731978,296338562,21470776,217526581197
19,7,10,1,0,2,7,2,4,16,0.000396495155583,481903214,4.29497,105783238,14.058841947,300402011,22008972,213584999194
23,15,15,15,9,18,13,3,7,9,0.0371689540798,203988025,2.76155,54337976,15.213922485,298768214,21858917,221346000490
23,16,9,12,8,22,22,14,0,18,1.33899954025,165247408,2.63881,50243282,13.853548031,273346082,18893072,212983692862
21,15,14,2,13,17,0,14,10,11,0.0381359208245,178207370,2.48921,50317358,14.551631131,305406676,22041075,219107169086
19,7,10,1,9,3,7,3,1,16,0.000711568560373,377552605,4.02392,97415434,13.611382280,293471477,21575901,213720780877
19,7,10,0,9,5,7,4,1,16,0.000712086951671,356536439,3.83155,92261948,15.340947946,289424098,21690752,232454974974
23,16,15,15,4,17,13,3,9,16,0.0191783242883,263167826,3.09506,59472936,13.959059431,297580947,21751552,213839062652
20,15,15,15,1,16,13,2,8,16,0.0104397193688,303483053,3.18769,65544026,15.567783390,292645001,21698008,246211600942
22,16,14,12,19,22,22,14,20,9,10.7021908649,62285962,1.97398,23966082,13.902657596,277117738,18417669,205378381214
22,15,14,1,13,17,1,17,12,11,0.0582042115804,176859086,2.47947,48345506,15.073714208,302143319,22336051,221425401036
23,15,10,15,9,17,13,3,9,16,0.0190668309728,215833778,2.80224,54901438,14.044812352,293799207,21664013,218857177616
19,7,15,1,0,3,7,2,4,9,0.00165515150829,470705449,4.29497,103353441,14.502771783,303889776,22130474,218994235116
19,7,10,1,0,3,7,4,4,6,6.64582458027e-05,470697521,4.29497,103293477,13.948948800,297316206,21929846,215300642857
22,15,10,2,13,16,23,15,13,15,0.606085825099,184137557,2.45909,48972534,15.392480383,304922407,22111755,228131767891
22,17,9,12,10,22,23,3,23,15,3.68375804151,147140373,2.56565,31052541,13.484894829,270199332,18479948,208365072378
19,7,10,1,0,3,7,2,4,16,0.000396689142608,470749188,4.29497,103250930,13.678962526,292511879,21864559,216961746502
22,16,14,12,19,22,22,13,20,9,10.7021908649,62528611,1.98231,24047986,14.785242327,274585144,17812998,214133186431
22,16,9,12,19,22,23,3,5,9,12.7797578211,65616318,2.0028,37472445,14.129446353,271591384,17952619,219562275525
19,7,14,1,1,3,7,14,19,9,0.0475925012066,442561092,4.29497,88692608,13.897470575,298582364,21839541,217112158437
19,8,10,1,9,3,7,3,1,16,0.000711568560373,377552605,4.02413,97415251,14.625039985,305837724,22385281,216700330159
23,15,10,15,9,17,13,3,9,16,0.0190668309728,215833778,2.8017,54901372,13.920264826,294945170,21866512,214331041192
20,15,10,15,8,18,13,2,9,16,0.0359199129544,213302672,2.78996,53353167,13.914598478,295694490,21387474,208507564862
23,15,15,15,2,17,12,3,8,16,0.0187069123746,282162125,3.17698,62216198,14.604551875,305973384,22225964,220163560775
22,16,9,12,19,22,22,15,23,15,189.160787855,60801476,1.96794,21675747,14.015860718,268654872,17492973,219354966579
19,14,10,0,8,5,23,4,2,16,0.551064896192,363085558,3.83348,91697638,13.905732051,297095056,21652466,217852361127
22,8,14,13,19,22,7,15,19,13,6.83656895209,64472377,1.98536,25313913,13.755687074,269801547,18073426,210490528046
19,7,10,1,0,3,7,2,4,9,5.72687739464e-05,470719189,4.29497,103354274,14.711994725,291969024,21749754,226897753976
22,15,8,11,19,22,23,15,20,9,12.7797578211,61959163,1.97201,23858511,13.438002515,268454002,17638698,205260926206
22,16,14,12,19,22,22,14,19,9,10.7021908649,62338702,1.97401,24805696,14.298430450,269534300,18244027,208267540026
23,15,10,2,13,18,14,2,13,16,0.0552106087396,165482245,2.4387,45400228,14.573925892,299868883,21801190,216698801135
22,15,10,15,9,17,22,16,8,15,0.440612206802,210002120,2.74074,54379042,14.905144966,302186865,21735650,223179738554
19,7,10,0,8,3,7,2,8,15,0.000494668920178,383980338,4.02137,92643212,15.359163636,301349622,22287563,222025991190
22,15,10,16,3,16,13,3,4,10,0.00950510633606,284804550,3.16226,67311241,13.821918958,299303139,21838420,210481993908
20,16,10,13,0,3,23,2,20,15,0.668074976006,367554346,4.1254,67473401,14.235401804,299370840,21644363,218193939911
22,16,9,12,19,22,22,15,23,15,189.160787855,60801476,1.9679,21675787,13.451576658,269730367,17427571,210632341754
22,17,10,12,19,22,22,16,23,15,189.160787855,60547721,1.96657,21583532,13.933348621,271706681,17808679,214648194043
22,15,9,16,3,17,13,5,4,10,0.0179354026205,272227554,3.15005,64650554,14.372380366,298910713,21617547,212581553519
23,15,14,11,13,22,14,15,13,9,0.988118247891,120283363,2.27794,35769969,14.300659142,276894391,19143549,210158351667
22,15,10,3,19,18,23,2,20,16,11.0354838149,103560579,2.06534,33353762,13.552764147,285596594,19937082,214439009596
19,12,12,13,8,18,13,2,0,15,0.036699463241,213550870,2.79097,60437640,14.900587113,292808020,21553455,219565148958
19,15,10,15,9,2,13,3,8,16,0.0032001870432,282329552,3.35875,66296876,15.040161491,296391659,21847741,231409522907
19,7,10,1,18,4,7,5,6,13,1.73614271386,265426813,3.47506,82292268,14.751903711,297592518,21042895,218231111371
22,8,14,13,1,21,7,5,19,9,0.386808626431,243711179,3.02991,44592898,14.412620525,285817481,20616805,218264680705
22,7,10,22,0,3,7,14,4,14,0.23766821458,310471718,3.82706,62889858,14.350423393,294512509,20537104,219030036064
22,18,10,12,19,22,23,14,23,15,157.467320384,61038746,1.96906,21763582,13.993396953,261613501,17351754,214980594925
18,7,7,0,9,5,7,4,22,16,0.43650807669,337775334,3.79237,74648356,14.355615251,299443914,21681916,218216419694
22,17,10,12,19,22,22,16,4,15,10.7383087782,62084874,1.97823,37089810,14.302906373,274890054,18471226,211158559397
23,16,10,2,13,18,14,2,13,16,0.0552106087396,165482245,2.43807,45399959,14.596516601,302537041,21639172,222872060804
23,16,14,11,13,22,14,15,13,8,0.984459301829,120087876,2.28236,35684616,13.972460897,271544324,19309435,208271605969
19,15,12,2,8,3,14,2,0,18,0.125269505533,386877637,4.02712,98488598,14.235083615,296354513,21993572,215756090697
23,16,10,13,13,18,14,2,13,16,0.0552106087396,165482245,2.43792,45399989,13.960806254,298028189,21705310,217169067413
19,7,10,1,0,3,7,2,4,9,5.72687739464e-05,470719189,4.29497,103354444,14.996720386,300059368,21798825,229891382433
20,7,9,0,8,3,0,1,8,15,0.000461183529033,385400025,4.05206,93043898,15.274178800,304183041,22298845,223343468796
19,12,10,13,9,18,23,3,0,15,0.611530188327,201326590,2.74607,59020520,15.551842208,297619811,21728712,229648388369
22,17,10,12,19,22,22,5,23,9,157.467320384,63778732,1.99173,22699074,14.892638290,271802570,17898305,219303306659
22,15,16,16,1,17,13,16,4,16,0.0307735302171,288660195,3.15095,65485450,13.999083031,299945030,21992792,214488819993
22,15,9,16,3,17,13,5,4,10,0.0179354026205,272227554,3.1481,64650506,15.069757561,307056156,22378449,224357955185
23,15,12,15,9,17,13,3,9,16,0.0190668309728,215833778,2.80219,54901571,14.388825130,298849872,21807643,223403498292
19,16,12,12,13,3,14,3,0,15,0.0244047492087,270018618,3.38583,74952334,14.384895438,306674106,22176980,221193453855
23,16,10,13,8,18,13,2,13,16,0.0359199129544,213087716,2.7857,50039875,14.327890192,299421251,21677829,213144381778
22,7,10,12,18,22,21,16,5,15,5.01298479167,71533897,1.98974,37267681,13.866403281,271302517,18556274,208557262371
19,17,9,1,1,3,8,2,22,9,0.451868105159,441341546,4.29497,87032772,13.957725384,297941323,21622129,209018681078
19,7,10,1,2,3,7,16,4,9,0.0107039818127,449080917,4.29497,100636635,14.482501827,304031293,21960705,215719488709
19,7,10,1,20,3,22,10,4,17,38.6168237523,250213583,3.48747,83543658,14.631176978,300518404,20390086,217685899594
22,17,10,12,0,22,7,4,23,8,2.80034717307,241202348,3.03582,40752872,14.528466187,274653048,19076234,216055065079
21,16,10,13,0,17,6,2,13,6,0.016447491309,301471774,3.20597,60078959,14.116669284,299241839,21900449,216467710347
23,7,10,1,13,4,16,2,4,16,0.0322906093565,320247340,3.72355,88531835,14.421263024,301324753,21762880,222943866593
22,18,10,12,19,22,23,14,23,15,157.467320384,61038746,1.96907,21763506,13.633109637,266085285,17630086,213360910076
22,7,10,12,18,22,18,15,5,15,3.8092492168,72696754,1.99154,37498194,13.899810804,274186264,18788803,213247847856
22,16,10,2,8,21,21,15,17,15,0.735835679867,173189189,2.63138,38055837,13.554337194,285455154,20165141,210137082415
22,7,10,0,9,22,7,14,1,16,0.911910520445,160267765,2.64509,49621659,13.123528154,265846181,18708538,206844739179
19,17,10,13,19,22,11,16,22,15,8.46710323635,62320940,1.97686,22687223,14.407113920,276573804,18330569,217106765997
22,16,12,12,8,3,23,2,1,15,0.536030329548,316735938,3.60209,78728534,13.940411517,296994224,21439224,213665387296
22,18,10,12,19,22,23,3,13,16,12.9824015951,64795647,1.99906,30467142,13.651343618,267168654,17508280,211178728627
23,16,10,13,13,19,14,13,22,15,0.567417095013,147082724,2.33542,34580716,14.252000940,294857347,21355163,215208864737
19,16,10,13,1,18,14,2,13,16,0.0367763838468,278898929,3.15253,56360703,13.757618884,291432681,21532409,216191671319
23,7,10,1,10,3,7,2,4,9,0.00228443765114,365784197,3.97232,94371362,14.326632231,301814191,22165025,220491024129
21,7,10,1,0,3,23,2,4,9,0.541009362102,466270381,4.29497,102591660,14.586955280,304034660,21854222,221381183953
20,20,10,0,9,5,7,3,3,16,0.000712216541285,356646544,3.83581,90823850,15.370885654,295541872,21897161,236582035015
20,9,10,8,19,22,22,17,15,15,10.9975146113,61237860,1.96581,27607286,13.830179702,273683170,18058580,214898710938
22,17,17,12,19,22,22,16,23,10,157.467320384,60985240,1.97651,21734252,13.710443288,272946797,17698193,200190189277
19,8,10,0,6,5,7,4,1,16,0.000258436684274,389792025,3.9757,95037314,14.446651257,305299181,21923343,215686896404
22,15,9,16,3,21,13,5,4,14,0.351342564735,226226180,2.97422,54963520,13.705279356,283314435,20192108,210352005080
20,9,10,8,19,22,22,2,15,15,10.7383087782,64812132,1.98827,28811830,15.166376870,272678419,18085754,214941410160
19,2,10,1,0,3,8,16,4,9,0.0107184577788,467153644,4.29497,102207995,14.395601855,302399176,22011655,218813645506
19,7,10,1,3,5,7,2,2,16,0.00038046034487,419686208,4.29497,97171472,14.828928661,304283219,22115929,222273668354
19,8,10,0,6,3,7,4,3,9,0.000199660221172,410648266,4.18197,98851962,13.967378866,294085818,21503333,215249144503
23,16,10,13,13,18,14,13,13,15,0.0574050923476,162929446,2.40282,44557969,13.643943107,291261316,21214265,216286481289
23,16,10,13,13,19,14,2,22,16,0.556526654119,149406902,2.37273,35384287,14.551375559,294719319,21336700,210980635453
22,15,9,16,3,17,13,5,4,10,0.0179354026205,272227554,3.14823,64650531,13.496395871,297999224,21769996,215776533956
22,15,9,16,3,17,13,5,4,12,0.01792963646,272553978,3.14559,64549940,14.568575953,304744843,22188234,217972315480
19,16,12,14,6,3,13,2,0,15,0.00200376945544,321383741,3.48633,77069719,15.221781222,302817237,22079504,232652424948
20,9,9,9,18,22,23,17,15,15,7.12652098562,70499782,1.97642,28504734,13.855811636,273204287,18409320,214119926868
19,16,12,1,0,3,8,2,2,15,0.000120692666952,471071575,4.29497,104747904,15.035724112,298952646,21908794,227527141609
19,7,10,13,6,3,9,1,0,9,0.000535087527175,331310024,3.66861,79980517,14.638751297,297821496,21657570,219204994693
20,16,15,8,8,18,13,2,15,16,0.0380777641265,212803292,2.77942,48324710,13.855702365,293732626,21551839,214266918049
23,9,10,14,19,22,22,17,12,15,10.9975146113,61398628,1.97406,30081827,13.622119494,273824610,17973367,212502768230
23,16,10,13,13,22,14,13,23,15,2.93119240136,117608920,2.27376,27922137,14.116649288,273377447,18774082,220491067427
19,9,10,8,19,19,22,17,14,15,9.22368691289,91545171,2.00221,34825910,14.762560309,295459809,20076552,211889239387
19,7,10,1,0,3,7,2,5,9,5.84336220958e-05,469594789,4.29497,102485411,14.724489162,304127522,22489895,218591395651
23,16,10,13,13,19,14,13,22,15,0.567417095013,147082724,2.33599,34580954,14.044786978,296513526,21274349,213289615461
23,16,9,13,8,18,7,2,13,16,0.0349493747043,214218242,2.79832,50341253,14.436997885,303150589,22043208,220896769977
18,7,10,0,9,5,13,4,1,16,0.00201695778235,354765683,3.82042,91967052,14.490177381,303227127,22349852,219918517894
19,16,12,21,6,3,13,2,19,15,0.138110716914,249150620,3.37545,47194153,13.816170960,294821841,20961117,213186008099
19,7,6,1,6,3,7,2,4,9,0.000154802528407,410135462,4.18012,98088535,14.576898745,304384935,22170145,215977849639
19,7,10,16,0,3,9,1,0,9,0.00248045922805,361789334,3.92913,78835350,13.803971294,293068561,21589197,214051160313
20,16,15,8,8,18,13,2,15,16,0.0380777641265,212803292,2.78012,48324619,14.814717528,293650973,21534730,225342969240
19,7,10,13,6,3,9,1,0,13,0.00046293224714,331568987,3.67149,79573578,13.811576126,298106258,21929577,217157059363
19,16,10,0,6,5,7,4,1,12,0.000178428378875,389757971,3.98113,95096027,13.548016937,295739069,21600567,211550631086
20,7,10,16,0,3,13,2,4,12,0.00374053111489,359466072,3.92154,75300417,14.212539116,295661708,22148771,216397264799
22,15,9,2,2,16,7,5,4,12,0.00822184624582,295654150,3.19244,68244502,13.457210927,290080835,21376504,213494702814
23,12,10,13,13,22,14,2,23,15,2.93119240136,120109978,2.30275,28725334,13.918518873,269752637,18825461,208825835630
23,16,9,13,8,18,7,13,13,16,0.0362466559499,211739201,2.77146,49547443,14.610840347,301531125,21688068,215717519344
22,8,10,0,6,22,7,4,1,16,0.90473934427,190778982,2.77551,53202925,13.669247575,274604843,19044952,207007990815
22,17,10,21,0,22,7,17,19,15,1.01709836781,238973606,2.97327,42326128,13.985656974,276207216,19347680,213436386771
19,16,10,18,0,3,7,3,4,16,0.00919955446994,343771629,3.91617,71317340,14.124560023,296604455,21737800,211132264369
23,16,10,13,13,18,14,2,13,16,0.0552106087396,165482245,2.43843,45400181,13.467371143,294293082,21572299,212832587765
23,16,3,13,8,18,7,13,13,16,0.03622970246,211744697,2.77235,49547660,14.013859954,293803766,21536274,214796120459
23,15,9,13,8,18,10,2,13,16,0.0350418408029,213708908,2.79291,50189967,14.568873061,302996854,21754234,220355917942
23,16,10,16,13,22,14,13,23,16,2.92203929915,117774895,2.2784,27982699,13.541624561,275316705,18987427,205484392963
19,16,12,8,5,3,22,2,15,15,0.396187949509,368540290,4.01276,78183471,14.174656921,292208476,21216493,218516426659
18,9,10,15,20,22,13,17,0,15,16.7723592707,56589181,1.99081,39371155,14.552787052,271870353,17380993,216249057980
23,16,12,14,6,3,13,2,0,15,0.00200376945544,321383741,3.4812,77069748,14.731848752,299777302,21791595,219986183588
22,15,9,16,3,17,13,5,4,12,0.01792963646,272553978,3.1443,64549996,13.758943298,295423257,21454353,213826339143
23,16,12,14,6,3,13,2,0,11,0.00207660200526,321293382,3.48714,77210432,15.340145697,308064190,22303490,221788345737
23,19,10,16,3,18,14,2,13,16,0.0367852172384,259947060,3.07105,54582468,14.710149296,301179427,22056675,219612599440
22,15,19,13,13,17,13,5,4,12,0.0581771128309,177807053,2.5072,55401888,14.482325428,304024134,22067373,211785085392
23,16,10,14,13,18,14,2,13,16,0.0552106087396,165482245,2.43859,45400129,13.738627620,292695222,21299846,215879018980
19,7,10,0,0,3,7,2,4,9,5.72687739464e-05,470719189,4.29497,103354266,15.026198618,308482210,22633406,223143740304
23,16,12,14,6,3,7,2,4,15,0.000827312735031,322249392,3.49313,74596207,13.889097126,294274434,21346230,213792639399
19,7,7,1,0,1,13,2,0,9,0.00137756078285,494342529,4.29497,111295062,15.465162016,293144916,21670770,231935217709
20,9,10,8,19,22,22,17,15,15,10.9975146113,61237860,1.96583,27607229,13.671756027,272277685,17979487,209098508734
22,15,9,16,3,17,13,5,4,12,0.01792963646,272553978,3.14552,64550008,14.619331253,302568762,21816455,220126865934
20,15,10,8,19,22,23,17,20,15,12.9824015951,60915714,1.96519,23449594,14.146934634,272615155,18004869,219227629486
19,7,10,0,0,3,7,2,4,9,5.72687739464e-05,470719189,4.29497,103354386,15.334410764,304488412,22055623,227473259124
20,15,10,8,19,22,22,17,20,15,10.9975146113,60976068,1.96571,23472333,14.556564199,269872195,18077332,222446587551
22,15,10,11,19,22,23,17,20,15,12.9824015951,60915714,1.96521,23449493,13.995207257,272896349,18020957,210034531481
19,15,10,16,6,0,7,4,1,16,0.0021428816998,315104469,3.54048,73552556,15.844883634,303684784,22352486,241420945618
22,9,9,1,3,17,13,5,4,12,0.01792963646,272553978,3.14553,64549808,13.886880451,302036073,21791457,211044808756
19,7,10,0,1,3,7,2,4,9,5.97926371222e-05,461957127,4.29497,102640412,14.531082812,294424743,21634025,220493027583
23,16,10,13,13,18,14,3,13,15,0.0557647402374,165232129,2.43096,45323017,14.987820032,305026290,22277334,226197340680
23,16,14,13,13,18,22,2,13,16,0.468423453568,163177213,2.43266,45011394,14.933286427,300267734,22082554,220806252725
23,15,10,13,14,23,14,13,23,14,5.15239608364,103067097,2.04166,26279487,13.582245583,257684581,17413409,207263293300
22,16,5,18,2,17,13,5,4,12,0.0226972441158,274472155,3.15585,63582779,14.356576215,299184525,21727672,221376414950
23,16,16,13,13,18,14,18,13,16,0.100174262861,161681659,2.39387,44117633,14.371330814,297598630,21908768,218340315282
20,15,10,8,19,22,23,1,20,15,12.7797578211,64647621,1.9877,24694758,13.587001110,267185776,17433279,210515527530
22,13,10,0,1,2,7,2,4,9,5.90807574474e-05,473246545,4.29497,105189940,15.843146444,297653021,22029891,245273685715
19,7,10,14,1,3,6,6,22,9,0.457470448738,350055838,3.88089,64007438,14.601824670,296859406,21957045,231052227936
23,16,10,0,12,21,15,13,4,15,0.377075882932,138617954,2.45394,46015292,14.036382110,284966909,20393011,216157780244
19,8,16,0,2,16,7,4,1,16,0.0110145461511,295586953,3.19637,70544445,13.657339637,295540185,21670980,212752996162
22,13,9,2,6,4,7,5,4,12,0.000156809067202,399828935,4.0961,95184623,14.132959059,303152727,21960418,212190882738
23,16,9,14,8,22,21,21,13,16,2.34642714847,162944418,2.62072,39246795,14.742454781,280948546,19423181,208690814192
23,16,14,14,6,3,22,2,4,15,0.396187949509,317867574,3.46907,73858941,14.420692679,302249057,21617904,218109271982
20,15,12,8,19,22,8,17,21,15,7.80525101568,62625892,1.97665,23368976,14.545435533,268709517,17937903,216549140246
23,16,9,13,8,18,7,2,13,16,0.0349493747043,214218242,2.79818,50341291,13.615140711,289673670,21322758,211368994760
19,7,10,0,0,3,7,2,4,9,5.72687739464e-05,470719189,4.29497,103354343,14.213061177,298046614,22270172,218620818072
21,17,10,8,19,22,23,17,4,15,12.9824015951,61761090,1.97642,36976468,14.234496019,269380189,17754582,215279899272
23,16,12,14,6,3,7,2,20,15,0.0932412504657,305752539,3.45816,60889109,13.973323854,297025619,21659363,214185251728
23,16,9,13,10,13,7,2,13,16,0.00328517792031,255458628,3.05279,61067364,14.508923220,301383820,21850975,224757038838
22,15,9,16,3,17,13,5,4,12,0.01792963646,272553978,3.14577,64549743,13.687637776,299420532,21597675,215176678281
19,8,10,0,6,5,7,4,1,16,0.000258436684274,389792025,3.9771,95037260,15.096802720,297670164,22089968,227119327381
22,14,9,16,3,17,13,5,4,12,0.01792963646,272553978,3.14436,64549874,13.480914801,297363824,21497754,212067176648
23,7,10,2,1,3,7,3,4,15,4.63926064822e-05,461424728,4.29497,102466483,14.307050572,301219986,22053694,221328444281
19,16,10,10,11,20,14,13,23,9,1.56878715551,153819964,2.54666,33445455,14.107548913,288361377,20528445,214362391258
23,16,14,13,13,21,14,2,13,16,0.377982416877,131532026,2.33011,38302997,14.495643210,289553311,20604117,216882314664
20,16,10,8,19,22,23,20,18,15,15.9786354465,60260617,1.96066,24723671,13.600926191,265613791,17569991,212603766319
23,7,9,1,1,2,7,2,13,15,0.000511509626143,463470229,4.29497,97130050,14.270970710,297837142,21545907,219028804211
23,14,10,13,10,13,7,3,4,16,0.00293690454766,256401467,3.07125,68622685,14.005365110,299086210,21906293,210368451881
23,8,10,2,7,3,7,3,4,15,0.000217073573186,398644145,4.05369,96977533,14.553732638,302462196,22191069,217988077319
19,7,10,0,1,5,7,4,0,16,0.000390158888844,438401564,4.29497,100145328,14.272301717,303408434,22158745,218633228334
20,14,14,8,19,21,23,17,20,15,11.6773758363,69521338,1.97428,25132574,14.618537500,282279872,19174519,216413607201
22,16,12,22,6,22,8,2,4,15,0.923921837013,190867040,2.76366,50930516,13.234370746,269643574,18848454,207702182084
23,15,10,2,2,3,8,3,4,15,2.48467782011e-05,451834128,4.29497,101527252,13.398792681,300801203,21773865,211344644357
23,7,10,13,10,13,7,3,4,16,0.00293690454766,256401467,3.06992,68622686,13.656623248,294129728,21550964,211537884848
20,8,10,0,7,23,23,4,1,21,0.882777305351,171328541,2.70123,50246453,13.153839160,253351208,16885181,209139498637
19,16,10,10,18,4,7,20,18,15,2.31236540582,208930856,3.10762,57969628,14.713304555,296310553,21188965,219924018729
22,20,12,14,7,3,22,2,4,15,0.396187949509,307999266,3.38544,72953926,14.833489559,300176054,21774883,223396410512
23,16,9,13,8,18,7,2,13,16,0.0349493747043,214218242,2.79576,50341367,15.409474019,303075582,22190629,228549743862
23,19,10,13,15,17,14,2,14,16,0.107108363727,158878374,2.14331,45178259,14.425392217,298988560,21901456,221150598215
23,16,9,13,8,18,7,13,13,16,0.0362466559499,211739201,2.77158,49547765,14.476974115,301137563,22022330,219335091415
20,16,10,10,19,22,23,20,18,15,15.9786354465,60260617,1.96065,24723712,13.352829381,268470641,17780532,208638462155
22,7,10,2,1,3,7,3,4,15,4.63926064822e-05,461424728,4.29497,102466558,14.480590645,303861871,22087167,218783678906
23,8,10,6,6,3,7,4,4,16,0.000259665496509,390269468,3.9436,91808620,14.345329472,305232675,22107425,220054355344
19,15,10,2,2,5,8,3,1,15,2.30350591268e-05,428843830,4.29497,98748778,14.269611617,304008728,21839147,218098874633
20,16,10,10,0,2,7,20,4,15,0.171960939815,410954584,4.29497,87505534,13.820023306,294998026,21640707,216039712192
23,16,10,13,12,18,14,2,13,16,0.0468009560268,174795499,2.58249,46317676,14.482279343,297561598,21862786,214845217991
22,19,10,13,15,17,14,18,14,16,0.15912773747,155089596,2.11954,43897753,14.255370435,297546971,21579396,216212229732
23,16,9,13,10,13,7,2,13,16,0.00328517792031,255458628,3.05343,61067139,14.640672903,299765843,22017366,223324432683
23,16,11,17,6,3,7,2,4,15,0.00492456955895,296775525,3.46221,68251103,14.148798732,299527984,21680332,208686847553
23,16,12,14,6,3,7,2,4,15,0.000827312735031,322249392,3.49391,74596120,14.368430756,302274634,22074475,220681525538
20,8,10,0,6,5,7,4,5,16,0.000258436684274,389593437,3.97266,91966877,14.161797255,299244441,21904868,219943680584
22,15,10,21,1,22,22,20,2,15,2.31579124644,228495470,2.94666,54841904,13.781169810,269507459,18820772,209030263511
19,16,10,14,19,22,23,20,18,15,15.9786354465,60260617,1.96059,24723646,14.204600763,273235789,17891506,218980786311
23,16,9,9,12,18,13,2,13,16,0.045332445891,175098031,2.59453,46366882,13.626984761,292800801,21383661,209818857031
20,14,10,10,19,17,14,20,18,16,6.76829090486,112676518,2.07228,36457903,14.561509698,296365272,20615113,218429186388
23,19,8,13,15,22,23,2,14,15,2.48279441423,101507867,2.03778,33458512,14.362885996,269072038,19129610,217432634694
23,8,10,6,5,3,23,4,20,16,0.644987591058,379732817,4.11464,77990474,14.345877567,299387643,21743223,224141423728
22,19,10,21,14,22,7,20,4,15,1.32912851425,111606526,2.0588,42162192,13.351158457,270159267,18785636,198883968450
23,16,12,13,13,18,7,2,13,15,0.0537122469557,166829443,2.45726,45710981,14.192830281,292495617,21382841,217520556994
23,16,9,14,6,3,14,2,4,16,0.00284800304208,320056965,3.48227,74289676,14.432353703,302232535,21905728,219051396297
23,15,12,2,2,5,8,2,2,15,0.000129106638792,428981309,4.29497,98005624,14.464601855,304600859,22039925,221196010316
20,16,10,14,6,3,7,3,2,15,0.000682021144153,322910626,3.49558,76083928,14.425361731,302083291,21940588,217654501956
23,19,13,13,15,17,13,19,14,11,0.194130267233,155041063,2.12684,43947980,14.101262249,302796289,21780940,221173112373
19,16,10,14,19,22,23,3,17,15,12.7797578211,64455170,1.98768,26995184,14.321206140,271339734,17727059,214340279268
23,15,10,4,1,3,8,4,3,16,0.000378455953222,454398237,4.29497,101242942,14.011741436,295706499,21855309,219097694217
19,8,10,2,6,3,7,2,1,15,9.17625960346e-05,411293930,4.17672,100296381,14.012148403,302934191,22047968,219130599529
23,14,10,2,11,5,7,3,4,16,0.00425594077375,334277596,3.77076,88206269,15.796917923,303688305,22244892,229507051582
20,7,10,13,0,13,8,3,1,15,0.00101038058127,349773093,3.66141,79788785,14.243800606,301433426,21815886,213336003891
20,16,10,15,6,3,23,1,19,15,0.59263450892,296105861,3.43745,58844118,14.960329122,298916707,21814359,228583436099
22,16,10,21,5,22,23,20,19,16,3.15197722421,190785379,2.77106,37032761,14.090934212,273845385,19024722,217569924693
23,16,10,13,19,22,23,3,18,15,12.7797578211,64400722,1.98764,26150369,13.631570200,263315974,17473741,213194695393
20,16,9,14,8,18,7,18,13,15,0.0784585621343,210237054,2.74903,49019302,15.228051630,298505715,21884513,234388787091
19,15,10,3,2,5,8,2,1,15,2.3423289928e-05,429031729,4.29497,98795716,14.584790295,295293988,21984709,218797747761
23,16,10,12,13,18,14,3,14,16,0.0552106087396,165248203,2.42998,44423549,14.820359877,305317855,21933943,223533726812
22,15,10,20,2,21,9,3,1,15,0.353443213742,236725589,3.01857,58502747,13.844837733,284924521,20296076,213954994152
23,16,10,13,8,13,7,3,4,16,0.00122860658905,275172284,3.15089,70456662,14.821966903,304451013,22051236,225309368192
23,7,9,13,10,18,7,2,13,16,0.0366706035637,195360845,2.71575,48513389,14.179222027,302323187,21828500,214651409280
20,16,10,14,13,18,14,2,13,16,0.0552106087396,165482245,2.43814,45399971,13.788473143,296272052,21460071,211724889814
23,16,10,14,19,22,23,20,18,15,15.9786354465,60260617,1.9606,24723703,13.861348803,266479580,17762249,210365973477
19,16,10,15,19,22,23,20,20,16,15.6807641646,60332768,1.96694,23180916,14.150982872,268748662,17784411,215472332922
23,8,10,5,6,17,7,4,15,12,0.0183187299827,244554206,2.90879,52951609,14.025172534,292774220,21519213,212667835788
23,19,10,13,15,3,14,2,3,16,0.0976137682604,240940766,3.07905,68992846,13.780931066,294490808,21609479,212442076746
23,16,12,14,12,18,14,20,18,16,0.212493257662,169758437,2.53041,40567021,14.356145025,295147521,21256046,223018292129
19,16,10,12,19,22,23,2,13,15,12.7797578211,64855854,1.99305,30512197,13.926987175,268684578,17656992,208863171745
20,16,10,14,6,3,10,3,4,15,0.000795814177741,321175290,3.4858,74402044,13.927781300,294500710,21627936,211120435710
19,8,10,2,6,3,7,2,1,15,9.17625960346e-05,411293930,4.17467,100296488,13.869386435,293171353,21860531,213559481217
20,16,10,21,0,22,23,19,19,15,2.53458322613,235983677,2.94928,41373069,13.835788073,270051688,19049066,208538870617
22,15,10,2,20,5,8,3,2,15,13.6533300285,236133429,3.37475,81321537,13.645705106,292539184,19938312,206639146312
23,16,10,12,2,18,18,3,14,16,0.0773223009351,267818002,3.0954,54287865,14.589637634,301544896,21784322,220870457296
19,15,10,2,12,5,8,3,1,15,0.00994718185143,323131355,3.7161,89529018,13.899126779,293437358,21561338,215775085869
23,9,10,6,6,8,7,4,9,15,0.000145805597344,353479023,3.6299,80771188,14.143249730,305011745,22209594,211179591587
20,15,10,14,6,3,7,3,7,17,0.000402055502287,319260923,3.49123,71922826,14.139193374,296742756,21795301,219581553905
22,16,10,21,19,22,23,20,19,15,15.9786354465,60208501,1.9606,23983139,13.633077797,270124684,17990530,211149164767
19,8,10,2,2,4,7,2,1,15,3.80461434809e-05,441324302,4.29497,101399901,14.900880571,309548273,22260005,216153909659
23,16,10,13,8,12,7,3,4,16,0.000852720416703,279589003,3.21865,71103895,15.951052783,295101619,21816174,247568398475
16,8,10,2,6,3,8,1,1,15,0.00010671282839,411167450,4.17055,100283295,15.307254436,300538479,22307376,224286302271
23,8,10,6,7,17,14,3,9,16,0.0194087135934,234390125,2.83679,56660765,14.043608057,297308550,21746900,217852198922
22,16,10,12,12,9,7,0,14,15,0.0114798569743,256451724,3.23249,62479105,15.809538318,298416357,21958548,235702774934
19,10,10,5,19,21,6,20,18,16,6.95020657241,71766098,1.99259,27252878,14.493316296,282908337,19425113,216977651466
23,8,10,14,6,16,23,4,17,12,0.571574861918,251805653,2.90698,52841268,15.498453782,290000046,21271326,237068955111
19,16,10,14,19,22,23,20,20,15,15.9786354465,60157833,1.96057,23160545,14.920778956,268999924,17905025,228377399145
19,9,10,2,1,2,11,4,9,16,9.46570322242e-05,466616366,4.29497,100368179,14.508910986,307183252,22154268,219026520213
23,15,10,6,7,8,8,3,2,15,0.000251966897781,345011998,3.53466,85723670,14.102692849,298182430,21957762,217766294770
23,16,10,6,19,21,23,4,18,15,11.6773758363,72785417,1.99666,27772760,14.363142379,285043414,19074161,216316800615
20,9,10,14,6,10,6,20,9,15,0.172527965125,293729664,3.19009,66078941,14.848117821,305771281,22121552,220980538294
16,8,10,12,6,18,8,3,14,16,0.0348989204178,232710752,2.866,51149721,13.718658563,292562367,21418346,205944478434
23,16,10,2,14,3,14,1,1,15,0.0489750892995,320391447,3.5856,92637105,14.396954399,301421238,22001416,215730644492
22,16,10,21,4,22,9,21,19,15,1.58578503363,202215270,2.82805,38416090,13.921642508,273816217,18785047,215785266522
19,16,10,14,19,22,23,20,20,15,15.9786354465,60157833,1.96067,23160440,14.655525166,273265427,17949558,217214243929
19,15,10,12,2,5,14,3,1,15,0.00283479283018,368966870,4.11929,83785956,14.267085528,304491841,22095303,217775625532
23,16,9,2,13,18,8,3,14,18,0.0815277093847,166351244,2.44981,44609763,13.641866863,295835525,21603789,211426314540
23,14,10,3,6,8,7,2,1,15,0.000122181288039,355445961,3.64869,87537480,14.539171020,298038120,22005842,221123864301
19,9,10,6,2,5,8,4,6,15,2.34879895108e-05,419924350,4.29497,92797585,15.118965903,293186980,21885554,220926126767
23,14,10,3,19,9,23,20,20,15,13.6277441218,184897639,2.87911,54327093,14.883410096,290536217,20072186,229971889466
19,16,10,14,9,21,7,5,1,15,0.356782611062,171390002,2.67991,52094850,15.357789286,286032764,20620393,232601083787
23,18,9,13,10,22,7,19,13,16,1.07224917892,148402284,2.57202,38330479,14.364167768,283656714,19757715,215744318541
19,5,10,14,19,18,23,2,20,15,10.885040078,103281302,2.05877,33316068,14.959664089,294882013,20478988,224591280334
23,20,10,22,15,17,16,21,19,15,0.931178730062,114064691,2.06312,30068108,14.039666588,291920999,20213368,215405430045
23,19,10,13,14,17,14,2,14,16,0.0588095851861,168340678,2.15043,46078422,13.623111984,293367113,21382162,216134951606
19,15,10,2,2,5,8,3,1,15,2.30350591268e-05,428843830,4.29497,98748798,14.703910570,302217738,21783245,215845303335
23,16,10,13,8,12,7,3,4,16,0.000852720416703,279589003,3.21606,71103826,14.003068096,296360967,21991826,214057613494
19,15,10,2,2,5,8,3,1,15,2.30350591268e-05,428843830,4.29497,98748809,14.212773179,298576538,21948330,215763440113
23,16,10,21,13,22,20,21,14,15,1.98408356032,116317705,2.24687,33802387,14.397538076,278443904,19186581,209609804030
19,15,10,2,6,0,12,1,1,15,0.000705542288506,427656293,4.29497,103690156,14.947160820,299043618,21938969,225851601335
16,8,10,2,1,5,8,2,1,15,2.659375841e-05,438321840,4.29497,99713195,14.382741796,306663593,22307010,217249230212
19,16,10,16,19,22,9,20,20,16,8.49726753709,62297864,1.97848,23823303,13.941670282,271460242,17989036,216984716558
16,8,10,1,6,3,23,1,1,15,0.533552859289,407014988,4.1493,99574467,14.347388455,291005995,21529109,221002568456
23,8,10,5,6,17,22,4,14,12,0.426562958962,241183318,2.88362,53045126,14.996002498,297574583,21678633,227522525297
19,14,10,20,2,5,8,2,1,15,0.0430136242937,303339954,3.73535,67297760,14.509865283,302519719,21695809,213602706899
23,14,9,14,6,18,5,2,13,16,0.034467072287,233582708,2.88105,52261018,14.472467310,300688277,21998783,216944820042
18,6,10,2,11,8,7,2,1,15,0.00461740829193,303000576,3.44742,82958082,14.289421677,301091477,22132935,217580497621
23,14,10,13,7,8,7,2,1,13,0.000586327991464,304755194,3.3792,76279800,13.528550393,297593423,21731764,212125700221
23,7,9,2,10,19,7,2,13,16,0.0747761285317,183677242,2.66873,46102118,15.466565923,292154792,21661461,234938149241
20,7,9,13,2,18,7,2,13,16,0.0343342790765,270716290,3.13669,55814678,14.465405465,300033767,21794327,220150359991
23,15,10,2,9,5,8,3,1,15,0.00108631113686,356452621,3.82054,92312809,13.859831882,296177410,21472749,216845006694
23,14,10,3,6,9,7,2,2,15,0.000155449788485,343160900,3.60538,84136629,14.177503039,298336254,21908167,214337320706
16,8,10,2,6,3,8,1,1,15,0.00010671282839,411167450,4.17103,100283323,13.934174377,300953352,21991711,216116858593
22,9,10,12,13,18,16,3,1,16,0.0643905064225,165316249,2.44695,55138063,14.898448313,301453749,21843895,219074826360
17,16,10,2,6,3,8,1,14,15,0.00145043210435,399888039,4.12515,89126938,14.591809635,305425141,22169484,215641699842
23,19,10,13,15,23,12,2,14,15,3.46638198688,98240699,2.05966,33048757,13.565982942,253645034,17245451,210429556453
23,16,10,3,6,22,7,20,1,19,0.560998629535,186783566,2.73394,51651301,13.616812774,273381401,19006042,209950474177
19,15,11,2,1,5,7,3,1,13,4.21906036134e-05,438566666,4.29497,99810185,13.811817303,301297211,22092573,207749053736
23,14,10,13,7,8,8,2,1,15,0.000573242073512,304068424,3.36182,76143362,15.641940266,312825639,22596450,222969888881
23,16,10,13,8,16,7,3,4,16,0.0084502693116,239077785,2.8726,62834492,14.556826746,302389085,22010650,208983766171
23,15,10,12,13,18,14,4,14,16,0.0552106087396,165052174,2.43042,44375163,13.723187326,295436367,21276774,215882198836
16,8,10,2,6,3,9,1,1,15,0.000136938235669,410872472,4.16879,100235770,14.098879162,298788846,21952324,218155872583
23,16,10,13,13,18,13,3,14,16,0.0542179157576,165477043,2.4454,44478822,14.233967888,302131145,21859584,217182517767
19,16,10,14,19,22,23,17,20,15,12.9824015951,60915714,1.96524,23449669,13.613179081,263817352,17773431,202048668209
23,19,10,13,14,17,14,2,14,16,0.0588095851861,168340678,2.14973,46078508,15.609665962,297185345,22084860,239288142188
22,14,10,3,6,5,7,2,1,15,9.21509162804e-05,390337544,3.97716,95181992,14.514731950,300048639,21960873,218060025550
19,15,10,1,2,9,8,3,1,15,4.07022206392e-05,380220044,4.06298,88485123,14.696708474,303403385,22152103,217541639704
23,8,10,5,6,17,7,4,15,16,0.0182377477273,244659987,2.90739,52863380,14.427291021,301010369,21895255,220917569510
19,15,10,2,2,4,8,3,1,15,2.38762199603e-05,440840306,4.29497,101286168,13.725479992,298663918,21875105,214063373062
20,16,18,14,18,5,8,2,18,15,1.7908371372,182926735,2.71684,50460306,13.753375806,298370315,20971951,216477533246
22,14,10,3,7,22,22,20,0,15,2.33908005299,172724361,2.64309,50635947,13.850986523,276152649,19163021,214731116400
22,15,10,2,2,5,8,3,1,15,2.30350591268e-05,428843830,4.29497,98748724,14.775653837,294989483,21578121,224082606504
20,16,10,13,8,13,7,3,4,16,0.00122860658905,275172284,3.14847,70456863,14.387969368,297888142,21850541,216437985146
19,15,10,2,2,18,4,3,1,15,0.0347268722715,272765668,3.15906,65856593,13.656438971,293722477,21411976,214679725013
23,19,10,13,14,3,14,3,14,16,0.0476425673622,242458131,3.04792,60431981,14.915131563,306718908,22251682,215792819266
23,14,10,13,7,8,8,2,1,15,0.000573242073512,304068424,3.35824,76143653,14.132539168,301060007,21903874,213314534226
23,16,10,13,8,16,7,1,4,16,0.00844921643336,239432094,2.87366,62940265,14.718132402,303161433,21969534,225079518064
19,7,10,0,9,9,8,2,1,16,0.000800545310586,314193898,3.462,82091806,13.902832668,297967324,22084504,211879757971
23,14,9,13,1,18,7,3,14,13,0.0341568131301,279968930,3.1705,55896883,13.860717546,297046995,21894256,213572135783
19,16,10,14,18,23,23,2,20,16,13.8563029551,68350499,2.00326,24692735,13.537792664,254214396,16710120,204126947105
23,19,10,13,14,17,13,20,14,15,0.225868450686,163928099,2.13016,44657973,14.682823833,304326662,22199015,223189153088
23,19,10,13,14,17,13,2,13,16,0.0572946993499,168699340,2.17871,47055559,14.420480644,303939396,22059560,218247814116
23,16,10,11,13,18,14,3,20,16,0.143788579985,162619944,2.42975,39380130,13.430557808,292814396,21414725,208047580790
20,16,10,13,8,13,7,3,4,16,0.00122860658905,275172284,3.1485,70456728,13.535150581,292222337,21482661,209524240541
19,15,10,3,2,11,7,3,1,15,0.000233192807613,356191512,3.9235,83373845,14.192130171,297251443,21928996,212582072411
23,14,10,2,6,4,8,2,1,16,0.000246860038639,400467258,4.09721,97679909,15.147234598,303931085,22499363,222545182618
19,15,10,2,2,22,23,21,1,15,3.70694498388,219105227,2.90078,54599080,14.115460753,272289210,19114651,215042988464
19,16,10,14,6,12,23,20,5,15,0.936461534887,282028062,3.08357,67914716,15.157371307,305794313,21858854,221779914359
23,7,9,2,10,18,19,2,13,16,0.117074510966,192401039,2.69301,47919808,14.650949268,295359154,21960986,209405522373
22,14,10,4,6,8,7,2,1,15,0.000122181288039,355445961,3.6508,87537492,13.854630761,295539778,21418005,212364985912
23,14,10,3,6,5,7,2,1,15,9.21509162804e-05,390337544,3.97562,95181959,14.141441594,300032711,22079104,216473822176
23,16,10,12,13,18,14,3,14,16,0.0552106087396,165248203,2.43022,44423534,13.993611552,297961945,21354737,216492576016
19,16,10,14,19,22,23,20,20,15,15.9786354465,60157833,1.96067,23160520,13.406569712,269452483,17767857,208897320903
22,15,10,2,1,5,7,22,20,15,0.670323703249,416629639,4.29497,81724910,13.942431665,298080806,21676311,215606348906
22,14,10,2,7,5,7,2,0,16,0.000120663540543,379029370,3.87071,94757602,13.313200757,292600310,21579231,212589621308
21,15,13,3,1,5,8,3,1,15,0.000322343516708,438130695,4.29497,99659224,13.291921346,292788721,21465484,209112184672
23,14,14,14,6,9,8,2,1,15,0.00145439070312,301716069,3.26901,74495843,14.714705351,305183214,21813477,221638303630


==> src/data/functionCallStack/configs-Radar-CIP.txt <==
6	18	19	8	0	22	19	2	10	12	2.61737336053	218199489	2.70444	
11	18	19	11	19	22	21	14	22	0	35.221095581	42543472	1.85666	
5	10	6	0	19	14	10	14	10	15	5.43444062078	139619609	2.14787	
5	10	5	0	0	14	10	2	9	15	0.00318781412261	326378092	3.10618	
5	19	8	1	19	17	10	2	23	0	59.9533643541	95297776	2.02202	
10	10	18	6	10	22	10	13	10	15	1.18246471372	134037501	2.42042	
6	10	8	3	10	14	10	5	22	11	0.465173727486	222234192	2.70961	
6	5	5	0	0	14	10	2	9	17	0.00130950085008	329106391	3.13696	
6	5	18	0	0	14	7	7	10	17	0.175596474449	323405482	3.07627	
12	9	8	0	13	14	11	6	22	11	0.508239214382	190913196	2.43271	
6	9	7	0	12	14	12	12	10	17	0.0128001684073	212431205	2.62745	


==> src/data/functionCallStack/configs-Radar-FCS.txt <==
22	15	15	15	1	17	13	2	6	9	0.0185998860015	291847478	3.19317	
19	7	10	1	9	3	7	3	1	16	0.000711568560373	377552605	4.02391	
22	18	10	12	19	22	23	14	23	15	157.467320384	61038746	1.96907	
19	16	12	14	6	3	13	2	0	15	0.00200376945544	321383741	3.48633	
19	7	10	0	0	3	7	2	4	9	5.72687739464e-05	470719189	4.29497	
23	16	12	14	6	3	7	2	20	15	0.0932412504657	305752539	3.45816	
23	8	10	6	6	3	7	4	4	16	0.000259665496509	390269468	3.9436	
23	16	10	13	12	18	14	2	13	16	0.0468009560268	174795499	2.58249	
23	8	10	14	6	16	23	4	17	12	0.571574861918	251805653	2.90698	
19	9	10	2	1	2	11	4	9	16	9.46570322242e-05	466616366	4.29497	
23	16	9	2	13	18	8	3	14	18	0.0815277093847	166351244	2.44981	
19	5	10	14	19	18	23	2	20	15	10.885040078	103281302	2.05877	
19	15	10	2	2	5	8	3	1	15	2.30350591268e-05	428843830	4.29497	
23	15	10	2	9	5	8	3	1	15	0.00108631113686	356452621	3.82054	
23	14	10	13	7	8	8	2	1	15	0.000573242073512	304068424	3.36182	
19	16	10	14	19	22	23	17	20	15	12.9824015951	60915714	1.96524	
22	14	10	3	6	5	7	2	1	15	9.21509162804e-05	390337544	3.97716	
22	15	10	2	2	5	8	3	1	15	2.30350591268e-05	428843830	4.29497	
23	19	10	13	14	3	14	3	14	16	0.0476425673622	242458131	3.04792	


==> src/data/tinyDNN/TinyDNN-PLC-default.csv <==
func1,func2,func3,func4,func5,func6,func7,func8,func9,func10,func11,func12,Accuracy,fpBits,fpEnergy,fpMemoryBits,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0,0,0,0,0,0,0,0,0,0,0,0.0,74071993,0.55467,14387689,0.0,


==> src/data/tinyDNN/TinyDNN-PLC.csv <==
func1,func2,func3,func4,func5,func6,func7,func8,func9,func10,func11,func12,Accuracy,fpBits,fpEnergy,fpMemoryBits,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
17,17,17,5,5,14,9,9,0,0,0,0,1.358,43213071,0.369818,14210115,0.0,
1,1,1,3,3,13,2,2,0,0,0,0,0.9629,72438138,0.542164,14392236,0.0,
1,1,1,0,0,7,20,20,0,0,0,0,0.9629,72438138,0.542164,14392234,0.0,
4,4,4,11,11,3,2,2,0,0,0,0,0.9629,66987841,0.503713,14376490,0.0,
7,7,7,15,15,12,19,19,0,0,0,0,0.963,61500736,0.474863,14327348,0.0,
11,11,11,9,9,23,1,1,0,0,0,0,0.9644,54307512,0.429166,14288652,0.0,
16,16,16,15,15,11,1,1,0,0,0,0,1.056,45066534,0.376967,14228482,0.0,
23,23,23,4,4,7,17,17,0,0,0,0,47.7463,33111684,0.31563,13842894,0.0,
15,15,15,3,3,20,17,17,0,0,0,0,0.9945,46976900,0.389073,14257616,0.0,
11,11,11,2,2,7,9,9,0,0,0,0,0.9644,54307512,0.429166,14288656,0.0,
11,11,11,7,7,15,8,8,0,0,0,0,0.9644,54307512,0.429166,14288651,0.0,
7,7,7,21,21,9,22,22,0,0,0,0,0.963,61500736,0.474863,14327342,0.0,
20,20,20,15,15,6,11,11,0,0,0,0,51.0101,37526101,0.340695,14066816,0.0,
7,7,7,22,22,0,14,14,0,0,0,0,0.963,61500736,0.474863,14327356,0.0,
11,11,11,13,13,8,15,15,0,0,0,0,0.9644,54307512,0.429166,14288663,0.0,
11,11,11,18,18,15,12,12,0,0,0,0,0.9644,54307512,0.429166,14288663,0.0,
23,23,23,4,4,20,3,3,0,0,0,0,47.7463,33111684,0.31563,13842881,0.0,
6,6,6,16,16,8,19,19,0,0,0,0,0.963,63326648,0.483475,14339194,0.0,
20,20,20,12,12,0,2,2,0,0,0,0,51.0101,37526101,0.340695,14066789,0.0,
1,1,1,0,0,16,0,0,0,0,0,0,0.9629,72438138,0.542164,14392242,0.0,
23,23,23,12,12,14,12,12,0,0,0,0,47.7463,33111684,0.31563,13842889,0.0,
19,19,19,22,22,23,14,14,0,0,0,0,26.4212,39393268,0.351096,14115942,0.0,
20,20,20,12,12,15,22,22,0,0,0,0,51.0101,37526101,0.340695,14066813,0.0,
1,1,1,16,16,2,12,12,0,0,0,0,0.9629,72438138,0.542164,14392241,0.0,
19,19,19,19,19,7,19,19,0,0,0,0,26.4212,39393268,0.351096,14115944,0.0,
8,8,8,22,22,4,14,14,0,0,0,0,0.9631,59773644,0.460024,14318675,0.0,
6,6,6,22,22,16,10,10,0,0,0,0,0.963,63326648,0.483475,14339182,0.0,
2,2,2,15,15,21,16,16,0,0,0,0,0.9629,70660082,0.527594,14403233,0.0,
19,19,19,0,0,12,17,17,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
22,22,22,9,9,10,9,9,0,0,0,0,50.9866,34425299,0.320055,13952154,0.0,
0,0,0,19,19,11,8,8,0,0,0,0,0.9629,74071993,0.55467,14388166,0.0,
10,10,10,14,14,5,5,5,0,0,0,0,0.9637,56077674,0.440237,14287465,0.0,
2,2,2,15,15,21,16,16,0,0,0,0,0.9629,70660082,0.527594,14403240,0.0,
1,1,1,0,0,16,0,0,0,0,0,0,0.9629,72438138,0.542164,14392241,0.0,
22,22,22,4,4,20,8,8,0,0,0,0,50.9866,34425299,0.320055,13952154,0.0,
12,12,12,7,7,15,3,3,0,0,0,0,0.9656,52485680,0.414485,14287116,0.0,
18,18,18,14,14,12,18,18,0,0,0,0,6.1081,41352540,0.361915,14192635,0.0,
11,11,11,0,0,5,4,4,0,0,0,0,0.9644,54307512,0.429166,14288661,0.0,
17,17,17,19,19,12,19,19,0,0,0,0,1.358,43213071,0.369818,14210119,0.0,
3,3,3,19,19,6,8,8,0,0,0,0,0.9629,68886100,0.517639,14389447,0.0,
13,13,13,6,6,23,14,14,0,0,0,0,0.9692,50566416,0.406105,14263762,0.0,
18,18,18,23,23,15,8,8,0,0,0,0,6.1081,41352540,0.361915,14192632,0.0,
20,20,20,16,16,8,19,19,0,0,0,0,51.0101,37526101,0.340695,14066808,0.0,
8,8,8,9,9,10,10,10,0,0,0,0,0.9631,59773644,0.460024,14318669,0.0,
20,20,20,22,22,0,2,2,0,0,0,0,51.0101,37526101,0.340695,14066788,0.0,
6,6,6,12,12,16,9,9,0,0,0,0,0.963,63326648,0.483475,14339194,0.0,
4,4,4,11,11,3,2,2,0,0,0,0,0.9629,66987841,0.503713,14376486,0.0,
20,20,20,12,12,15,22,22,0,0,0,0,51.0101,37526101,0.340695,14066808,0.0,
7,7,7,15,15,12,19,19,0,0,0,0,0.963,61500736,0.474863,14327360,0.0,
0,0,0,19,19,11,8,8,0,0,0,0,0.9629,74071993,0.55467,14388174,0.0,
23,23,23,3,3,5,17,17,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
23,23,23,12,12,0,2,2,0,0,0,0,47.7463,33111684,0.31563,13842888,0.0,
22,22,22,3,3,20,2,2,0,0,0,0,50.9866,34425299,0.320055,13952149,0.0,
2,2,2,4,4,14,3,3,0,0,0,0,0.9629,70660082,0.527594,14403226,0.0,
11,11,11,2,2,10,9,9,0,0,0,0,0.9644,54307512,0.429166,14288646,0.0,
8,8,8,22,22,4,14,14,0,0,0,0,0.9631,59773644,0.460024,14318677,0.0,
23,23,23,12,12,14,17,17,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
23,23,23,4,4,7,12,12,0,0,0,0,47.7463,33111684,0.31563,13842892,0.0,
2,2,2,15,15,13,16,16,0,0,0,0,0.9629,70660082,0.527594,14403225,0.0,
1,1,1,3,3,21,2,2,0,0,0,0,0.9629,72438138,0.542164,14392229,0.0,
6,6,6,16,16,12,19,19,0,0,0,0,0.963,63326648,0.483475,14339194,0.0,
4,4,4,11,11,3,2,2,0,0,0,0,0.9629,66987841,0.503713,14376492,0.0,
7,7,7,2,2,12,14,14,0,0,0,0,0.963,61500736,0.474863,14327360,0.0,
19,19,19,20,20,0,17,17,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
23,23,23,12,12,20,12,12,0,0,0,0,47.7463,33111684,0.31563,13842881,0.0,
13,13,13,3,3,17,17,17,0,0,0,0,0.9692,50566416,0.406105,14263760,0.0,
1,1,1,11,11,4,17,17,0,0,0,0,0.9629,72438138,0.542164,14392242,0.0,
23,23,23,12,12,14,1,1,0,0,0,0,47.7463,33111684,0.31563,13842896,0.0,
20,20,20,23,23,15,8,8,0,0,0,0,51.0101,37526101,0.340695,14066813,0.0,
13,13,13,7,7,23,14,14,0,0,0,0,0.9692,50566416,0.406105,14263759,0.0,
7,7,7,11,11,11,19,19,0,0,0,0,0.963,61500736,0.474863,14327336,0.0,
4,4,4,15,15,4,2,2,0,0,0,0,0.9629,66987841,0.503713,14376492,0.0,
17,17,17,6,6,11,1,1,0,0,0,0,1.358,43213071,0.369818,14210111,0.0,
16,16,16,14,14,14,9,9,0,0,0,0,1.056,45066534,0.376967,14228478,0.0,
10,10,10,14,14,5,5,5,0,0,0,0,0.9637,56077674,0.440237,14287454,0.0,
12,12,12,7,7,15,3,3,0,0,0,0,0.9656,52485680,0.414485,14287127,0.0,
19,19,19,14,14,7,5,5,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
10,10,10,19,19,7,19,19,0,0,0,0,0.9637,56077674,0.440237,14287462,0.0,
20,20,20,12,12,23,14,14,0,0,0,0,51.0101,37526101,0.340695,14066817,0.0,
23,23,23,21,21,14,12,12,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
20,20,20,22,22,23,14,14,0,0,0,0,51.0101,37526101,0.340695,14066801,0.0,
4,4,4,11,11,3,2,2,0,0,0,0,0.9629,66987841,0.503713,14376452,0.0,
4,4,4,12,12,9,2,2,0,0,0,0,0.9629,66987841,0.503713,14376486,0.0,
7,7,7,20,20,4,20,20,0,0,0,0,0.963,61500736,0.474863,14327368,0.0,
7,7,7,22,22,12,19,19,0,0,0,0,0.963,61500736,0.474863,14327366,0.0,
17,17,17,19,19,0,14,14,0,0,0,0,1.358,43213071,0.369818,14210119,0.0,
19,19,19,3,3,5,17,17,0,0,0,0,26.4212,39393268,0.351096,14115944,0.0,
23,23,23,20,20,0,17,17,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
18,18,18,14,14,5,14,14,0,0,0,0,6.1081,41352540,0.361915,14192631,0.0,
22,22,22,3,3,12,17,17,0,0,0,0,50.9866,34425299,0.320055,13952149,0.0,
18,18,18,14,14,16,8,8,0,0,0,0,6.1081,41352540,0.361915,14192629,0.0,
16,16,16,23,23,11,1,1,0,0,0,0,1.056,45066534,0.376967,14228480,0.0,
23,23,23,0,0,7,17,17,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
23,23,23,12,12,14,17,17,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
7,7,7,22,22,0,14,14,0,0,0,0,0.963,61500736,0.474863,14327364,0.0,
5,5,5,22,22,4,14,14,0,0,0,0,0.9629,65165880,0.491626,14359059,0.0,
22,22,22,19,19,7,19,19,0,0,0,0,50.9866,34425299,0.320055,13952150,0.0,
10,10,10,20,20,0,17,17,0,0,0,0,0.9637,56077674,0.440237,14287456,0.0,
10,10,10,14,14,4,14,14,0,0,0,0,0.9637,56077674,0.440237,14287458,0.0,
5,5,5,22,22,5,6,6,0,0,0,0,0.9629,65165880,0.491626,14359060,0.0,
19,19,19,19,19,7,19,19,0,0,0,0,26.4212,39393268,0.351096,14115946,0.0,
15,15,15,3,3,20,17,17,0,0,0,0,0.9945,46976900,0.389073,14257618,0.0,
11,11,11,9,9,22,4,4,0,0,0,0,0.9644,54307512,0.429166,14288660,0.0,
19,19,19,19,19,8,17,17,0,0,0,0,26.4212,39393268,0.351096,14115935,0.0,
17,17,17,19,19,0,12,12,0,0,0,0,1.358,43213071,0.369818,14210119,0.0,
19,19,19,22,22,23,13,13,0,0,0,0,26.4212,39393268,0.351096,14115952,0.0,
19,19,19,20,20,1,18,18,0,0,0,0,26.4212,39393268,0.351096,14115952,0.0,
20,20,20,14,14,11,17,17,0,0,0,0,51.0101,37526101,0.340695,14066804,0.0,
17,17,17,9,9,12,17,17,0,0,0,0,1.358,43213071,0.369818,14210078,0.0,
20,20,20,14,14,11,2,2,0,0,0,0,51.0101,37526101,0.340695,14066812,0.0,
23,23,23,4,4,7,17,17,0,0,0,0,47.7463,33111684,0.31563,13842883,0.0,
7,7,7,11,11,11,19,19,0,0,0,0,0.963,61500736,0.474863,14327360,0.0,
19,19,19,8,8,0,4,4,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
12,12,12,20,20,15,16,16,0,0,0,0,0.9656,52485680,0.414485,14287106,0.0,
13,13,13,3,3,17,17,17,0,0,0,0,0.9692,50566416,0.406105,14263753,0.0,
17,17,17,6,6,10,1,1,0,0,0,0,1.358,43213071,0.369818,14210114,0.0,
16,16,16,14,14,14,10,10,0,0,0,0,1.056,45066534,0.376967,14228479,0.0,
8,8,8,9,9,10,9,9,0,0,0,0,0.9631,59773644,0.460024,14318673,0.0,
8,8,8,22,22,4,14,14,0,0,0,0,0.9631,59773644,0.460024,14318669,0.0,
19,19,19,22,22,23,14,14,0,0,0,0,26.4212,39393268,0.351096,14115954,0.0,
23,23,23,12,12,14,17,17,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
5,5,5,22,22,4,20,20,0,0,0,0,0.9629,65165880,0.491626,14359065,0.0,
23,23,23,20,20,0,17,17,0,0,0,0,47.7463,33111684,0.31563,13842891,0.0,
23,23,23,12,12,15,17,17,0,0,0,0,47.7463,33111684,0.31563,13842883,0.0,
12,12,12,11,11,7,1,1,0,0,0,0,0.9656,52485680,0.414485,14287122,0.0,
22,22,22,5,5,23,17,17,0,0,0,0,50.9866,34425299,0.320055,13952149,0.0,
15,15,15,2,2,22,14,14,0,0,0,0,0.9945,46976900,0.389073,14257615,0.0,
7,7,7,3,3,12,17,17,0,0,0,0,0.963,61500736,0.474863,14327366,0.0,
7,7,7,22,22,12,18,18,0,0,0,0,0.963,61500736,0.474863,14327353,0.0,
17,17,17,14,14,12,19,19,0,0,0,0,1.358,43213071,0.369818,14210107,0.0,
6,6,6,22,22,4,17,17,0,0,0,0,0.963,63326648,0.483475,14339198,0.0,
22,22,22,20,20,0,20,20,0,0,0,0,50.9866,34425299,0.320055,13952146,0.0,
19,19,19,20,20,4,17,17,0,0,0,0,26.4212,39393268,0.351096,14115940,0.0,
23,23,23,20,20,0,18,18,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
11,11,11,20,20,0,3,3,0,0,0,0,0.9644,54307512,0.429166,14288664,0.0,
20,20,20,9,9,23,17,17,0,0,0,0,51.0101,37526101,0.340695,14066814,0.0,
17,17,17,9,9,12,17,17,0,0,0,0,1.358,43213071,0.369818,14210105,0.0,
1,1,1,22,22,6,6,6,0,0,0,0,0.9629,72438138,0.542164,14392225,0.0,
16,16,16,14,14,12,10,10,0,0,0,0,1.056,45066534,0.376967,14228475,0.0,
7,7,7,22,22,14,19,19,0,0,0,0,0.963,61500736,0.474863,14327353,0.0,
5,5,5,8,8,4,4,4,0,0,0,0,0.9629,65165880,0.491626,14359045,0.0,
19,19,19,22,22,0,19,19,0,0,0,0,26.4212,39393268,0.351096,14115946,0.0,
23,23,23,12,12,14,17,17,0,0,0,0,47.7463,33111684,0.31563,13842888,0.0,
22,22,22,14,14,15,8,8,0,0,0,0,50.9866,34425299,0.320055,13952154,0.0,
6,6,6,14,14,10,9,9,0,0,0,0,0.963,63326648,0.483475,14339194,0.0,
18,18,18,9,9,14,10,10,0,0,0,0,6.1081,41352540,0.361915,14192652,0.0,
23,23,23,12,12,0,17,17,0,0,0,0,47.7463,33111684,0.31563,13842885,0.0,
19,19,19,8,8,18,4,4,0,0,0,0,26.4212,39393268,0.351096,14115946,0.0,
19,19,19,20,20,0,17,17,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
20,20,20,14,14,16,8,8,0,0,0,0,51.0101,37526101,0.340695,14066782,0.0,
5,5,5,22,22,11,6,6,0,0,0,0,0.9629,65165880,0.491626,14359059,0.0,
16,16,16,6,6,5,1,1,0,0,0,0,1.056,45066534,0.376967,14228470,0.0,
13,13,13,3,3,17,5,5,0,0,0,0,0.9692,50566416,0.406105,14263751,0.0,
11,11,11,12,12,22,15,15,0,0,0,0,0.9644,54307512,0.429166,14288662,0.0,
21,21,21,22,22,23,13,13,0,0,0,0,53.4788,35853372,0.331416,14016450,0.0,
18,18,18,19,19,12,19,19,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
19,19,19,22,22,23,13,13,0,0,0,0,26.4212,39393268,0.351096,14115938,0.0,
23,23,23,12,12,15,17,17,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
12,12,12,11,11,2,1,1,0,0,0,0,0.9656,52485680,0.414485,14287122,0.0,
19,19,19,20,20,6,18,18,0,0,0,0,26.4212,39393268,0.351096,14115953,0.0,
19,19,19,23,23,1,20,20,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
19,19,19,22,22,22,13,13,0,0,0,0,26.4212,39393268,0.351096,14115928,0.0,
5,5,5,22,22,19,20,20,0,0,0,0,0.9629,65165880,0.491626,14359057,0.0,
19,19,19,8,8,5,4,4,0,0,0,0,26.4212,39393268,0.351096,14115954,0.0,
11,11,11,20,20,21,3,3,0,0,0,0,0.9644,54307512,0.429166,14288658,0.0,
19,19,19,23,23,2,13,13,0,0,0,0,26.4212,39393268,0.351096,14115952,0.0,
15,15,15,3,3,20,17,17,0,0,0,0,0.9945,46976900,0.389073,14257617,0.0,
8,8,8,22,22,4,14,14,0,0,0,0,0.9631,59773644,0.460024,14318669,0.0,
23,23,23,20,20,1,17,17,0,0,0,0,47.7463,33111684,0.31563,13842881,0.0,
12,12,12,3,3,16,5,5,0,0,0,0,0.9656,52485680,0.414485,14287113,0.0,
17,17,17,6,6,11,2,2,0,0,0,0,1.358,43213071,0.369818,14210095,0.0,
16,16,16,14,14,12,9,9,0,0,0,0,1.056,45066534,0.376967,14228489,0.0,
18,18,18,19,19,18,18,18,0,0,0,0,6.1081,41352540,0.361915,14192636,0.0,
19,19,19,8,8,12,5,5,0,0,0,0,26.4212,39393268,0.351096,14115935,0.0,
15,15,15,18,18,12,20,20,0,0,0,0,0.9945,46976900,0.389073,14257609,0.0,
18,18,18,3,3,22,14,14,0,0,0,0,6.1081,41352540,0.361915,14192630,0.0,
7,7,7,22,22,14,19,19,0,0,0,0,0.963,61500736,0.474863,14327361,0.0,
12,12,12,7,7,15,0,0,0,0,0,0,0.9656,52485680,0.414485,14287101,0.0,
7,7,7,22,22,14,19,19,0,0,0,0,0.963,61500736,0.474863,14327368,0.0,
19,19,19,22,22,0,19,19,0,0,0,0,26.4212,39393268,0.351096,14115948,0.0,
11,11,11,10,10,22,2,2,0,0,0,0,0.9644,54307512,0.429166,14288662,0.0,
23,23,23,19,19,1,18,18,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
21,21,21,20,20,23,17,17,0,0,0,0,53.4788,35853372,0.331416,14016448,0.0,
23,23,23,14,14,15,13,13,0,0,0,0,47.7463,33111684,0.31563,13842881,0.0,
23,23,23,22,22,5,16,16,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
5,5,5,12,12,14,20,20,0,0,0,0,0.9629,65165880,0.491626,14359065,0.0,
11,11,11,9,9,10,17,17,0,0,0,0,0.9644,54307512,0.429166,14288659,0.0,
23,23,23,20,20,0,10,10,0,0,0,0,47.7463,33111684,0.31563,13842886,0.0,
17,17,17,6,6,11,0,0,0,0,0,0,1.358,43213071,0.369818,14210115,0.0,
15,15,15,3,3,20,17,17,0,0,0,0,0.9945,46976900,0.389073,14257596,0.0,
16,16,16,9,9,14,10,10,0,0,0,0,1.056,45066534,0.376967,14228488,0.0,
18,18,18,14,14,14,10,10,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
5,5,5,12,12,14,0,0,0,0,0,0,0.9629,65165880,0.491626,14359056,0.0,
12,12,12,7,7,15,22,22,0,0,0,0,0.9656,52485680,0.414485,14287118,0.0,
19,19,19,22,22,21,13,13,0,0,0,0,26.4212,39393268,0.351096,14115953,0.0,
19,19,19,23,23,2,19,19,0,0,0,0,26.4212,39393268,0.351096,14115931,0.0,
19,19,19,23,23,1,8,8,0,0,0,0,26.4212,39393268,0.351096,14115957,0.0,
16,16,16,14,14,12,20,20,0,0,0,0,1.056,45066534,0.376967,14228473,0.0,
5,5,5,19,19,4,18,18,0,0,0,0,0.9629,65165880,0.491626,14359046,0.0,
18,18,18,22,22,18,20,20,0,0,0,0,6.1081,41352540,0.361915,14192647,0.0,
19,19,19,23,23,1,15,15,0,0,0,0,26.4212,39393268,0.351096,14115952,0.0,
23,23,23,20,20,2,17,17,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
13,13,13,3,3,17,17,17,0,0,0,0,0.9692,50566416,0.406105,14263763,0.0,
9,9,9,11,11,7,1,1,0,0,0,0,0.9633,57922626,0.447836,14298059,0.0,
15,15,15,3,3,20,10,10,0,0,0,0,0.9945,46976900,0.389073,14257608,0.0,
20,20,20,14,14,13,22,22,0,0,0,0,51.0101,37526101,0.340695,14066817,0.0,
19,19,19,3,3,20,13,13,0,0,0,0,26.4212,39393268,0.351096,14115946,0.0,
15,15,15,22,22,23,13,13,0,0,0,0,0.9945,46976900,0.389073,14257599,0.0,
18,18,18,21,21,18,18,18,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
20,20,20,20,20,23,13,13,0,0,0,0,51.0101,37526101,0.340695,14066804,0.0,
18,18,18,14,14,14,10,10,0,0,0,0,6.1081,41352540,0.361915,14192626,0.0,
18,18,18,9,9,14,9,9,0,0,0,0,6.1081,41352540,0.361915,14192632,0.0,
13,13,13,8,8,20,14,14,0,0,0,0,0.9692,50566416,0.406105,14263758,0.0,
23,23,23,20,20,2,18,18,0,0,0,0,47.7463,33111684,0.31563,13842888,0.0,
15,15,15,3,3,20,20,20,0,0,0,0,0.9945,46976900,0.389073,14257614,0.0,
5,5,5,12,12,14,17,17,0,0,0,0,0.9629,65165880,0.491626,14359071,0.0,
6,6,6,9,9,14,10,10,0,0,0,0,0.963,63326648,0.483475,14339198,0.0,
20,20,20,22,22,4,15,15,0,0,0,0,51.0101,37526101,0.340695,14066808,0.0,
22,22,22,20,20,0,17,17,0,0,0,0,50.9866,34425299,0.320055,13952150,0.0,
14,14,14,7,7,23,14,14,0,0,0,0,0.9767,48800807,0.399732,14261911,0.0,
19,19,19,22,22,22,13,13,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
5,5,5,22,22,5,20,20,0,0,0,0,0.9629,65165880,0.491626,14359059,0.0,
20,20,20,23,23,2,18,18,0,0,0,0,51.0101,37526101,0.340695,14066814,0.0,
22,22,22,20,20,0,13,13,0,0,0,0,50.9866,34425299,0.320055,13952146,0.0,
19,19,19,23,23,2,13,13,0,0,0,0,26.4212,39393268,0.351096,14115924,0.0,
19,19,19,23,23,2,23,23,0,0,0,0,26.4212,39393268,0.351096,14115941,0.0,
19,19,19,23,23,18,20,20,0,0,0,0,26.4212,39393268,0.351096,14115953,0.0,
18,18,18,23,23,4,19,19,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
5,5,5,11,11,13,1,1,0,0,0,0,0.9629,65165880,0.491626,14359049,0.0,
10,10,10,12,12,7,20,20,0,0,0,0,0.9637,56077674,0.440237,14287461,0.0,
11,11,11,10,10,22,2,2,0,0,0,0,0.9644,54307512,0.429166,14288662,0.0,
13,13,13,3,3,17,17,17,0,0,0,0,0.9692,50566416,0.406105,14263758,0.0,
5,5,5,11,11,10,1,1,0,0,0,0,0.9629,65165880,0.491626,14359064,0.0,
17,17,17,7,7,14,0,0,0,0,0,0,1.358,43213071,0.369818,14210110,0.0,
19,19,19,23,23,2,13,13,0,0,0,0,26.4212,39393268,0.351096,14115952,0.0,
8,8,8,9,9,10,9,9,0,0,0,0,0.9631,59773644,0.460024,14318666,0.0,
18,18,18,14,14,5,4,4,0,0,0,0,6.1081,41352540,0.361915,14192643,0.0,
11,11,11,22,22,18,20,20,0,0,0,0,0.9644,54307512,0.429166,14288660,0.0,
12,12,12,7,7,16,14,14,0,0,0,0,0.9656,52485680,0.414485,14287119,0.0,
14,14,14,7,7,22,23,23,0,0,0,0,0.9767,48800807,0.399732,14261901,0.0,
23,23,23,9,9,1,15,15,0,0,0,0,47.7463,33111684,0.31563,13842875,0.0,
18,18,18,20,20,14,17,17,0,0,0,0,6.1081,41352540,0.361915,14192633,0.0,
23,23,23,6,6,1,1,1,0,0,0,0,47.7463,33111684,0.31563,13842892,0.0,
12,12,12,12,12,11,18,18,0,0,0,0,0.9656,52485680,0.414485,14287115,0.0,
18,18,18,18,18,22,18,18,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
19,19,19,22,22,18,13,13,0,0,0,0,26.4212,39393268,0.351096,14115942,0.0,
19,19,19,19,19,14,0,0,0,0,0,0,26.4212,39393268,0.351096,14115946,0.0,
5,5,5,11,11,21,13,13,0,0,0,0,0.9629,65165880,0.491626,14359069,0.0,
7,7,7,22,22,14,19,19,0,0,0,0,0.963,61500736,0.474863,14327368,0.0,
19,19,19,23,23,1,20,20,0,0,0,0,26.4212,39393268,0.351096,14115945,0.0,
15,15,15,19,19,18,12,12,0,0,0,0,0.9945,46976900,0.389073,14257607,0.0,
18,18,18,22,22,23,19,19,0,0,0,0,6.1081,41352540,0.361915,14192623,0.0,
23,23,23,20,20,2,14,14,0,0,0,0,47.7463,33111684,0.31563,13842887,0.0,
14,14,14,7,7,23,18,18,0,0,0,0,0.9767,48800807,0.399732,14261907,0.0,
10,10,10,22,22,7,19,19,0,0,0,0,0.9637,56077674,0.440237,14287466,0.0,
7,7,7,11,11,14,1,1,0,0,0,0,0.963,61500736,0.474863,14327352,0.0,
22,22,22,21,21,2,14,14,0,0,0,0,50.9866,34425299,0.320055,13952154,0.0,
8,8,8,20,20,14,19,19,0,0,0,0,0.9631,59773644,0.460024,14318673,0.0,
16,16,16,14,14,12,20,20,0,0,0,0,1.056,45066534,0.376967,14228482,0.0,
7,7,7,22,22,14,9,9,0,0,0,0,0.963,61500736,0.474863,14327349,0.0,
23,23,23,19,19,1,17,17,0,0,0,0,47.7463,33111684,0.31563,13842872,0.0,
13,13,13,4,4,17,17,17,0,0,0,0,0.9692,50566416,0.406105,14263750,0.0,
20,20,20,14,14,21,13,13,0,0,0,0,51.0101,37526101,0.340695,14066801,0.0,
16,16,16,22,22,12,10,10,0,0,0,0,1.056,45066534,0.376967,14228489,0.0,
18,18,18,19,19,18,18,18,0,0,0,0,6.1081,41352540,0.361915,14192629,0.0,
18,18,18,22,22,18,20,20,0,0,0,0,6.1081,41352540,0.361915,14192652,0.0,
13,13,13,3,3,17,17,17,0,0,0,0,0.9692,50566416,0.406105,14263755,0.0,
18,18,18,19,19,19,17,17,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
11,11,11,10,10,22,2,2,0,0,0,0,0.9644,54307512,0.429166,14288664,0.0,
19,19,19,23,23,2,19,19,0,0,0,0,26.4212,39393268,0.351096,14115923,0.0,
5,5,5,3,3,19,13,13,0,0,0,0,0.9629,65165880,0.491626,14359068,0.0,
15,15,15,10,10,22,17,17,0,0,0,0,0.9945,46976900,0.389073,14257603,0.0,
22,22,22,20,20,13,9,9,0,0,0,0,50.9866,34425299,0.320055,13952133,0.0,
16,16,16,14,14,1,18,18,0,0,0,0,1.056,45066534,0.376967,14228485,0.0,
23,23,23,20,20,2,17,17,0,0,0,0,47.7463,33111684,0.31563,13842892,0.0,
23,23,23,20,20,0,14,14,0,0,0,0,47.7463,33111684,0.31563,13842892,0.0,
9,9,9,11,11,8,1,1,0,0,0,0,0.9633,57922626,0.447836,14298081,0.0,
18,18,18,23,23,4,20,20,0,0,0,0,6.1081,41352540,0.361915,14192608,0.0,
15,15,15,22,22,23,13,13,0,0,0,0,0.9945,46976900,0.389073,14257611,0.0,
19,19,19,23,23,2,13,13,0,0,0,0,26.4212,39393268,0.351096,14115948,0.0,
3,3,3,11,11,21,13,13,0,0,0,0,0.9629,68886100,0.517639,14389449,0.0,
23,23,23,23,23,2,13,13,0,0,0,0,47.7463,33111684,0.31563,13842911,0.0,
9,9,9,7,7,7,1,1,0,0,0,0,0.9633,57922626,0.447836,14298076,0.0,
12,12,12,12,12,16,13,13,0,0,0,0,0.9656,52485680,0.414485,14287122,0.0,
18,18,18,6,6,10,1,1,0,0,0,0,6.1081,41352540,0.361915,14192636,0.0,
20,20,20,22,22,21,13,13,0,0,0,0,51.0101,37526101,0.340695,14066815,0.0,
19,19,19,23,23,2,19,19,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
23,23,23,16,16,2,18,18,0,0,0,0,47.7463,33111684,0.31563,13842878,0.0,
20,20,20,19,19,1,17,17,0,0,0,0,51.0101,37526101,0.340695,14066812,0.0,
23,23,23,22,22,2,19,19,0,0,0,0,47.7463,33111684,0.31563,13842892,0.0,
23,23,23,16,16,2,18,18,0,0,0,0,47.7463,33111684,0.31563,13842883,0.0,
12,12,12,7,7,16,14,14,0,0,0,0,0.9656,52485680,0.414485,14287117,0.0,
19,19,19,22,22,18,20,20,0,0,0,0,26.4212,39393268,0.351096,14115954,0.0,
18,18,18,23,23,4,19,19,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
8,8,8,20,20,18,19,19,0,0,0,0,0.9631,59773644,0.460024,14318677,0.0,
15,15,15,3,3,20,17,17,0,0,0,0,0.9945,46976900,0.389073,14257609,0.0,
18,18,18,3,3,10,2,2,0,0,0,0,6.1081,41352540,0.361915,14192641,0.0,
5,5,5,6,6,19,10,10,0,0,0,0,0.9629,65165880,0.491626,14359051,0.0,
5,5,5,11,11,20,13,13,0,0,0,0,0.9629,65165880,0.491626,14359049,0.0,
18,18,18,23,23,4,19,19,0,0,0,0,6.1081,41352540,0.361915,14192643,0.0,
11,11,11,10,10,16,2,2,0,0,0,0,0.9644,54307512,0.429166,14288664,0.0,
12,12,12,7,7,21,14,14,0,0,0,0,0.9656,52485680,0.414485,14287123,0.0,
19,19,19,23,23,2,14,14,0,0,0,0,26.4212,39393268,0.351096,14115948,0.0,
19,19,19,23,23,2,19,19,0,0,0,0,26.4212,39393268,0.351096,14115953,0.0,
19,19,19,23,23,2,19,19,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
14,14,14,4,4,17,12,12,0,0,0,0,0.9767,48800807,0.399732,14261903,0.0,
17,17,17,22,22,19,2,2,0,0,0,0,1.358,43213071,0.369818,14210119,0.0,
18,18,18,6,6,12,19,19,0,0,0,0,6.1081,41352540,0.361915,14192635,0.0,
19,19,19,17,17,7,18,18,0,0,0,0,26.4212,39393268,0.351096,14115940,0.0,
23,23,23,23,23,2,13,13,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
23,23,23,20,20,2,18,18,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
23,23,23,19,19,1,17,17,0,0,0,0,47.7463,33111684,0.31563,13842888,0.0,
19,19,19,22,22,22,13,13,0,0,0,0,26.4212,39393268,0.351096,14115944,0.0,
11,11,11,10,10,21,2,2,0,0,0,0,0.9644,54307512,0.429166,14288667,0.0,
16,16,16,14,14,12,10,10,0,0,0,0,1.056,45066534,0.376967,14228485,0.0,
10,10,10,11,11,8,1,1,0,0,0,0,0.9637,56077674,0.440237,14287461,0.0,
15,15,15,3,3,11,17,17,0,0,0,0,0.9945,46976900,0.389073,14257599,0.0,
17,17,17,6,6,20,1,1,0,0,0,0,1.358,43213071,0.369818,14210095,0.0,
18,18,18,6,6,19,18,18,0,0,0,0,6.1081,41352540,0.361915,14192643,0.0,
18,18,18,20,20,14,0,0,0,0,0,0,6.1081,41352540,0.361915,14192638,0.0,
5,5,5,6,6,19,2,2,0,0,0,0,0.9629,65165880,0.491626,14359069,0.0,
9,9,9,10,10,8,10,10,0,0,0,0,0.9633,57922626,0.447836,14298079,0.0,
18,18,18,6,6,13,20,20,0,0,0,0,6.1081,41352540,0.361915,14192636,0.0,
6,6,6,3,3,19,13,13,0,0,0,0,0.963,63326648,0.483475,14339195,0.0,
6,6,6,22,22,12,13,13,0,0,0,0,0.963,63326648,0.483475,14339188,0.0,
16,16,16,4,4,19,10,10,0,0,0,0,1.056,45066534,0.376967,14228486,0.0,
23,23,23,7,7,2,23,23,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
14,14,14,16,16,21,18,18,0,0,0,0,0.9767,48800807,0.399732,14261899,0.0,
21,21,21,22,22,19,19,19,0,0,0,0,53.4788,35853372,0.331416,14016447,0.0,
17,17,17,6,6,12,2,2,0,0,0,0,1.358,43213071,0.369818,14210115,0.0,
18,18,18,23,23,4,19,19,0,0,0,0,6.1081,41352540,0.361915,14192627,0.0,
19,19,19,22,22,2,19,19,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
7,7,7,22,22,14,9,9,0,0,0,0,0.963,61500736,0.474863,14327356,0.0,
19,19,19,23,23,2,19,19,0,0,0,0,26.4212,39393268,0.351096,14115943,0.0,
5,5,5,6,6,18,21,21,0,0,0,0,0.9629,65165880,0.491626,14359059,0.0,
18,18,18,22,22,19,11,11,0,0,0,0,6.1081,41352540,0.361915,14192632,0.0,
23,23,23,23,23,4,18,18,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
18,18,18,13,13,2,19,19,0,0,0,0,6.1081,41352540,0.361915,14192647,0.0,
15,15,15,23,23,23,13,13,0,0,0,0,0.9945,46976900,0.389073,14257607,0.0,
23,23,23,16,16,2,18,18,0,0,0,0,47.7463,33111684,0.31563,13842890,0.0,
19,19,19,17,17,7,18,18,0,0,0,0,26.4212,39393268,0.351096,14115948,0.0,
23,23,23,20,20,1,17,17,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
23,23,23,19,19,1,17,17,0,0,0,0,47.7463,33111684,0.31563,13842880,0.0,
19,19,19,17,17,7,18,18,0,0,0,0,26.4212,39393268,0.351096,14115953,0.0,
23,23,23,16,16,2,18,18,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
16,16,16,14,14,12,10,10,0,0,0,0,1.056,45066534,0.376967,14228478,0.0,
17,17,17,22,22,10,10,10,0,0,0,0,1.358,43213071,0.369818,14210116,0.0,
12,12,12,6,6,14,1,1,0,0,0,0,0.9656,52485680,0.414485,14287100,0.0,
12,12,12,23,23,17,19,19,0,0,0,0,0.9656,52485680,0.414485,14287113,0.0,
19,19,19,7,7,1,14,14,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
16,16,16,14,14,12,9,9,0,0,0,0,1.056,45066534,0.376967,14228483,0.0,
9,9,9,14,14,8,2,2,0,0,0,0,0.9633,57922626,0.447836,14298071,0.0,
13,13,13,6,6,14,2,2,0,0,0,0,0.9692,50566416,0.406105,14263739,0.0,
5,5,5,3,3,19,15,15,0,0,0,0,0.9629,65165880,0.491626,14359064,0.0,
15,15,15,22,22,18,13,13,0,0,0,0,0.9945,46976900,0.389073,14257610,0.0,
13,13,13,4,4,22,17,17,0,0,0,0,0.9692,50566416,0.406105,14263748,0.0,
23,23,23,19,19,1,17,17,0,0,0,0,47.7463,33111684,0.31563,13842870,0.0,
15,15,15,22,22,23,13,13,0,0,0,0,0.9945,46976900,0.389073,14257609,0.0,
5,5,5,5,5,18,22,22,0,0,0,0,0.9629,65165880,0.491626,14359054,0.0,
16,16,16,14,14,12,8,8,0,0,0,0,1.056,45066534,0.376967,14228489,0.0,
17,17,17,6,6,13,1,1,0,0,0,0,1.358,43213071,0.369818,14210109,0.0,
17,17,17,6,6,12,2,2,0,0,0,0,1.358,43213071,0.369818,14210103,0.0,
19,19,19,17,17,0,18,18,0,0,0,0,26.4212,39393268,0.351096,14115939,0.0,
18,18,18,7,7,8,14,14,0,0,0,0,6.1081,41352540,0.361915,14192635,0.0,
9,9,9,11,11,8,1,1,0,0,0,0,0.9633,57922626,0.447836,14298077,0.0,
13,13,13,4,4,17,17,17,0,0,0,0,0.9692,50566416,0.406105,14263758,0.0,
18,18,18,6,6,8,2,2,0,0,0,0,6.1081,41352540,0.361915,14192643,0.0,
17,17,17,23,23,4,19,19,0,0,0,0,1.358,43213071,0.369818,14210101,0.0,
18,18,18,22,22,17,20,20,0,0,0,0,6.1081,41352540,0.361915,14192647,0.0,
19,19,19,7,7,2,15,15,0,0,0,0,26.4212,39393268,0.351096,14115953,0.0,
18,18,18,19,19,20,4,4,0,0,0,0,6.1081,41352540,0.361915,14192641,0.0,
23,23,23,22,22,1,17,17,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
16,16,16,14,14,12,18,18,0,0,0,0,1.056,45066534,0.376967,14228486,0.0,
23,23,23,16,16,1,9,9,0,0,0,0,47.7463,33111684,0.31563,13842892,0.0,
14,14,14,17,17,7,18,18,0,0,0,0,0.9767,48800807,0.399732,14261908,0.0,
20,20,20,23,23,23,13,13,0,0,0,0,51.0101,37526101,0.340695,14066804,0.0,
7,7,7,19,19,13,9,9,0,0,0,0,0.963,61500736,0.474863,14327364,0.0,
18,18,18,6,6,14,20,20,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
8,8,8,20,20,14,20,20,0,0,0,0,0.9631,59773644,0.460024,14318672,0.0,
18,18,18,22,22,18,19,19,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
19,19,19,17,17,20,18,18,0,0,0,0,26.4212,39393268,0.351096,14115931,0.0,
5,5,5,7,7,6,21,21,0,0,0,0,0.9629,65165880,0.491626,14359069,0.0,
23,23,23,16,16,16,18,18,0,0,0,0,47.7463,33111684,0.31563,13842890,0.0,
7,7,7,22,22,0,9,9,0,0,0,0,0.963,61500736,0.474863,14327363,0.0,
17,17,17,17,17,2,18,18,0,0,0,0,1.358,43213071,0.369818,14210115,0.0,
23,23,23,16,16,0,18,18,0,0,0,0,47.7463,33111684,0.31563,13842875,0.0,
19,19,19,17,17,13,18,18,0,0,0,0,26.4212,39393268,0.351096,14115947,0.0,
17,17,17,6,6,7,9,9,0,0,0,0,1.358,43213071,0.369818,14210115,0.0,
18,18,18,19,19,2,3,3,0,0,0,0,6.1081,41352540,0.361915,14192636,0.0,
19,19,19,23,23,19,13,13,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
19,19,19,17,17,0,18,18,0,0,0,0,26.4212,39393268,0.351096,14115942,0.0,
15,15,15,14,14,12,18,18,0,0,0,0,0.9945,46976900,0.389073,14257619,0.0,
7,7,7,22,22,18,19,19,0,0,0,0,0.963,61500736,0.474863,14327365,0.0,
18,18,18,3,3,19,15,15,0,0,0,0,6.1081,41352540,0.361915,14192646,0.0,
23,23,23,16,16,2,18,18,0,0,0,0,47.7463,33111684,0.31563,13842885,0.0,
4,4,4,3,3,19,16,16,0,0,0,0,0.9629,66987841,0.503713,14376491,0.0,
19,19,19,22,22,14,9,9,0,0,0,0,26.4212,39393268,0.351096,14115909,0.0,
7,7,7,17,17,7,18,18,0,0,0,0,0.963,61500736,0.474863,14327346,0.0,
23,23,23,19,19,7,18,18,0,0,0,0,47.7463,33111684,0.31563,13842869,0.0,
19,19,19,17,17,1,17,17,0,0,0,0,26.4212,39393268,0.351096,14115943,0.0,
18,18,18,23,23,14,19,19,0,0,0,0,6.1081,41352540,0.361915,14192638,0.0,
12,12,12,4,4,18,4,4,0,0,0,0,0.9656,52485680,0.414485,14287117,0.0,
18,18,18,22,22,18,20,20,0,0,0,0,6.1081,41352540,0.361915,14192643,0.0,
18,18,18,22,22,18,19,19,0,0,0,0,6.1081,41352540,0.361915,14192635,0.0,
5,5,5,3,3,17,9,9,0,0,0,0,0.9629,65165880,0.491626,14359069,0.0,
23,23,23,17,17,4,13,13,0,0,0,0,47.7463,33111684,0.31563,13842878,0.0,
22,22,22,11,11,7,1,1,0,0,0,0,50.9866,34425299,0.320055,13952150,0.0,
10,10,10,16,16,1,9,9,0,0,0,0,0.9637,56077674,0.440237,14287460,0.0,
23,23,23,19,19,1,17,17,0,0,0,0,47.7463,33111684,0.31563,13842895,0.0,
19,19,19,17,17,7,18,18,0,0,0,0,26.4212,39393268,0.351096,14115948,0.0,
5,5,5,6,6,19,13,13,0,0,0,0,0.9629,65165880,0.491626,14359067,0.0,
13,13,13,21,21,2,13,13,0,0,0,0,0.9692,50566416,0.406105,14263759,0.0,
9,9,9,11,11,8,1,1,0,0,0,0,0.9633,57922626,0.447836,14298070,0.0,
16,16,16,14,14,11,8,8,0,0,0,0,1.056,45066534,0.376967,14228489,0.0,
7,7,7,22,22,14,13,13,0,0,0,0,0.963,61500736,0.474863,14327336,0.0,
16,16,16,22,22,23,8,8,0,0,0,0,1.056,45066534,0.376967,14228482,0.0,
23,23,23,19,19,1,5,5,0,0,0,0,47.7463,33111684,0.31563,13842877,0.0,
23,23,23,16,16,7,18,18,0,0,0,0,47.7463,33111684,0.31563,13842892,0.0,
10,10,10,6,6,14,9,9,0,0,0,0,0.9637,56077674,0.440237,14287448,0.0,
10,10,10,16,16,1,1,1,0,0,0,0,0.9637,56077674,0.440237,14287460,0.0,
16,16,16,23,23,23,8,8,0,0,0,0,1.056,45066534,0.376967,14228486,0.0,
5,5,5,0,0,17,9,9,0,0,0,0,0.9629,65165880,0.491626,14359053,0.0,
11,11,11,10,10,22,2,2,0,0,0,0,0.9644,54307512,0.429166,14288656,0.0,
17,17,17,6,6,7,9,9,0,0,0,0,1.358,43213071,0.369818,14210106,0.0,
12,12,12,6,6,14,3,3,0,0,0,0,0.9656,52485680,0.414485,14287108,0.0,
18,18,18,19,19,2,1,1,0,0,0,0,6.1081,41352540,0.361915,14192643,0.0,
8,8,8,20,20,13,19,19,0,0,0,0,0.9631,59773644,0.460024,14318662,0.0,
18,18,18,19,19,20,6,6,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
17,17,17,6,6,19,2,2,0,0,0,0,1.358,43213071,0.369818,14210113,0.0,
18,18,18,19,19,13,4,4,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
14,14,14,16,16,21,18,18,0,0,0,0,0.9767,48800807,0.399732,14261899,0.0,
19,19,19,17,17,7,18,18,0,0,0,0,26.4212,39393268,0.351096,14115945,0.0,
17,17,17,6,6,7,9,9,0,0,0,0,1.358,43213071,0.369818,14210117,0.0,
7,7,7,20,20,14,19,19,0,0,0,0,0.963,61500736,0.474863,14327356,0.0,
18,18,18,15,15,12,3,3,0,0,0,0,6.1081,41352540,0.361915,14192628,0.0,
16,16,16,19,19,2,8,8,0,0,0,0,1.056,45066534,0.376967,14228485,0.0,
13,13,13,4,4,15,13,13,0,0,0,0,0.9692,50566416,0.406105,14263759,0.0,
12,12,12,15,15,22,16,16,0,0,0,0,0.9656,52485680,0.414485,14287115,0.0,
12,12,12,12,12,16,13,13,0,0,0,0,0.9656,52485680,0.414485,14287119,0.0,
5,5,5,3,3,17,7,7,0,0,0,0,0.9629,65165880,0.491626,14359053,0.0,
19,19,19,17,17,14,18,18,0,0,0,0,26.4212,39393268,0.351096,14115953,0.0,
7,7,7,22,22,7,13,13,0,0,0,0,0.963,61500736,0.474863,14327372,0.0,
17,17,17,11,11,8,2,2,0,0,0,0,1.358,43213071,0.369818,14210119,0.0,
9,9,9,6,6,12,1,1,0,0,0,0,0.9633,57922626,0.447836,14298081,0.0,
9,9,9,11,11,8,3,3,0,0,0,0,0.9633,57922626,0.447836,14298067,0.0,
19,19,19,17,17,7,18,18,0,0,0,0,26.4212,39393268,0.351096,14115936,0.0,
23,23,23,17,17,6,18,18,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
23,23,23,19,19,7,18,18,0,0,0,0,47.7463,33111684,0.31563,13842889,0.0,
23,23,23,17,17,6,18,18,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
23,23,23,19,19,1,5,5,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
14,14,14,4,4,15,13,13,0,0,0,0,0.9767,48800807,0.399732,14261911,0.0,
23,23,23,17,17,6,18,18,0,0,0,0,47.7463,33111684,0.31563,13842894,0.0,
17,17,17,19,19,20,18,18,0,0,0,0,1.358,43213071,0.369818,14210115,0.0,
19,19,19,17,17,7,7,7,0,0,0,0,26.4212,39393268,0.351096,14115954,0.0,
4,4,4,0,0,20,6,6,0,0,0,0,0.9629,66987841,0.503713,14376488,0.0,
19,19,19,19,19,20,9,9,0,0,0,0,26.4212,39393268,0.351096,14115946,0.0,
23,23,23,19,19,1,17,17,0,0,0,0,47.7463,33111684,0.31563,13842887,0.0,
8,8,8,20,20,14,19,19,0,0,0,0,0.9631,59773644,0.460024,14318669,0.0,
19,19,19,17,17,20,18,18,0,0,0,0,26.4212,39393268,0.351096,14115948,0.0,
18,18,18,19,19,7,5,5,0,0,0,0,6.1081,41352540,0.361915,14192629,0.0,
5,5,5,0,0,17,9,9,0,0,0,0,0.9629,65165880,0.491626,14359069,0.0,
17,17,17,3,3,6,2,2,0,0,0,0,1.358,43213071,0.369818,14210106,0.0,
17,17,17,11,11,8,2,2,0,0,0,0,1.358,43213071,0.369818,14210114,0.0,
9,9,9,11,11,7,1,1,0,0,0,0,0.9633,57922626,0.447836,14298073,0.0,
14,14,14,17,17,14,18,18,0,0,0,0,0.9767,48800807,0.399732,14261903,0.0,
19,19,19,17,17,7,18,18,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
18,18,18,19,19,13,5,5,0,0,0,0,6.1081,41352540,0.361915,14192645,0.0,
22,22,22,6,6,1,2,2,0,0,0,0,50.9866,34425299,0.320055,13952150,0.0,
15,15,15,22,22,14,18,18,0,0,0,0,0.9945,46976900,0.389073,14257615,0.0,
5,5,5,15,15,12,9,9,0,0,0,0,0.9629,65165880,0.491626,14359065,0.0,
19,19,19,17,17,14,18,18,0,0,0,0,26.4212,39393268,0.351096,14115934,0.0,
19,19,19,17,17,7,18,18,0,0,0,0,26.4212,39393268,0.351096,14115954,0.0,
19,19,19,19,19,20,18,18,0,0,0,0,26.4212,39393268,0.351096,14115953,0.0,
18,18,18,17,17,8,4,4,0,0,0,0,6.1081,41352540,0.361915,14192636,0.0,
18,18,18,19,19,2,3,3,0,0,0,0,6.1081,41352540,0.361915,14192614,0.0,
23,23,23,19,19,1,17,17,0,0,0,0,47.7463,33111684,0.31563,13842896,0.0,
18,18,18,17,17,7,8,8,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
19,19,19,14,14,2,16,16,0,0,0,0,26.4212,39393268,0.351096,14115953,0.0,
18,18,18,19,19,2,1,1,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
16,16,16,23,23,23,8,8,0,0,0,0,1.056,45066534,0.376967,14228481,0.0,
19,19,19,17,17,15,18,18,0,0,0,0,26.4212,39393268,0.351096,14115953,0.0,
19,19,19,17,17,6,18,18,0,0,0,0,26.4212,39393268,0.351096,14115936,0.0,
14,14,14,22,22,7,18,18,0,0,0,0,0.9767,48800807,0.399732,14261902,0.0,
15,15,15,20,20,14,18,18,0,0,0,0,0.9945,46976900,0.389073,14257601,0.0,
5,5,5,0,0,17,9,9,0,0,0,0,0.9629,65165880,0.491626,14359069,0.0,
5,5,5,15,15,12,9,9,0,0,0,0,0.9629,65165880,0.491626,14359065,0.0,
19,19,19,17,17,7,18,18,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
18,18,18,19,19,16,4,4,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
10,10,10,11,11,8,9,9,0,0,0,0,0.9637,56077674,0.440237,14287466,0.0,
18,18,18,6,6,14,2,2,0,0,0,0,6.1081,41352540,0.361915,14192627,0.0,
6,6,6,0,0,7,10,10,0,0,0,0,0.963,63326648,0.483475,14339189,0.0,
17,17,17,11,11,17,3,3,0,0,0,0,1.358,43213071,0.369818,14210107,0.0,
12,12,12,17,17,22,18,18,0,0,0,0,0.9656,52485680,0.414485,14287114,0.0,
15,15,15,15,15,7,16,16,0,0,0,0,0.9945,46976900,0.389073,14257616,0.0,
23,23,23,21,21,1,16,16,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
13,13,13,2,2,16,4,4,0,0,0,0,0.9692,50566416,0.406105,14263757,0.0,
23,23,23,21,21,14,21,21,0,0,0,0,47.7463,33111684,0.31563,13842894,0.0,
15,15,15,19,19,1,2,2,0,0,0,0,0.9945,46976900,0.389073,14257615,0.0,
5,5,5,19,19,20,9,9,0,0,0,0,0.9629,65165880,0.491626,14359066,0.0,
19,19,19,15,15,13,6,6,0,0,0,0,26.4212,39393268,0.351096,14115937,0.0,
18,18,18,19,19,2,2,2,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
23,23,23,19,19,1,18,18,0,0,0,0,47.7463,33111684,0.31563,13842892,0.0,
9,9,9,9,9,7,0,0,0,0,0,0,0.9633,57922626,0.447836,14298081,0.0,
7,7,7,22,22,14,8,8,0,0,0,0,0.963,61500736,0.474863,14327368,0.0,
19,19,19,20,20,14,5,5,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
7,7,7,22,22,19,9,9,0,0,0,0,0.963,61500736,0.474863,14327359,0.0,
19,19,19,17,17,14,18,18,0,0,0,0,26.4212,39393268,0.351096,14115954,0.0,
10,10,10,6,6,14,9,9,0,0,0,0,0.9637,56077674,0.440237,14287443,0.0,
10,10,10,11,11,14,1,1,0,0,0,0,0.9637,56077674,0.440237,14287464,0.0,
7,7,7,20,20,7,19,19,0,0,0,0,0.963,61500736,0.474863,14327335,0.0,
23,23,23,19,19,2,17,17,0,0,0,0,47.7463,33111684,0.31563,13842892,0.0,
18,18,18,19,19,1,3,3,0,0,0,0,6.1081,41352540,0.361915,14192637,0.0,
13,13,13,23,23,23,13,13,0,0,0,0,0.9692,50566416,0.406105,14263740,0.0,
15,15,15,2,2,16,4,4,0,0,0,0,0.9945,46976900,0.389073,14257614,0.0,
5,5,5,18,18,16,9,9,0,0,0,0,0.9629,65165880,0.491626,14359064,0.0,
14,14,14,0,0,23,19,19,0,0,0,0,0.9767,48800807,0.399732,14261911,0.0,
17,17,17,17,17,6,18,18,0,0,0,0,1.358,43213071,0.369818,14210119,0.0,
19,19,19,12,12,17,0,0,0,0,0,0,26.4212,39393268,0.351096,14115943,0.0,
19,19,19,15,15,4,18,18,0,0,0,0,26.4212,39393268,0.351096,14115938,0.0,
5,5,5,17,17,12,8,8,0,0,0,0,0.9629,65165880,0.491626,14359068,0.0,
16,16,16,19,19,23,19,19,0,0,0,0,1.056,45066534,0.376967,14228487,0.0,
23,23,23,22,22,1,7,7,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
7,7,7,22,22,14,8,8,0,0,0,0,0.963,61500736,0.474863,14327372,0.0,
18,18,18,19,19,2,3,3,0,0,0,0,6.1081,41352540,0.361915,14192636,0.0,
5,5,5,0,0,17,9,9,0,0,0,0,0.9629,65165880,0.491626,14359069,0.0,
12,12,12,17,17,22,18,18,0,0,0,0,0.9656,52485680,0.414485,14287114,0.0,
14,14,14,22,22,2,17,17,0,0,0,0,0.9767,48800807,0.399732,14261900,0.0,
18,18,18,19,19,7,4,4,0,0,0,0,6.1081,41352540,0.361915,14192643,0.0,
18,18,18,19,19,15,2,2,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
19,19,19,20,20,2,5,5,0,0,0,0,26.4212,39393268,0.351096,14115957,0.0,
13,13,13,10,10,15,18,18,0,0,0,0,0.9692,50566416,0.406105,14263763,0.0,
19,19,19,17,17,9,2,2,0,0,0,0,26.4212,39393268,0.351096,14115947,0.0,
9,9,9,22,22,14,7,7,0,0,0,0,0.9633,57922626,0.447836,14298060,0.0,
7,7,7,9,9,7,2,2,0,0,0,0,0.963,61500736,0.474863,14327362,0.0,
23,23,23,19,19,1,18,18,0,0,0,0,47.7463,33111684,0.31563,13842877,0.0,
23,23,23,13,13,1,17,17,0,0,0,0,47.7463,33111684,0.31563,13842878,0.0,
17,17,17,11,11,2,2,2,0,0,0,0,1.358,43213071,0.369818,14210103,0.0,
23,23,23,19,19,8,18,18,0,0,0,0,47.7463,33111684,0.31563,13842891,0.0,
23,23,23,17,17,9,16,16,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
19,19,19,21,21,1,18,18,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
17,17,17,19,19,20,8,8,0,0,0,0,1.358,43213071,0.369818,14210097,0.0,
6,6,6,15,15,12,4,4,0,0,0,0,0.963,63326648,0.483475,14339184,0.0,
18,18,18,19,19,19,5,5,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
18,18,18,20,20,15,4,4,0,0,0,0,6.1081,41352540,0.361915,14192646,0.0,
18,18,18,17,17,9,16,16,0,0,0,0,6.1081,41352540,0.361915,14192628,0.0,
23,23,23,17,17,15,18,18,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
18,18,18,19,19,2,5,5,0,0,0,0,6.1081,41352540,0.361915,14192638,0.0,
19,19,19,17,17,6,18,18,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
5,5,5,11,11,17,2,2,0,0,0,0,0.9629,65165880,0.491626,14359067,0.0,
18,18,18,0,0,17,9,9,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
19,19,19,22,22,0,7,7,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
23,23,23,15,15,4,18,18,0,0,0,0,47.7463,33111684,0.31563,13842883,0.0,
17,17,17,11,11,15,2,2,0,0,0,0,1.358,43213071,0.369818,14210117,0.0,
18,18,18,19,19,8,3,3,0,0,0,0,6.1081,41352540,0.361915,14192636,0.0,
6,6,6,17,17,23,12,12,0,0,0,0,0.963,63326648,0.483475,14339188,0.0,
16,16,16,23,23,12,8,8,0,0,0,0,1.056,45066534,0.376967,14228473,0.0,
22,22,22,22,22,1,20,20,0,0,0,0,50.9866,34425299,0.320055,13952138,0.0,
10,10,10,20,20,14,6,6,0,0,0,0,0.9637,56077674,0.440237,14287462,0.0,
19,19,19,17,17,15,19,19,0,0,0,0,26.4212,39393268,0.351096,14115943,0.0,
17,17,17,11,11,8,2,2,0,0,0,0,1.358,43213071,0.369818,14210119,0.0,
5,5,5,17,17,12,8,8,0,0,0,0,0.9629,65165880,0.491626,14359059,0.0,
9,9,9,9,9,7,0,0,0,0,0,0,0.9633,57922626,0.447836,14298053,0.0,
15,15,15,2,2,15,17,17,0,0,0,0,0.9945,46976900,0.389073,14257614,0.0,
15,15,15,15,15,7,0,0,0,0,0,0,0.9945,46976900,0.389073,14257608,0.0,
16,16,16,23,23,13,8,8,0,0,0,0,1.056,45066534,0.376967,14228481,0.0,
7,7,7,22,22,23,8,8,0,0,0,0,0.963,61500736,0.474863,14327359,0.0,
17,17,17,19,19,15,2,2,0,0,0,0,1.358,43213071,0.369818,14210114,0.0,
5,5,5,0,0,17,9,9,0,0,0,0,0.9629,65165880,0.491626,14359049,0.0,
23,23,23,19,19,7,18,18,0,0,0,0,47.7463,33111684,0.31563,13842884,0.0,
18,18,18,19,19,0,4,4,0,0,0,0,6.1081,41352540,0.361915,14192638,0.0,
23,23,23,20,20,14,19,19,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
7,7,7,19,19,1,18,18,0,0,0,0,0.963,61500736,0.474863,14327365,0.0,
19,19,19,20,20,2,5,5,0,0,0,0,26.4212,39393268,0.351096,14115942,0.0,
18,18,18,19,19,19,5,5,0,0,0,0,6.1081,41352540,0.361915,14192635,0.0,
12,12,12,17,17,22,18,18,0,0,0,0,0.9656,52485680,0.414485,14287099,0.0,
17,17,17,11,11,17,3,3,0,0,0,0,1.358,43213071,0.369818,14210119,0.0,
18,18,18,18,18,8,4,4,0,0,0,0,6.1081,41352540,0.361915,14192634,0.0,
17,17,17,11,11,8,2,2,0,0,0,0,1.358,43213071,0.369818,14210114,0.0,
23,23,23,15,15,4,18,18,0,0,0,0,47.7463,33111684,0.31563,13842866,0.0,
9,9,9,11,11,7,2,2,0,0,0,0,0.9633,57922626,0.447836,14298065,0.0,
15,15,15,15,15,15,4,4,0,0,0,0,0.9945,46976900,0.389073,14257617,0.0,
19,19,19,2,2,16,19,19,0,0,0,0,26.4212,39393268,0.351096,14115954,0.0,
19,19,19,19,19,0,2,2,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
16,16,16,22,22,15,7,7,0,0,0,0,1.056,45066534,0.376967,14228484,0.0,
13,13,13,23,23,14,9,9,0,0,0,0,0.9692,50566416,0.406105,14263763,0.0,
10,10,10,6,6,23,13,13,0,0,0,0,0.9637,56077674,0.440237,14287458,0.0,
4,4,4,11,11,17,2,2,0,0,0,0,0.9629,66987841,0.503713,14376480,0.0,
19,19,19,13,13,2,5,5,0,0,0,0,26.4212,39393268,0.351096,14115945,0.0,
14,14,14,23,23,7,18,18,0,0,0,0,0.9767,48800807,0.399732,14261891,0.0,
23,23,23,14,14,3,18,18,0,0,0,0,47.7463,33111684,0.31563,13842894,0.0,
14,14,14,22,22,7,21,21,0,0,0,0,0.9767,48800807,0.399732,14261903,0.0,
18,18,18,19,19,8,3,3,0,0,0,0,6.1081,41352540,0.361915,14192645,0.0,
19,19,19,17,17,5,19,19,0,0,0,0,26.4212,39393268,0.351096,14115923,0.0,
23,23,23,20,20,15,4,4,0,0,0,0,47.7463,33111684,0.31563,13842865,0.0,
18,18,18,19,19,2,5,5,0,0,0,0,6.1081,41352540,0.361915,14192633,0.0,
19,19,19,15,15,4,18,18,0,0,0,0,26.4212,39393268,0.351096,14115951,0.0,
23,23,23,22,22,1,6,6,0,0,0,0,47.7463,33111684,0.31563,13842877,0.0,
16,16,16,23,23,23,8,8,0,0,0,0,1.056,45066534,0.376967,14228481,0.0,
5,5,5,0,0,17,9,9,0,0,0,0,0.9629,65165880,0.491626,14359053,0.0,
16,16,16,23,23,23,8,8,0,0,0,0,1.056,45066534,0.376967,14228489,0.0,
8,8,8,19,19,13,19,19,0,0,0,0,0.9631,59773644,0.460024,14318669,0.0,
19,19,19,23,23,0,6,6,0,0,0,0,26.4212,39393268,0.351096,14115952,0.0,
17,17,17,11,11,7,2,2,0,0,0,0,1.358,43213071,0.369818,14210106,0.0,
19,19,19,17,17,16,18,18,0,0,0,0,26.4212,39393268,0.351096,14115943,0.0,
5,5,5,12,12,17,2,2,0,0,0,0,0.9629,65165880,0.491626,14359069,0.0,
4,4,4,0,0,17,9,9,0,0,0,0,0.9629,66987841,0.503713,14376488,0.0,
8,8,8,9,9,7,7,7,0,0,0,0,0.9631,59773644,0.460024,14318673,0.0,
23,23,23,22,22,1,0,0,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
23,23,23,17,17,15,19,19,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
17,17,17,19,19,2,5,5,0,0,0,0,1.358,43213071,0.369818,14210116,0.0,
20,20,20,18,18,16,18,18,0,0,0,0,51.0101,37526101,0.340695,14066808,0.0,
7,7,7,20,20,14,19,19,0,0,0,0,0.963,61500736,0.474863,14327344,0.0,
12,12,12,15,15,22,16,16,0,0,0,0,0.9656,52485680,0.414485,14287123,0.0,
23,23,23,20,20,15,4,4,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
23,23,23,14,14,15,17,17,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
11,11,11,17,17,23,16,16,0,0,0,0,0.9644,54307512,0.429166,14288635,0.0,
19,19,19,23,23,23,13,13,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
13,13,13,15,15,4,18,18,0,0,0,0,0.9692,50566416,0.406105,14263763,0.0,
13,13,13,23,23,23,13,13,0,0,0,0,0.9692,50566416,0.406105,14263759,0.0,
18,18,18,18,18,8,4,4,0,0,0,0,6.1081,41352540,0.361915,14192630,0.0,
18,18,18,19,19,3,3,3,0,0,0,0,6.1081,41352540,0.361915,14192647,0.0,
17,17,17,11,11,7,2,2,0,0,0,0,1.358,43213071,0.369818,14210110,0.0,
18,18,18,19,19,8,3,3,0,0,0,0,6.1081,41352540,0.361915,14192630,0.0,
7,7,7,22,22,14,8,8,0,0,0,0,0.963,61500736,0.474863,14327364,0.0,
9,9,9,11,11,7,2,2,0,0,0,0,0.9633,57922626,0.447836,14298061,0.0,
16,16,16,23,23,23,8,8,0,0,0,0,1.056,45066534,0.376967,14228489,0.0,
23,23,23,14,14,14,2,2,0,0,0,0,47.7463,33111684,0.31563,13842899,0.0,
17,17,17,19,19,3,18,18,0,0,0,0,1.358,43213071,0.369818,14210118,0.0,
9,9,9,2,2,7,19,19,0,0,0,0,0.9633,57922626,0.447836,14298077,0.0,
19,19,19,11,11,15,1,1,0,0,0,0,26.4212,39393268,0.351096,14115946,0.0,
23,23,23,23,23,22,7,7,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
16,16,16,20,20,15,8,8,0,0,0,0,1.056,45066534,0.376967,14228485,0.0,
4,4,4,19,19,17,2,2,0,0,0,0,0.9629,66987841,0.503713,14376455,0.0,
17,17,17,11,11,15,0,0,0,0,0,0,1.358,43213071,0.369818,14210119,0.0,
19,19,19,2,2,17,2,2,0,0,0,0,26.4212,39393268,0.351096,14115946,0.0,
5,5,5,11,11,16,19,19,0,0,0,0,0.9629,65165880,0.491626,14359053,0.0,
15,15,15,2,2,16,4,4,0,0,0,0,0.9945,46976900,0.389073,14257619,0.0,
19,19,19,22,22,0,7,7,0,0,0,0,26.4212,39393268,0.351096,14115946,0.0,
18,18,18,19,19,4,3,3,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
19,19,19,15,15,4,18,18,0,0,0,0,26.4212,39393268,0.351096,14115928,0.0,
10,10,10,6,6,23,4,4,0,0,0,0,0.9637,56077674,0.440237,14287458,0.0,
21,21,21,18,18,8,13,13,0,0,0,0,53.4788,35853372,0.331416,14016436,0.0,
18,18,18,23,23,8,8,8,0,0,0,0,6.1081,41352540,0.361915,14192624,0.0,
16,16,16,18,18,23,4,4,0,0,0,0,1.056,45066534,0.376967,14228489,0.0,
6,6,6,11,11,17,3,3,0,0,0,0,0.963,63326648,0.483475,14339194,0.0,
16,16,16,11,11,16,19,19,0,0,0,0,1.056,45066534,0.376967,14228480,0.0,
13,13,13,23,23,23,13,13,0,0,0,0,0.9692,50566416,0.406105,14263760,0.0,
7,7,7,20,20,14,19,19,0,0,0,0,0.963,61500736,0.474863,14327343,0.0,
12,12,12,17,17,23,18,18,0,0,0,0,0.9656,52485680,0.414485,14287123,0.0,
19,19,19,23,23,22,13,13,0,0,0,0,26.4212,39393268,0.351096,14115944,0.0,
18,18,18,18,18,8,19,19,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
23,23,23,17,17,15,3,3,0,0,0,0,47.7463,33111684,0.31563,13842889,0.0,
14,14,14,23,23,12,13,13,0,0,0,0,0.9767,48800807,0.399732,14261891,0.0,
8,8,8,20,20,23,19,19,0,0,0,0,0.9631,59773644,0.460024,14318669,0.0,
15,15,15,11,11,17,3,3,0,0,0,0,0.9945,46976900,0.389073,14257600,0.0,
17,17,17,2,2,16,4,4,0,0,0,0,1.358,43213071,0.369818,14210116,0.0,
19,19,19,15,15,4,8,8,0,0,0,0,26.4212,39393268,0.351096,14115954,0.0,
7,7,7,22,22,14,19,19,0,0,0,0,0.963,61500736,0.474863,14327363,0.0,
19,19,19,20,20,11,13,13,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
23,23,23,23,23,23,4,4,0,0,0,0,47.7463,33111684,0.31563,13842888,0.0,
17,17,17,19,19,15,9,9,0,0,0,0,1.358,43213071,0.369818,14210106,0.0,
23,23,23,23,23,23,3,3,0,0,0,0,47.7463,33111684,0.31563,13842892,0.0,
17,17,17,19,19,2,5,5,0,0,0,0,1.358,43213071,0.369818,14210103,0.0,
11,11,11,17,17,23,16,16,0,0,0,0,0.9644,54307512,0.429166,14288660,0.0,
23,23,23,22,22,7,4,4,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
14,14,14,18,18,8,17,17,0,0,0,0,0.9767,48800807,0.399732,14261904,0.0,
7,7,7,21,21,16,19,19,0,0,0,0,0.963,61500736,0.474863,14327355,0.0,
5,5,5,12,12,14,8,8,0,0,0,0,0.9629,65165880,0.491626,14359064,0.0,
23,23,23,20,20,11,19,19,0,0,0,0,47.7463,33111684,0.31563,13842865,0.0,
18,18,18,17,17,2,5,5,0,0,0,0,6.1081,41352540,0.361915,14192636,0.0,
19,19,19,2,2,6,19,19,0,0,0,0,26.4212,39393268,0.351096,14115925,0.0,
19,19,19,15,15,14,19,19,0,0,0,0,26.4212,39393268,0.351096,14115919,0.0,
18,18,18,17,17,2,5,5,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
18,18,18,19,19,2,5,5,0,0,0,0,6.1081,41352540,0.361915,14192629,0.0,
14,14,14,18,18,8,17,17,0,0,0,0,0.9767,48800807,0.399732,14261903,0.0,
23,23,23,22,22,7,4,4,0,0,0,0,47.7463,33111684,0.31563,13842861,0.0,
18,18,18,18,18,8,4,4,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
16,16,16,18,18,23,4,4,0,0,0,0,1.056,45066534,0.376967,14228475,0.0,
5,5,5,17,17,2,8,8,0,0,0,0,0.9629,65165880,0.491626,14359067,0.0,
18,18,18,12,12,18,5,5,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
7,7,7,21,21,16,19,19,0,0,0,0,0.963,61500736,0.474863,14327338,0.0,
8,8,8,20,20,14,19,19,0,0,0,0,0.9631,59773644,0.460024,14318657,0.0,
16,16,16,18,18,23,4,4,0,0,0,0,1.056,45066534,0.376967,14228458,0.0,
23,23,23,20,20,15,6,6,0,0,0,0,47.7463,33111684,0.31563,13842882,0.0,
23,23,23,23,23,23,3,3,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
23,23,23,22,22,7,4,4,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
11,11,11,17,17,2,16,16,0,0,0,0,0.9644,54307512,0.429166,14288660,0.0,
17,17,17,19,19,22,5,5,0,0,0,0,1.358,43213071,0.369818,14210115,0.0,
5,5,5,12,12,12,8,8,0,0,0,0,0.9629,65165880,0.491626,14359068,0.0,
19,19,19,20,20,11,12,12,0,0,0,0,26.4212,39393268,0.351096,14115937,0.0,
19,19,19,15,15,4,8,8,0,0,0,0,26.4212,39393268,0.351096,14115943,0.0,
7,7,7,21,21,16,19,19,0,0,0,0,0.963,61500736,0.474863,14327356,0.0,
19,19,19,15,15,2,8,8,0,0,0,0,26.4212,39393268,0.351096,14115954,0.0,
17,17,17,19,19,4,5,5,0,0,0,0,1.358,43213071,0.369818,14210115,0.0,
18,18,18,19,19,2,5,5,0,0,0,0,6.1081,41352540,0.361915,14192647,0.0,
23,23,23,23,23,23,3,3,0,0,0,0,47.7463,33111684,0.31563,13842894,0.0,
15,15,15,20,20,16,4,4,0,0,0,0,0.9945,46976900,0.389073,14257611,0.0,
23,23,23,2,2,15,4,4,0,0,0,0,47.7463,33111684,0.31563,13842891,0.0,
13,13,13,23,23,19,13,13,0,0,0,0,0.9692,50566416,0.406105,14263759,0.0,
19,19,19,18,18,11,13,13,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
19,19,19,2,2,17,3,3,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
18,18,18,19,19,3,2,2,0,0,0,0,6.1081,41352540,0.361915,14192628,0.0,
18,18,18,1,1,3,3,3,0,0,0,0,6.1081,41352540,0.361915,14192628,0.0,
19,19,19,21,21,17,2,2,0,0,0,0,26.4212,39393268,0.351096,14115943,0.0,
23,23,23,20,20,15,8,8,0,0,0,0,47.7463,33111684,0.31563,13842894,0.0,
12,12,12,17,17,23,18,18,0,0,0,0,0.9656,52485680,0.414485,14287123,0.0,
23,23,23,22,22,7,19,19,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
9,9,9,2,2,7,0,0,0,0,0,0,0.9633,57922626,0.447836,14298071,0.0,
18,18,18,18,18,8,19,19,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
8,8,8,20,20,14,4,4,0,0,0,0,0.9631,59773644,0.460024,14318665,0.0,
22,22,22,23,23,19,13,13,0,0,0,0,50.9866,34425299,0.320055,13952150,0.0,
10,10,10,8,8,23,4,4,0,0,0,0,0.9637,56077674,0.440237,14287470,0.0,
9,9,9,11,11,7,1,1,0,0,0,0,0.9633,57922626,0.447836,14298080,0.0,
14,14,14,19,19,8,17,17,0,0,0,0,0.9767,48800807,0.399732,14261899,0.0,
18,18,18,21,21,3,4,4,0,0,0,0,6.1081,41352540,0.361915,14192638,0.0,
7,7,7,19,19,15,21,21,0,0,0,0,0.963,61500736,0.474863,14327360,0.0,
4,4,4,18,18,1,4,4,0,0,0,0,0.9629,66987841,0.503713,14376486,0.0,
17,17,17,17,17,23,8,8,0,0,0,0,1.358,43213071,0.369818,14210115,0.0,
23,23,23,20,20,15,8,8,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
5,5,5,17,17,2,6,6,0,0,0,0,0.9629,65165880,0.491626,14359051,0.0,
16,16,16,22,22,23,8,8,0,0,0,0,1.056,45066534,0.376967,14228484,0.0,
20,20,20,11,11,2,8,8,0,0,0,0,51.0101,37526101,0.340695,14066813,0.0,
9,9,9,23,23,23,9,9,0,0,0,0,0.9633,57922626,0.447836,14298081,0.0,
16,16,16,12,12,6,1,1,0,0,0,0,1.056,45066534,0.376967,14228480,0.0,
17,17,17,1,1,16,4,4,0,0,0,0,1.358,43213071,0.369818,14210103,0.0,
19,19,19,20,20,11,12,12,0,0,0,0,26.4212,39393268,0.351096,14115935,0.0,
19,19,19,14,14,16,3,3,0,0,0,0,26.4212,39393268,0.351096,14115944,0.0,
15,15,15,20,20,2,8,8,0,0,0,0,0.9945,46976900,0.389073,14257616,0.0,
7,7,7,3,3,7,19,19,0,0,0,0,0.963,61500736,0.474863,14327359,0.0,
14,14,14,21,21,16,19,19,0,0,0,0,0.9767,48800807,0.399732,14261905,0.0,
17,17,17,19,19,8,4,4,0,0,0,0,1.358,43213071,0.369818,14210114,0.0,
23,23,23,2,2,14,4,4,0,0,0,0,47.7463,33111684,0.31563,13842889,0.0,
23,23,23,22,22,22,10,10,0,0,0,0,47.7463,33111684,0.31563,13842891,0.0,
17,17,17,20,20,7,5,5,0,0,0,0,1.358,43213071,0.369818,14210095,0.0,
8,8,8,20,20,12,12,12,0,0,0,0,0.9631,59773644,0.460024,14318665,0.0,
19,19,19,20,20,13,19,19,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
19,19,19,20,20,13,4,4,0,0,0,0,26.4212,39393268,0.351096,14115951,0.0,
10,10,10,8,8,21,19,19,0,0,0,0,0.9637,56077674,0.440237,14287466,0.0,
23,23,23,20,20,7,4,4,0,0,0,0,47.7463,33111684,0.31563,13842877,0.0,
19,19,19,22,22,11,12,12,0,0,0,0,26.4212,39393268,0.351096,14115952,0.0,
23,23,23,20,20,7,4,4,0,0,0,0,47.7463,33111684,0.31563,13842889,0.0,
18,18,18,21,21,3,4,4,0,0,0,0,6.1081,41352540,0.361915,14192636,0.0,
9,9,9,2,2,7,0,0,0,0,0,0,0.9633,57922626,0.447836,14298061,0.0,
19,19,19,20,20,13,19,19,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
19,19,19,3,3,7,0,0,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
13,13,13,19,19,12,3,3,0,0,0,0,0.9692,50566416,0.406105,14263758,0.0,
13,13,13,17,17,23,13,13,0,0,0,0,0.9692,50566416,0.406105,14263748,0.0,
5,5,5,23,23,2,8,8,0,0,0,0,0.9629,65165880,0.491626,14359065,0.0,
23,23,23,22,22,22,10,10,0,0,0,0,47.7463,33111684,0.31563,13842867,0.0,
19,19,19,20,20,12,12,12,0,0,0,0,26.4212,39393268,0.351096,14115951,0.0,
23,23,23,22,22,22,12,12,0,0,0,0,47.7463,33111684,0.31563,13842880,0.0,
19,19,19,20,20,11,10,10,0,0,0,0,26.4212,39393268,0.351096,14115954,0.0,
10,10,10,19,19,1,5,5,0,0,0,0,0.9637,56077674,0.440237,14287460,0.0,
18,18,18,6,6,23,4,4,0,0,0,0,6.1081,41352540,0.361915,14192634,0.0,
16,16,16,20,20,23,8,8,0,0,0,0,1.056,45066534,0.376967,14228481,0.0,
10,10,10,9,9,23,4,4,0,0,0,0,0.9637,56077674,0.440237,14287458,0.0,
17,17,17,19,19,23,5,5,0,0,0,0,1.358,43213071,0.369818,14210115,0.0,
17,17,17,2,2,15,4,4,0,0,0,0,1.358,43213071,0.369818,14210116,0.0,
17,17,17,19,19,3,5,5,0,0,0,0,1.358,43213071,0.369818,14210115,0.0,
18,18,18,19,19,22,4,4,0,0,0,0,6.1081,41352540,0.361915,14192632,0.0,
20,20,20,18,18,7,19,19,0,0,0,0,51.0101,37526101,0.340695,14066801,0.0,
16,16,16,23,23,23,9,9,0,0,0,0,1.056,45066534,0.376967,14228460,0.0,
7,7,7,21,21,16,9,9,0,0,0,0,0.963,61500736,0.474863,14327356,0.0,
16,16,16,23,23,23,19,19,0,0,0,0,1.056,45066534,0.376967,14228485,0.0,
16,16,16,22,22,2,8,8,0,0,0,0,1.056,45066534,0.376967,14228483,0.0,
6,6,6,17,17,22,8,8,0,0,0,0,0.963,63326648,0.483475,14339198,0.0,
7,7,7,19,19,15,21,21,0,0,0,0,0.963,61500736,0.474863,14327364,0.0,
11,11,11,17,17,23,16,16,0,0,0,0,0.9644,54307512,0.429166,14288659,0.0,
18,18,18,6,6,23,4,4,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
23,23,23,20,20,7,4,4,0,0,0,0,47.7463,33111684,0.31563,13842860,0.0,
14,14,14,22,22,7,4,4,0,0,0,0,0.9767,48800807,0.399732,14261901,0.0,
23,23,23,22,22,7,18,18,0,0,0,0,47.7463,33111684,0.31563,13842885,0.0,
9,9,9,11,11,7,1,1,0,0,0,0,0.9633,57922626,0.447836,14298077,0.0,
5,5,5,17,17,2,8,8,0,0,0,0,0.9629,65165880,0.491626,14359062,0.0,
5,5,5,17,17,2,8,8,0,0,0,0,0.9629,65165880,0.491626,14359065,0.0,
17,17,17,2,2,16,2,2,0,0,0,0,1.358,43213071,0.369818,14210107,0.0,
18,18,18,18,18,14,18,18,0,0,0,0,6.1081,41352540,0.361915,14192636,0.0,
19,19,19,20,20,8,5,5,0,0,0,0,26.4212,39393268,0.351096,14115951,0.0,
16,16,16,22,22,23,4,4,0,0,0,0,1.056,45066534,0.376967,14228480,0.0,
19,19,19,20,20,13,8,8,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
19,19,19,20,20,11,12,12,0,0,0,0,26.4212,39393268,0.351096,14115943,0.0,
23,23,23,22,22,22,10,10,0,0,0,0,47.7463,33111684,0.31563,13842885,0.0,
19,19,19,15,15,12,10,10,0,0,0,0,26.4212,39393268,0.351096,14115947,0.0,
12,12,12,20,20,23,16,16,0,0,0,0,0.9656,52485680,0.414485,14287113,0.0,
7,7,7,22,22,17,9,9,0,0,0,0,0.963,61500736,0.474863,14327355,0.0,
23,23,23,21,21,21,10,10,0,0,0,0,47.7463,33111684,0.31563,13842887,0.0,
20,20,20,20,20,11,4,4,0,0,0,0,51.0101,37526101,0.340695,14066809,0.0,
18,18,18,6,6,23,12,12,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
13,13,13,23,23,16,13,13,0,0,0,0,0.9692,50566416,0.406105,14263748,0.0,
15,15,15,2,2,19,4,4,0,0,0,0,0.9945,46976900,0.389073,14257609,0.0,
7,7,7,19,19,16,9,9,0,0,0,0,0.963,61500736,0.474863,14327364,0.0,
16,16,16,21,21,8,19,19,0,0,0,0,1.056,45066534,0.376967,14228464,0.0,
9,9,9,2,2,6,0,0,0,0,0,0,0.9633,57922626,0.447836,14298061,0.0,
19,19,19,3,3,7,0,0,0,0,0,0,26.4212,39393268,0.351096,14115945,0.0,
19,19,19,3,3,7,0,0,0,0,0,0,26.4212,39393268,0.351096,14115947,0.0,
18,18,18,19,19,2,5,5,0,0,0,0,6.1081,41352540,0.361915,14192639,0.0,
19,19,19,20,20,3,10,10,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
18,18,18,19,19,11,5,5,0,0,0,0,6.1081,41352540,0.361915,14192632,0.0,
15,15,15,2,2,15,5,5,0,0,0,0,0.9945,46976900,0.389073,14257616,0.0,
23,23,23,22,22,23,9,9,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
17,17,17,2,2,16,2,2,0,0,0,0,1.358,43213071,0.369818,14210115,0.0,
19,19,19,20,20,13,4,4,0,0,0,0,26.4212,39393268,0.351096,14115954,0.0,
19,19,19,19,19,15,4,4,0,0,0,0,26.4212,39393268,0.351096,14115956,0.0,
15,15,15,3,3,13,5,5,0,0,0,0,0.9945,46976900,0.389073,14257615,0.0,
19,19,19,15,15,17,10,10,0,0,0,0,26.4212,39393268,0.351096,14115930,0.0,
19,19,19,23,23,11,12,12,0,0,0,0,26.4212,39393268,0.351096,14115947,0.0,
7,7,7,22,22,17,9,9,0,0,0,0,0.963,61500736,0.474863,14327354,0.0,
19,19,19,15,15,12,14,14,0,0,0,0,26.4212,39393268,0.351096,14115953,0.0,
18,18,18,17,17,20,4,4,0,0,0,0,6.1081,41352540,0.361915,14192638,0.0,
5,5,5,6,6,5,8,8,0,0,0,0,0.9629,65165880,0.491626,14359065,0.0,
9,9,9,19,19,7,1,1,0,0,0,0,0.9633,57922626,0.447836,14298075,0.0,
20,20,20,12,12,11,12,12,0,0,0,0,51.0101,37526101,0.340695,14066817,0.0,
14,14,14,18,18,14,18,18,0,0,0,0,0.9767,48800807,0.399732,14261911,0.0,
14,14,14,21,21,16,19,19,0,0,0,0,0.9767,48800807,0.399732,14261907,0.0,
16,16,16,22,22,7,18,18,0,0,0,0,1.056,45066534,0.376967,14228480,0.0,
23,23,23,23,23,23,19,19,0,0,0,0,47.7463,33111684,0.31563,13842889,0.0,
18,18,18,20,20,23,4,4,0,0,0,0,6.1081,41352540,0.361915,14192646,0.0,
12,12,12,14,14,10,17,17,0,0,0,0,0.9656,52485680,0.414485,14287123,0.0,
14,14,14,17,17,2,18,18,0,0,0,0,0.9767,48800807,0.399732,14261911,0.0,
5,5,5,22,22,7,9,9,0,0,0,0,0.9629,65165880,0.491626,14359065,0.0,
23,23,23,2,2,16,4,4,0,0,0,0,47.7463,33111684,0.31563,13842887,0.0,
18,18,18,19,19,7,5,5,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
10,10,10,9,9,23,4,4,0,0,0,0,0.9637,56077674,0.440237,14287462,0.0,
16,16,16,20,20,8,19,19,0,0,0,0,1.056,45066534,0.376967,14228468,0.0,
16,16,16,23,23,23,4,4,0,0,0,0,1.056,45066534,0.376967,14228483,0.0,
15,15,15,19,19,16,19,19,0,0,0,0,0.9945,46976900,0.389073,14257619,0.0,
12,12,12,2,2,17,2,2,0,0,0,0,0.9656,52485680,0.414485,14287119,0.0,
17,17,17,15,15,23,16,16,0,0,0,0,1.358,43213071,0.369818,14210116,0.0,
23,23,23,22,22,14,9,9,0,0,0,0,47.7463,33111684,0.31563,13842882,0.0,
8,8,8,20,20,23,4,4,0,0,0,0,0.9631,59773644,0.460024,14318669,0.0,
22,22,22,22,22,23,9,9,0,0,0,0,50.9866,34425299,0.320055,13952153,0.0,
18,18,18,19,19,11,5,5,0,0,0,0,6.1081,41352540,0.361915,14192645,0.0,
19,19,19,20,20,13,6,6,0,0,0,0,26.4212,39393268,0.351096,14115938,0.0,
23,23,23,23,23,22,17,17,0,0,0,0,47.7463,33111684,0.31563,13842887,0.0,
12,12,12,5,5,7,4,4,0,0,0,0,0.9656,52485680,0.414485,14287118,0.0,
6,6,6,18,18,18,8,8,0,0,0,0,0.963,63326648,0.483475,14339198,0.0,
7,7,7,22,22,17,9,9,0,0,0,0,0.963,61500736,0.474863,14327364,0.0,
19,19,19,15,15,8,14,14,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
18,18,18,20,20,23,2,2,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
12,12,12,2,2,16,4,4,0,0,0,0,0.9656,52485680,0.414485,14287119,0.0,
7,7,7,20,20,12,12,12,0,0,0,0,0.963,61500736,0.474863,14327365,0.0,
18,18,18,19,19,11,5,5,0,0,0,0,6.1081,41352540,0.361915,14192650,0.0,
15,15,15,3,3,13,19,19,0,0,0,0,0.9945,46976900,0.389073,14257602,0.0,
23,23,23,22,22,6,4,4,0,0,0,0,47.7463,33111684,0.31563,13842885,0.0,
16,16,16,23,23,22,4,4,0,0,0,0,1.056,45066534,0.376967,14228488,0.0,
23,23,23,20,20,7,4,4,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
17,17,17,23,23,22,4,4,0,0,0,0,1.358,43213071,0.369818,14210113,0.0,
19,19,19,20,20,16,4,4,0,0,0,0,26.4212,39393268,0.351096,14115951,0.0,
13,13,13,23,23,19,13,13,0,0,0,0,0.9692,50566416,0.406105,14263759,0.0,
15,15,15,2,2,15,5,5,0,0,0,0,0.9945,46976900,0.389073,14257594,0.0,
14,14,14,21,21,16,18,18,0,0,0,0,0.9767,48800807,0.399732,14261895,0.0,
7,7,7,22,22,17,9,9,0,0,0,0,0.963,61500736,0.474863,14327363,0.0,
22,22,22,20,20,5,18,18,0,0,0,0,50.9866,34425299,0.320055,13952146,0.0,
6,6,6,8,8,7,8,8,0,0,0,0,0.963,63326648,0.483475,14339193,0.0,
18,18,18,19,19,2,5,5,0,0,0,0,6.1081,41352540,0.361915,14192635,0.0,
5,5,5,17,17,7,8,8,0,0,0,0,0.9629,65165880,0.491626,14359068,0.0,
5,5,5,20,20,23,4,4,0,0,0,0,0.9629,65165880,0.491626,14359059,0.0,
17,17,17,18,18,2,8,8,0,0,0,0,1.358,43213071,0.369818,14210111,0.0,
9,9,9,19,19,7,1,1,0,0,0,0,0.9633,57922626,0.447836,14298080,0.0,
23,23,23,23,23,23,19,19,0,0,0,0,47.7463,33111684,0.31563,13842885,0.0,
9,9,9,11,11,7,1,1,0,0,0,0,0.9633,57922626,0.447836,14298071,0.0,
19,19,19,20,20,13,5,5,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
19,19,19,20,20,12,4,4,0,0,0,0,26.4212,39393268,0.351096,14115954,0.0,
19,19,19,15,15,13,14,14,0,0,0,0,26.4212,39393268,0.351096,14115945,0.0,
23,23,23,21,21,6,4,4,0,0,0,0,47.7463,33111684,0.31563,13842881,0.0,
17,17,17,2,2,16,4,4,0,0,0,0,1.358,43213071,0.369818,14210119,0.0,
19,19,19,15,15,11,15,15,0,0,0,0,26.4212,39393268,0.351096,14115946,0.0,
5,5,5,17,17,7,8,8,0,0,0,0,0.9629,65165880,0.491626,14359068,0.0,
17,17,17,19,19,2,5,5,0,0,0,0,1.358,43213071,0.369818,14210106,0.0,
19,19,19,20,20,13,5,5,0,0,0,0,26.4212,39393268,0.351096,14115946,0.0,
18,18,18,6,6,5,8,8,0,0,0,0,6.1081,41352540,0.361915,14192647,0.0,
5,5,5,19,19,7,5,5,0,0,0,0,0.9629,65165880,0.491626,14359060,0.0,
19,19,19,6,6,13,4,4,0,0,0,0,26.4212,39393268,0.351096,14115992,0.0,
10,10,10,19,19,23,4,4,0,0,0,0,0.9637,56077674,0.440237,14287465,0.0,
8,8,8,20,20,2,12,12,0,0,0,0,0.9631,59773644,0.460024,14318675,0.0,
17,17,17,18,18,12,8,8,0,0,0,0,1.358,43213071,0.369818,14210098,0.0,
12,12,12,18,18,17,9,9,0,0,0,0,0.9656,52485680,0.414485,14287119,0.0,
8,8,8,17,17,23,18,18,0,0,0,0,0.9631,59773644,0.460024,14318673,0.0,
12,12,12,21,21,16,18,18,0,0,0,0,0.9656,52485680,0.414485,14287126,0.0,
23,23,23,22,22,6,6,6,0,0,0,0,47.7463,33111684,0.31563,13842896,0.0,
16,16,16,17,17,7,19,19,0,0,0,0,1.056,45066534,0.376967,14228473,0.0,
4,4,4,20,20,8,8,8,0,0,0,0,0.9629,66987841,0.503713,14376492,0.0,
19,19,19,20,20,13,4,4,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
18,18,18,19,19,2,5,5,0,0,0,0,6.1081,41352540,0.361915,14192616,0.0,
18,18,18,18,18,1,14,14,0,0,0,0,6.1081,41352540,0.361915,14192643,0.0,
19,19,19,15,15,12,8,8,0,0,0,0,26.4212,39393268,0.351096,14115943,0.0,
23,23,23,2,2,16,4,4,0,0,0,0,47.7463,33111684,0.31563,13842869,0.0,
17,17,17,23,23,23,20,20,0,0,0,0,1.358,43213071,0.369818,14210109,0.0,
13,13,13,23,23,19,13,13,0,0,0,0,0.9692,50566416,0.406105,14263755,0.0,
23,23,23,20,20,11,4,4,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
17,17,17,11,11,23,4,4,0,0,0,0,1.358,43213071,0.369818,14210114,0.0,
10,10,10,20,20,7,1,1,0,0,0,0,0.9637,56077674,0.440237,14287452,0.0,
23,23,23,6,6,5,8,8,0,0,0,0,47.7463,33111684,0.31563,13842900,0.0,
4,4,4,23,23,23,19,19,0,0,0,0,0.9629,66987841,0.503713,14376488,0.0,
19,19,19,20,20,13,5,5,0,0,0,0,26.4212,39393268,0.351096,14115944,0.0,
23,23,23,15,15,7,1,1,0,0,0,0,47.7463,33111684,0.31563,13842884,0.0,
12,12,12,18,18,17,17,17,0,0,0,0,0.9656,52485680,0.414485,14287102,0.0,
14,14,14,20,20,16,9,9,0,0,0,0,0.9767,48800807,0.399732,14261896,0.0,
19,19,19,19,19,2,5,5,0,0,0,0,26.4212,39393268,0.351096,14115941,0.0,
18,18,18,20,20,13,5,5,0,0,0,0,6.1081,41352540,0.361915,14192632,0.0,
7,7,7,22,22,17,9,9,0,0,0,0,0.963,61500736,0.474863,14327349,0.0,
19,19,19,20,20,13,5,5,0,0,0,0,26.4212,39393268,0.351096,14115929,0.0,
14,14,14,2,2,15,5,5,0,0,0,0,0.9767,48800807,0.399732,14261911,0.0,
19,19,19,20,20,13,6,6,0,0,0,0,26.4212,39393268,0.351096,14115910,0.0,
23,23,23,22,22,6,5,5,0,0,0,0,47.7463,33111684,0.31563,13842894,0.0,
16,16,16,20,20,8,20,20,0,0,0,0,1.056,45066534,0.376967,14228488,0.0,
9,9,9,21,21,7,4,4,0,0,0,0,0.9633,57922626,0.447836,14298071,0.0,
23,23,23,19,19,7,1,1,0,0,0,0,47.7463,33111684,0.31563,13842895,0.0,
8,8,8,20,20,2,12,12,0,0,0,0,0.9631,59773644,0.460024,14318669,0.0,
17,17,17,18,18,2,8,8,0,0,0,0,1.358,43213071,0.369818,14210093,0.0,
7,7,7,17,17,17,9,9,0,0,0,0,0.963,61500736,0.474863,14327358,0.0,
5,5,5,21,21,7,8,8,0,0,0,0,0.9629,65165880,0.491626,14359053,0.0,
16,16,16,17,17,7,19,19,0,0,0,0,1.056,45066534,0.376967,14228480,0.0,
5,5,5,19,19,3,5,5,0,0,0,0,0.9629,65165880,0.491626,14359050,0.0,
18,18,18,18,18,1,14,14,0,0,0,0,6.1081,41352540,0.361915,14192639,0.0,
6,6,6,19,19,7,5,5,0,0,0,0,0.963,63326648,0.483475,14339198,0.0,
19,19,19,20,20,14,6,6,0,0,0,0,26.4212,39393268,0.351096,14115940,0.0,
17,17,17,23,23,19,13,13,0,0,0,0,1.358,43213071,0.369818,14210109,0.0,
13,13,13,14,14,11,13,13,0,0,0,0,0.9692,50566416,0.406105,14263763,0.0,
19,19,19,23,23,19,15,15,0,0,0,0,26.4212,39393268,0.351096,14115942,0.0,
18,18,18,20,20,2,14,14,0,0,0,0,6.1081,41352540,0.361915,14192634,0.0,
18,18,18,18,18,1,6,6,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
23,23,23,22,22,6,6,6,0,0,0,0,47.7463,33111684,0.31563,13842891,0.0,
23,23,23,2,2,16,4,4,0,0,0,0,47.7463,33111684,0.31563,13842896,0.0,
23,23,23,1,1,7,4,4,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
23,23,23,20,20,16,4,4,0,0,0,0,47.7463,33111684,0.31563,13842885,0.0,
15,15,15,1,1,2,5,5,0,0,0,0,0.9945,46976900,0.389073,14257611,0.0,
7,7,7,22,22,15,12,12,0,0,0,0,0.963,61500736,0.474863,14327368,0.0,
20,20,20,15,15,11,15,15,0,0,0,0,51.0101,37526101,0.340695,14066808,0.0,
4,4,4,21,21,7,8,8,0,0,0,0,0.9629,66987841,0.503713,14376488,0.0,
18,18,18,19,19,2,5,5,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
18,18,18,18,18,1,14,14,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
10,10,10,9,9,22,4,4,0,0,0,0,0.9637,56077674,0.440237,14287456,0.0,
23,23,23,2,2,16,3,3,0,0,0,0,47.7463,33111684,0.31563,13842889,0.0,
12,12,12,18,18,17,9,9,0,0,0,0,0.9656,52485680,0.414485,14287091,0.0,
20,20,20,15,15,20,15,15,0,0,0,0,51.0101,37526101,0.340695,14066806,0.0,
17,17,17,18,18,7,9,9,0,0,0,0,1.358,43213071,0.369818,14210099,0.0,
12,12,12,17,17,17,19,19,0,0,0,0,0.9656,52485680,0.414485,14287101,0.0,
6,6,6,20,20,16,5,5,0,0,0,0,0.963,63326648,0.483475,14339189,0.0,
20,20,20,22,22,9,12,12,0,0,0,0,51.0101,37526101,0.340695,14066807,0.0,
23,23,23,22,22,6,6,6,0,0,0,0,47.7463,33111684,0.31563,13842895,0.0,
18,18,18,17,17,2,5,5,0,0,0,0,6.1081,41352540,0.361915,14192638,0.0,
10,10,10,9,9,23,17,17,0,0,0,0,0.9637,56077674,0.440237,14287466,0.0,
12,12,12,18,18,17,4,4,0,0,0,0,0.9656,52485680,0.414485,14287123,0.0,
15,15,15,2,2,2,5,5,0,0,0,0,0.9945,46976900,0.389073,14257611,0.0,
19,19,19,19,19,13,5,5,0,0,0,0,26.4212,39393268,0.351096,14115953,0.0,
9,9,9,11,11,4,1,1,0,0,0,0,0.9633,57922626,0.447836,14298076,0.0,
23,23,23,2,2,15,3,3,0,0,0,0,47.7463,33111684,0.31563,13842894,0.0,
19,19,19,20,20,13,5,5,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
17,17,17,12,12,23,4,4,0,0,0,0,1.358,43213071,0.369818,14210123,0.0,
16,16,16,17,17,7,8,8,0,0,0,0,1.056,45066534,0.376967,14228485,0.0,
5,5,5,21,21,7,19,19,0,0,0,0,0.9629,65165880,0.491626,14359061,0.0,
12,12,12,2,2,17,5,5,0,0,0,0,0.9656,52485680,0.414485,14287118,0.0,
18,18,18,19,19,1,5,5,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
18,18,18,18,18,1,6,6,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
23,23,23,22,22,6,6,6,0,0,0,0,47.7463,33111684,0.31563,13842889,0.0,
23,23,23,22,22,6,6,6,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
18,18,18,18,18,1,14,14,0,0,0,0,6.1081,41352540,0.361915,14192645,0.0,
17,17,17,21,21,23,4,4,0,0,0,0,1.358,43213071,0.369818,14210107,0.0,
23,23,23,12,12,6,5,5,0,0,0,0,47.7463,33111684,0.31563,13842889,0.0,
7,7,7,22,22,2,5,5,0,0,0,0,0.963,61500736,0.474863,14327363,0.0,
18,18,18,19,19,15,11,11,0,0,0,0,6.1081,41352540,0.361915,14192637,0.0,
6,6,6,23,23,17,9,9,0,0,0,0,0.963,63326648,0.483475,14339197,0.0,
13,13,13,18,18,17,5,5,0,0,0,0,0.9692,50566416,0.406105,14263761,0.0,
18,18,18,22,22,18,14,14,0,0,0,0,6.1081,41352540,0.361915,14192612,0.0,
7,7,7,18,18,1,9,9,0,0,0,0,0.963,61500736,0.474863,14327362,0.0,
13,13,13,21,21,18,19,19,0,0,0,0,0.9692,50566416,0.406105,14263763,0.0,
19,19,19,15,15,16,5,5,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
16,16,16,17,17,7,19,19,0,0,0,0,1.056,45066534,0.376967,14228484,0.0,
5,5,5,21,21,7,8,8,0,0,0,0,0.9629,65165880,0.491626,14359069,0.0,
18,18,18,18,18,1,15,15,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
16,16,16,17,17,7,19,19,0,0,0,0,1.056,45066534,0.376967,14228487,0.0,
15,15,15,2,2,15,5,5,0,0,0,0,0.9945,46976900,0.389073,14257613,0.0,
19,19,19,20,20,13,5,5,0,0,0,0,26.4212,39393268,0.351096,14115948,0.0,
19,19,19,2,2,13,5,5,0,0,0,0,26.4212,39393268,0.351096,14115929,0.0,
15,15,15,18,18,15,5,5,0,0,0,0,0.9945,46976900,0.389073,14257614,0.0,
23,23,23,12,12,16,4,4,0,0,0,0,47.7463,33111684,0.31563,13842880,0.0,
23,23,23,1,1,23,4,4,0,0,0,0,47.7463,33111684,0.31563,13842878,0.0,
18,18,18,19,19,1,4,4,0,0,0,0,6.1081,41352540,0.361915,14192647,0.0,
23,23,23,2,2,17,5,5,0,0,0,0,47.7463,33111684,0.31563,13842884,0.0,
13,13,13,17,17,22,13,13,0,0,0,0,0.9692,50566416,0.406105,14263754,0.0,
14,14,14,23,23,7,8,8,0,0,0,0,0.9767,48800807,0.399732,14261924,0.0,
17,17,17,21,21,23,4,4,0,0,0,0,1.358,43213071,0.369818,14210117,0.0,
9,9,9,8,8,23,4,4,0,0,0,0,0.9633,57922626,0.447836,14298077,0.0,
19,19,19,19,19,13,9,9,0,0,0,0,26.4212,39393268,0.351096,14115939,0.0,
17,17,17,19,19,7,5,5,0,0,0,0,1.358,43213071,0.369818,14210114,0.0,
5,5,5,21,21,14,8,8,0,0,0,0,0.9629,65165880,0.491626,14359053,0.0,
19,19,19,20,20,6,5,5,0,0,0,0,26.4212,39393268,0.351096,14115944,0.0,
16,16,16,3,3,17,4,4,0,0,0,0,1.056,45066534,0.376967,14228477,0.0,
13,13,13,18,18,2,5,5,0,0,0,0,0.9692,50566416,0.406105,14263760,0.0,
14,14,14,3,3,6,5,5,0,0,0,0,0.9767,48800807,0.399732,14261908,0.0,
23,23,23,20,20,16,5,5,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
19,19,19,19,19,13,5,5,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
14,14,14,3,3,9,5,5,0,0,0,0,0.9767,48800807,0.399732,14261888,0.0,
23,23,23,15,15,16,5,5,0,0,0,0,47.7463,33111684,0.31563,13842887,0.0,
19,19,19,19,19,13,5,5,0,0,0,0,26.4212,39393268,0.351096,14115931,0.0,
18,18,18,20,20,23,5,5,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
23,23,23,21,21,16,4,4,0,0,0,0,47.7463,33111684,0.31563,13842881,0.0,
5,5,5,17,17,7,8,8,0,0,0,0,0.9629,65165880,0.491626,14359049,0.0,
16,16,16,21,21,7,19,19,0,0,0,0,1.056,45066534,0.376967,14228478,0.0,
5,5,5,21,21,17,7,7,0,0,0,0,0.9629,65165880,0.491626,14359065,0.0,
23,23,23,2,2,8,5,5,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
17,17,17,2,2,17,5,5,0,0,0,0,1.358,43213071,0.369818,14210119,0.0,
23,23,23,21,21,23,5,5,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
18,18,18,19,19,1,8,8,0,0,0,0,6.1081,41352540,0.361915,14192638,0.0,
19,19,19,20,20,13,3,3,0,0,0,0,26.4212,39393268,0.351096,14115954,0.0,
4,4,4,21,21,17,4,4,0,0,0,0,0.9629,66987841,0.503713,14376487,0.0,
13,13,13,18,18,7,8,8,0,0,0,0,0.9692,50566416,0.406105,14263759,0.0,
12,12,12,20,20,18,5,5,0,0,0,0,0.9656,52485680,0.414485,14287118,0.0,
18,18,18,18,18,0,4,4,0,0,0,0,6.1081,41352540,0.361915,14192635,0.0,
15,15,15,17,17,7,19,19,0,0,0,0,0.9945,46976900,0.389073,14257616,0.0,
11,11,11,2,2,15,5,5,0,0,0,0,0.9644,54307512,0.429166,14288664,0.0,
13,13,13,21,21,18,20,20,0,0,0,0,0.9692,50566416,0.406105,14263750,0.0,
7,7,7,22,22,2,5,5,0,0,0,0,0.963,61500736,0.474863,14327363,0.0,
14,14,14,3,3,6,5,5,0,0,0,0,0.9767,48800807,0.399732,14261907,0.0,
18,18,18,19,19,13,5,5,0,0,0,0,6.1081,41352540,0.361915,14192623,0.0,
6,6,6,11,11,7,5,5,0,0,0,0,0.963,63326648,0.483475,14339190,0.0,
17,17,17,21,21,23,8,8,0,0,0,0,1.358,43213071,0.369818,14210111,0.0,
18,18,18,19,19,1,3,3,0,0,0,0,6.1081,41352540,0.361915,14192643,0.0,
18,18,18,18,18,1,15,15,0,0,0,0,6.1081,41352540,0.361915,14192636,0.0,
13,13,13,18,18,17,9,9,0,0,0,0,0.9692,50566416,0.406105,14263763,0.0,
19,19,19,15,15,16,5,5,0,0,0,0,26.4212,39393268,0.351096,14115957,0.0,
19,19,19,20,20,13,5,5,0,0,0,0,26.4212,39393268,0.351096,14115939,0.0,
7,7,7,21,21,2,5,5,0,0,0,0,0.963,61500736,0.474863,14327361,0.0,
18,18,18,21,21,1,4,4,0,0,0,0,6.1081,41352540,0.361915,14192639,0.0,
7,7,7,19,19,0,5,5,0,0,0,0,0.963,61500736,0.474863,14327364,0.0,
14,14,14,17,17,8,18,18,0,0,0,0,0.9767,48800807,0.399732,14261907,0.0,
6,6,6,20,20,16,8,8,0,0,0,0,0.963,63326648,0.483475,14339181,0.0,
18,18,18,20,20,14,6,6,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
19,19,19,18,18,0,15,15,0,0,0,0,26.4212,39393268,0.351096,14115947,0.0,
10,10,10,17,17,0,4,4,0,0,0,0,0.9637,56077674,0.440237,14287466,0.0,
19,19,19,19,19,13,6,6,0,0,0,0,26.4212,39393268,0.351096,14115942,0.0,
23,23,23,19,19,13,5,5,0,0,0,0,47.7463,33111684,0.31563,13842886,0.0,
19,19,19,15,15,16,5,5,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
17,17,17,21,21,23,4,4,0,0,0,0,1.358,43213071,0.369818,14210115,0.0,
17,17,17,21,21,23,4,4,0,0,0,0,1.358,43213071,0.369818,14210110,0.0,
23,23,23,20,20,13,3,3,0,0,0,0,47.7463,33111684,0.31563,13842894,0.0,
19,19,19,20,20,16,5,5,0,0,0,0,26.4212,39393268,0.351096,14115953,0.0,
10,10,10,9,9,23,5,5,0,0,0,0,0.9637,56077674,0.440237,14287451,0.0,
23,23,23,15,15,16,21,21,0,0,0,0,47.7463,33111684,0.31563,13842883,0.0,
18,18,18,16,16,7,5,5,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
15,15,15,19,19,2,19,19,0,0,0,0,0.9945,46976900,0.389073,14257610,0.0,
5,5,5,22,22,6,5,5,0,0,0,0,0.9629,65165880,0.491626,14359054,0.0,
7,7,7,21,21,7,8,8,0,0,0,0,0.963,61500736,0.474863,14327360,0.0,
17,17,17,21,21,23,4,4,0,0,0,0,1.358,43213071,0.369818,14210104,0.0,
5,5,5,21,21,7,8,8,0,0,0,0,0.9629,65165880,0.491626,14359063,0.0,
16,16,16,20,20,8,5,5,0,0,0,0,1.056,45066534,0.376967,14228486,0.0,
23,23,23,2,2,13,5,5,0,0,0,0,47.7463,33111684,0.31563,13842873,0.0,
22,22,22,2,2,17,5,5,0,0,0,0,50.9866,34425299,0.320055,13952154,0.0,
13,13,13,18,18,8,4,4,0,0,0,0,0.9692,50566416,0.406105,14263718,0.0,
19,19,19,20,20,13,5,5,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
19,19,19,20,20,13,3,3,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
5,5,5,21,21,7,19,19,0,0,0,0,0.9629,65165880,0.491626,14359061,0.0,
16,16,16,17,17,17,7,7,0,0,0,0,1.056,45066534,0.376967,14228484,0.0,
18,18,18,20,20,17,3,3,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
23,23,23,19,19,1,5,5,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
16,16,16,19,19,17,5,5,0,0,0,0,1.056,45066534,0.376967,14228477,0.0,
19,19,19,17,17,13,11,11,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
18,18,18,18,18,1,15,15,0,0,0,0,6.1081,41352540,0.361915,14192649,0.0,
16,16,16,20,20,8,5,5,0,0,0,0,1.056,45066534,0.376967,14228483,0.0,
23,23,23,20,20,16,5,5,0,0,0,0,47.7463,33111684,0.31563,13842882,0.0,
23,23,23,2,2,8,5,5,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
19,19,19,19,19,13,0,0,0,0,0,0,26.4212,39393268,0.351096,14115940,0.0,
9,9,9,11,11,7,5,5,0,0,0,0,0.9633,57922626,0.447836,14298061,0.0,
8,8,8,23,23,2,12,12,0,0,0,0,0.9631,59773644,0.460024,14318665,0.0,
19,19,19,20,20,13,5,5,0,0,0,0,26.4212,39393268,0.351096,14115954,0.0,
8,8,8,20,20,2,12,12,0,0,0,0,0.9631,59773644,0.460024,14318670,0.0,
23,23,23,15,15,16,21,21,0,0,0,0,47.7463,33111684,0.31563,13842877,0.0,
7,7,7,21,21,7,8,8,0,0,0,0,0.963,61500736,0.474863,14327355,0.0,
16,16,16,20,20,8,5,5,0,0,0,0,1.056,45066534,0.376967,14228484,0.0,
13,13,13,18,18,17,4,4,0,0,0,0,0.9692,50566416,0.406105,14263739,0.0,
21,21,21,22,22,23,9,9,0,0,0,0,53.4788,35853372,0.331416,14016448,0.0,
17,17,17,21,21,16,3,3,0,0,0,0,1.358,43213071,0.369818,14210099,0.0,
19,19,19,20,20,23,4,4,0,0,0,0,26.4212,39393268,0.351096,14115958,0.0,
3,3,3,21,21,7,19,19,0,0,0,0,0.9629,68886100,0.517639,14389455,0.0,
20,20,20,20,20,16,5,5,0,0,0,0,51.0101,37526101,0.340695,14066817,0.0,
23,23,23,1,1,16,21,21,0,0,0,0,47.7463,33111684,0.31563,13842887,0.0,
12,12,12,16,16,15,5,5,0,0,0,0,0.9656,52485680,0.414485,14287120,0.0,
19,19,19,20,20,13,5,5,0,0,0,0,26.4212,39393268,0.351096,14115945,0.0,
20,20,20,21,21,1,4,4,0,0,0,0,51.0101,37526101,0.340695,14066817,0.0,
17,17,17,21,21,7,17,17,0,0,0,0,1.358,43213071,0.369818,14210118,0.0,
6,6,6,21,21,1,4,4,0,0,0,0,0.963,63326648,0.483475,14339180,0.0,
23,23,23,2,2,9,5,5,0,0,0,0,47.7463,33111684,0.31563,13842881,0.0,
19,19,19,20,20,13,5,5,0,0,0,0,26.4212,39393268,0.351096,14115951,0.0,
18,18,18,18,18,1,7,7,0,0,0,0,6.1081,41352540,0.361915,14192637,0.0,
5,5,5,21,21,7,16,16,0,0,0,0,0.9629,65165880,0.491626,14359066,0.0,
19,19,19,21,21,13,5,5,0,0,0,0,26.4212,39393268,0.351096,14115954,0.0,
5,5,5,20,20,7,8,8,0,0,0,0,0.9629,65165880,0.491626,14359061,0.0,
13,13,13,18,18,17,4,4,0,0,0,0,0.9692,50566416,0.406105,14263735,0.0,
17,17,17,21,21,16,3,3,0,0,0,0,1.358,43213071,0.369818,14210115,0.0,
18,18,18,18,18,1,15,15,0,0,0,0,6.1081,41352540,0.361915,14192630,0.0,
15,15,15,2,2,15,5,5,0,0,0,0,0.9945,46976900,0.389073,14257617,0.0,
16,16,16,20,20,17,8,8,0,0,0,0,1.056,45066534,0.376967,14228489,0.0,
5,5,5,19,19,7,5,5,0,0,0,0,0.9629,65165880,0.491626,14359060,0.0,
23,23,23,1,1,17,5,5,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
16,16,16,20,20,7,5,5,0,0,0,0,1.056,45066534,0.376967,14228483,0.0,
20,20,20,20,20,14,5,5,0,0,0,0,51.0101,37526101,0.340695,14066808,0.0,
19,19,19,20,20,13,5,5,0,0,0,0,26.4212,39393268,0.351096,14115936,0.0,
18,18,18,16,16,7,5,5,0,0,0,0,6.1081,41352540,0.361915,14192652,0.0,
7,7,7,21,21,7,8,8,0,0,0,0,0.963,61500736,0.474863,14327368,0.0,
23,23,23,3,3,14,21,21,0,0,0,0,47.7463,33111684,0.31563,13842892,0.0,
14,14,14,15,15,9,5,5,0,0,0,0,0.9767,48800807,0.399732,14261902,0.0,
19,19,19,20,20,23,5,5,0,0,0,0,26.4212,39393268,0.351096,14115930,0.0,
19,19,19,20,20,13,4,4,0,0,0,0,26.4212,39393268,0.351096,14115928,0.0,
18,18,18,2,2,15,5,5,0,0,0,0,6.1081,41352540,0.361915,14192638,0.0,
15,15,15,20,20,13,4,4,0,0,0,0,0.9945,46976900,0.389073,14257604,0.0,
23,23,23,15,15,16,21,21,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
19,19,19,20,20,13,5,5,0,0,0,0,26.4212,39393268,0.351096,14115948,0.0,
17,17,17,21,21,7,17,17,0,0,0,0,1.358,43213071,0.369818,14210106,0.0,
23,23,23,1,1,16,21,21,0,0,0,0,47.7463,33111684,0.31563,13842892,0.0,
5,5,5,20,20,7,3,3,0,0,0,0,0.9629,65165880,0.491626,14359069,0.0,
17,17,17,21,21,16,7,7,0,0,0,0,1.358,43213071,0.369818,14210119,0.0,
5,5,5,21,21,7,8,8,0,0,0,0,0.9629,65165880,0.491626,14359069,0.0,
18,18,18,16,16,7,5,5,0,0,0,0,6.1081,41352540,0.361915,14192643,0.0,
17,17,17,12,12,23,8,8,0,0,0,0,1.358,43213071,0.369818,14210113,0.0,
12,12,12,18,18,17,4,4,0,0,0,0,0.9656,52485680,0.414485,14287124,0.0,
10,10,10,8,8,23,4,4,0,0,0,0,0.9637,56077674,0.440237,14287466,0.0,
19,19,19,20,20,23,3,3,0,0,0,0,26.4212,39393268,0.351096,14115954,0.0,
23,23,23,18,18,17,3,3,0,0,0,0,47.7463,33111684,0.31563,13842862,0.0,
13,13,13,1,1,16,22,22,0,0,0,0,0.9692,50566416,0.406105,14263739,0.0,
7,7,7,21,21,16,8,8,0,0,0,0,0.963,61500736,0.474863,14327368,0.0,
23,23,23,1,1,7,21,21,0,0,0,0,47.7463,33111684,0.31563,13842885,0.0,
8,8,8,20,20,16,12,12,0,0,0,0,0.9631,59773644,0.460024,14318669,0.0,
17,17,17,21,21,1,7,7,0,0,0,0,1.358,43213071,0.369818,14210118,0.0,
15,15,15,17,17,1,19,19,0,0,0,0,0.9945,46976900,0.389073,14257611,0.0,
19,19,19,20,20,2,15,15,0,0,0,0,26.4212,39393268,0.351096,14115934,0.0,
23,23,23,3,3,16,21,21,0,0,0,0,47.7463,33111684,0.31563,13842885,0.0,
18,18,18,17,17,1,15,15,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
18,18,18,18,18,15,15,15,0,0,0,0,6.1081,41352540,0.361915,14192638,0.0,
17,17,17,21,21,1,3,3,0,0,0,0,1.358,43213071,0.369818,14210118,0.0,
22,22,22,20,20,9,8,8,0,0,0,0,50.9866,34425299,0.320055,13952154,0.0,
15,15,15,1,1,16,5,5,0,0,0,0,0.9945,46976900,0.389073,14257615,0.0,
9,9,9,1,1,2,8,8,0,0,0,0,0.9633,57922626,0.447836,14298081,0.0,
21,21,21,21,21,8,5,5,0,0,0,0,53.4788,35853372,0.331416,14016444,0.0,
18,18,18,4,4,13,5,5,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
19,19,19,19,19,15,5,5,0,0,0,0,26.4212,39393268,0.351096,14115948,0.0,
9,9,9,1,1,7,5,5,0,0,0,0,0.9633,57922626,0.447836,14298069,0.0,
13,13,13,9,9,16,22,22,0,0,0,0,0.9692,50566416,0.406105,14263763,0.0,
13,13,13,1,1,10,22,22,0,0,0,0,0.9692,50566416,0.406105,14263754,0.0,
15,15,15,19,19,2,19,19,0,0,0,0,0.9945,46976900,0.389073,14257610,0.0,
19,19,19,20,20,23,4,4,0,0,0,0,26.4212,39393268,0.351096,14115937,0.0,
12,12,12,18,18,17,4,4,0,0,0,0,0.9656,52485680,0.414485,14287126,0.0,
7,7,7,21,21,19,2,2,0,0,0,0,0.963,61500736,0.474863,14327360,0.0,
12,12,12,18,18,8,8,8,0,0,0,0,0.9656,52485680,0.414485,14287111,0.0,
17,17,17,17,17,7,17,17,0,0,0,0,1.358,43213071,0.369818,14210110,0.0,
11,11,11,21,21,23,16,16,0,0,0,0,0.9644,54307512,0.429166,14288648,0.0,
19,19,19,20,20,23,4,4,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
19,19,19,20,20,14,5,5,0,0,0,0,26.4212,39393268,0.351096,14115932,0.0,
19,19,19,17,17,13,4,4,0,0,0,0,26.4212,39393268,0.351096,14115948,0.0,
19,19,19,20,20,13,5,5,0,0,0,0,26.4212,39393268,0.351096,14115934,0.0,
9,9,9,11,11,7,1,1,0,0,0,0,0.9633,57922626,0.447836,14298081,0.0,
19,19,19,20,20,13,4,4,0,0,0,0,26.4212,39393268,0.351096,14115938,0.0,
17,17,17,21,21,8,7,7,0,0,0,0,1.358,43213071,0.369818,14210115,0.0,
13,13,13,1,1,3,22,22,0,0,0,0,0.9692,50566416,0.406105,14263743,0.0,
19,19,19,20,20,13,12,12,0,0,0,0,26.4212,39393268,0.351096,14115946,0.0,
8,8,8,16,16,16,4,4,0,0,0,0,0.9631,59773644,0.460024,14318667,0.0,
16,16,16,20,20,7,7,7,0,0,0,0,1.056,45066534,0.376967,14228463,0.0,
8,8,8,17,17,7,17,17,0,0,0,0,0.9631,59773644,0.460024,14318673,0.0,
9,9,9,20,20,7,4,4,0,0,0,0,0.9633,57922626,0.447836,14298062,0.0,
6,6,6,1,1,7,8,8,0,0,0,0,0.963,63326648,0.483475,14339194,0.0,
12,12,12,18,18,13,4,4,0,0,0,0,0.9656,52485680,0.414485,14287112,0.0,
19,19,19,20,20,17,4,4,0,0,0,0,26.4212,39393268,0.351096,14115947,0.0,
19,19,19,20,20,7,8,8,0,0,0,0,26.4212,39393268,0.351096,14115953,0.0,
17,17,17,17,17,17,17,17,0,0,0,0,1.358,43213071,0.369818,14210115,0.0,
18,18,18,16,16,7,5,5,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
16,16,16,20,20,17,8,8,0,0,0,0,1.056,45066534,0.376967,14228488,0.0,
18,18,18,12,12,7,5,5,0,0,0,0,6.1081,41352540,0.361915,14192647,0.0,
11,11,11,21,21,6,17,17,0,0,0,0,0.9644,54307512,0.429166,14288683,0.0,
7,7,7,12,12,7,8,8,0,0,0,0,0.963,61500736,0.474863,14327359,0.0,
19,19,19,20,20,23,4,4,0,0,0,0,26.4212,39393268,0.351096,14115944,0.0,
17,17,17,2,2,1,7,7,0,0,0,0,1.358,43213071,0.369818,14210088,0.0,
23,23,23,22,22,16,21,21,0,0,0,0,47.7463,33111684,0.31563,13842900,0.0,
19,19,19,20,20,16,12,12,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
8,8,8,17,17,13,4,4,0,0,0,0,0.9631,59773644,0.460024,14318659,0.0,
23,23,23,1,1,16,21,21,0,0,0,0,47.7463,33111684,0.31563,13842896,0.0,
7,7,7,22,22,7,8,8,0,0,0,0,0.963,61500736,0.474863,14327365,0.0,
23,23,23,1,1,16,21,21,0,0,0,0,47.7463,33111684,0.31563,13842892,0.0,
23,23,23,3,3,16,21,21,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
19,19,19,20,20,9,4,4,0,0,0,0,26.4212,39393268,0.351096,14115943,0.0,
14,14,14,15,15,13,5,5,0,0,0,0,0.9767,48800807,0.399732,14261906,0.0,
16,16,16,20,20,10,5,5,0,0,0,0,1.056,45066534,0.376967,14228482,0.0,
19,19,19,20,20,13,5,5,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
15,15,15,1,1,10,6,6,0,0,0,0,0.9945,46976900,0.389073,14257616,0.0,
19,19,19,20,20,13,20,20,0,0,0,0,26.4212,39393268,0.351096,14115941,0.0,
16,16,16,20,20,10,5,5,0,0,0,0,1.056,45066534,0.376967,14228484,0.0,
6,6,6,20,20,7,8,8,0,0,0,0,0.963,63326648,0.483475,14339195,0.0,
17,17,17,17,17,17,1,1,0,0,0,0,1.358,43213071,0.369818,14210113,0.0,
9,9,9,11,11,7,17,17,0,0,0,0,0.9633,57922626,0.447836,14298077,0.0,
17,17,17,21,21,1,7,7,0,0,0,0,1.358,43213071,0.369818,14210113,0.0,
18,18,18,17,17,7,5,5,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
16,16,16,18,18,15,15,15,0,0,0,0,1.056,45066534,0.376967,14228474,0.0,
17,17,17,22,22,1,7,7,0,0,0,0,1.358,43213071,0.369818,14210095,0.0,
19,19,19,20,20,13,12,12,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
19,19,19,20,20,16,5,5,0,0,0,0,26.4212,39393268,0.351096,14115937,0.0,
19,19,19,20,20,13,4,4,0,0,0,0,26.4212,39393268,0.351096,14115958,0.0,
16,16,16,20,20,10,5,5,0,0,0,0,1.056,45066534,0.376967,14228482,0.0,
18,18,18,20,20,14,4,4,0,0,0,0,6.1081,41352540,0.361915,14192623,0.0,
7,7,7,13,13,6,5,5,0,0,0,0,0.963,61500736,0.474863,14327369,0.0,
11,11,11,1,1,10,22,22,0,0,0,0,0.9644,54307512,0.429166,14288662,0.0,
23,23,23,1,1,16,21,21,0,0,0,0,47.7463,33111684,0.31563,13842887,0.0,
19,19,19,0,0,9,4,4,0,0,0,0,26.4212,39393268,0.351096,14115947,0.0,
13,13,13,22,22,10,22,22,0,0,0,0,0.9692,50566416,0.406105,14263748,0.0,
18,18,18,16,16,7,5,5,0,0,0,0,6.1081,41352540,0.361915,14192638,0.0,
5,5,5,20,20,7,8,8,0,0,0,0,0.9629,65165880,0.491626,14359060,0.0,
23,23,23,1,1,16,21,21,0,0,0,0,47.7463,33111684,0.31563,13842882,0.0,
17,17,17,17,17,17,18,18,0,0,0,0,1.358,43213071,0.369818,14210119,0.0,
7,7,7,12,12,7,12,12,0,0,0,0,0.963,61500736,0.474863,14327364,0.0,
19,19,19,20,20,15,7,7,0,0,0,0,26.4212,39393268,0.351096,14115951,0.0,
18,18,18,16,16,7,5,5,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
23,23,23,3,3,16,21,21,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
19,19,19,18,18,9,8,8,0,0,0,0,26.4212,39393268,0.351096,14115944,0.0,
12,12,12,20,20,13,4,4,0,0,0,0,0.9656,52485680,0.414485,14287109,0.0,
19,19,19,18,18,15,5,5,0,0,0,0,26.4212,39393268,0.351096,14115936,0.0,
11,11,11,18,18,13,15,15,0,0,0,0,0.9644,54307512,0.429166,14288663,0.0,
23,23,23,1,1,17,22,22,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
12,12,12,18,18,16,3,3,0,0,0,0,0.9656,52485680,0.414485,14287111,0.0,
23,23,23,21,21,16,21,21,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
15,15,15,0,0,2,19,19,0,0,0,0,0.9945,46976900,0.389073,14257619,0.0,
10,10,10,20,20,23,4,4,0,0,0,0,0.9637,56077674,0.440237,14287465,0.0,
5,5,5,8,8,7,8,8,0,0,0,0,0.9629,65165880,0.491626,14359065,0.0,
17,17,17,22,22,8,7,7,0,0,0,0,1.358,43213071,0.369818,14210118,0.0,
5,5,5,20,20,0,8,8,0,0,0,0,0.9629,65165880,0.491626,14359069,0.0,
22,22,22,21,21,17,22,22,0,0,0,0,50.9866,34425299,0.320055,13952133,0.0,
17,17,17,2,2,1,7,7,0,0,0,0,1.358,43213071,0.369818,14210104,0.0,
19,19,19,0,0,23,4,4,0,0,0,0,26.4212,39393268,0.351096,14115947,0.0,
10,10,10,8,8,9,4,4,0,0,0,0,0.9637,56077674,0.440237,14287462,0.0,
19,19,19,20,20,13,5,5,0,0,0,0,26.4212,39393268,0.351096,14115929,0.0,
12,12,12,18,18,13,4,4,0,0,0,0,0.9656,52485680,0.414485,14287118,0.0,
11,11,11,20,20,10,4,4,0,0,0,0,0.9644,54307512,0.429166,14288656,0.0,
19,19,19,20,20,14,5,5,0,0,0,0,26.4212,39393268,0.351096,14115954,0.0,
4,4,4,20,20,16,12,12,0,0,0,0,0.9629,66987841,0.503713,14376492,0.0,
19,19,19,20,20,16,12,12,0,0,0,0,26.4212,39393268,0.351096,14115945,0.0,
19,19,19,20,20,16,5,5,0,0,0,0,26.4212,39393268,0.351096,14115944,0.0,
12,12,12,18,18,13,4,4,0,0,0,0,0.9656,52485680,0.414485,14287115,0.0,
15,15,15,19,19,17,21,21,0,0,0,0,0.9945,46976900,0.389073,14257615,0.0,
23,23,23,1,1,1,19,19,0,0,0,0,47.7463,33111684,0.31563,13842882,0.0,
12,12,12,1,1,16,21,21,0,0,0,0,0.9656,52485680,0.414485,14287113,0.0,
23,23,23,1,1,17,20,20,0,0,0,0,47.7463,33111684,0.31563,13842883,0.0,
13,13,13,1,1,10,21,21,0,0,0,0,0.9692,50566416,0.406105,14263758,0.0,
16,16,16,20,20,10,7,7,0,0,0,0,1.056,45066534,0.376967,14228489,0.0,
5,5,5,20,20,7,8,8,0,0,0,0,0.9629,65165880,0.491626,14359069,0.0,
17,17,17,17,17,15,1,1,0,0,0,0,1.358,43213071,0.369818,14210111,0.0,
19,19,19,17,17,17,1,1,0,0,0,0,26.4212,39393268,0.351096,14115954,0.0,
17,17,17,20,20,13,4,4,0,0,0,0,1.358,43213071,0.369818,14210109,0.0,
18,18,18,11,11,7,1,1,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
10,10,10,18,18,15,15,15,0,0,0,0,0.9637,56077674,0.440237,14287462,0.0,
17,17,17,0,0,9,4,4,0,0,0,0,1.358,43213071,0.369818,14210101,0.0,
18,18,18,20,20,14,4,4,0,0,0,0,6.1081,41352540,0.361915,14192643,0.0,
23,23,23,18,18,17,0,0,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
17,17,17,1,1,17,22,22,0,0,0,0,1.358,43213071,0.369818,14210094,0.0,
17,17,17,17,17,17,1,1,0,0,0,0,1.358,43213071,0.369818,14210106,0.0,
18,18,18,16,16,7,5,5,0,0,0,0,6.1081,41352540,0.361915,14192628,0.0,
12,12,12,18,18,1,4,4,0,0,0,0,0.9656,52485680,0.414485,14287123,0.0,
10,10,10,2,2,14,7,7,0,0,0,0,0.9637,56077674,0.440237,14287460,0.0,
5,5,5,20,20,7,8,8,0,0,0,0,0.9629,65165880,0.491626,14359065,0.0,
19,19,19,20,20,13,5,5,0,0,0,0,26.4212,39393268,0.351096,14115951,0.0,
16,16,16,20,20,15,15,15,0,0,0,0,1.056,45066534,0.376967,14228483,0.0,
19,19,19,18,18,16,5,5,0,0,0,0,26.4212,39393268,0.351096,14115947,0.0,
19,19,19,20,20,13,4,4,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
23,23,23,21,21,16,21,21,0,0,0,0,47.7463,33111684,0.31563,13842868,0.0,
7,7,7,19,19,13,7,7,0,0,0,0,0.963,61500736,0.474863,14327360,0.0,
18,18,18,9,9,7,8,8,0,0,0,0,6.1081,41352540,0.361915,14192612,0.0,
17,17,17,19,19,2,2,2,0,0,0,0,1.358,43213071,0.369818,14210115,0.0,
15,15,15,2,2,9,7,7,0,0,0,0,0.9945,46976900,0.389073,14257619,0.0,
15,15,15,19,19,17,23,23,0,0,0,0,0.9945,46976900,0.389073,14257605,0.0,
16,16,16,18,18,10,6,6,0,0,0,0,1.056,45066534,0.376967,14228475,0.0,
5,5,5,11,11,7,8,8,0,0,0,0,0.9629,65165880,0.491626,14359069,0.0,
18,18,18,8,8,7,1,1,0,0,0,0,6.1081,41352540,0.361915,14192637,0.0,
16,16,16,21,21,15,17,17,0,0,0,0,1.056,45066534,0.376967,14228481,0.0,
22,22,22,13,13,16,4,4,0,0,0,0,50.9866,34425299,0.320055,13952144,0.0,
12,12,12,17,17,15,0,0,0,0,0,0,0.9656,52485680,0.414485,14287123,0.0,
17,17,17,20,20,13,5,5,0,0,0,0,1.358,43213071,0.369818,14210119,0.0,
19,19,19,20,20,13,4,4,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
16,16,16,20,20,10,5,5,0,0,0,0,1.056,45066534,0.376967,14228481,0.0,
23,23,23,16,16,17,22,22,0,0,0,0,47.7463,33111684,0.31563,13842853,0.0,
7,7,7,1,1,8,6,6,0,0,0,0,0.963,61500736,0.474863,14327365,0.0,
18,18,18,15,15,7,5,5,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
14,14,14,16,16,7,5,5,0,0,0,0,0.9767,48800807,0.399732,14261915,0.0,
16,16,16,1,1,10,21,21,0,0,0,0,1.056,45066534,0.376967,14228481,0.0,
13,13,13,20,20,10,7,7,0,0,0,0,0.9692,50566416,0.406105,14263751,0.0,
18,18,18,16,16,7,5,5,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
19,19,19,20,20,13,5,5,0,0,0,0,26.4212,39393268,0.351096,14115952,0.0,
16,16,16,18,18,10,6,6,0,0,0,0,1.056,45066534,0.376967,14228487,0.0,
23,23,23,20,20,17,1,1,0,0,0,0,47.7463,33111684,0.31563,13842890,0.0,
5,5,5,7,7,7,8,8,0,0,0,0,0.9629,65165880,0.491626,14359055,0.0,
18,18,18,8,8,7,1,1,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
18,18,18,20,20,8,5,5,0,0,0,0,6.1081,41352540,0.361915,14192628,0.0,
19,19,19,20,20,13,5,5,0,0,0,0,26.4212,39393268,0.351096,14115953,0.0,
15,15,15,19,19,8,23,23,0,0,0,0,0.9945,46976900,0.389073,14257597,0.0,
7,7,7,21,21,17,7,7,0,0,0,0,0.963,61500736,0.474863,14327370,0.0,
23,23,23,1,1,10,22,22,0,0,0,0,47.7463,33111684,0.31563,13842892,0.0,
11,11,11,21,21,16,21,21,0,0,0,0,0.9644,54307512,0.429166,14288632,0.0,
17,17,17,19,19,2,2,2,0,0,0,0,1.358,43213071,0.369818,14210113,0.0,
23,23,23,18,18,19,1,1,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
17,17,17,17,17,15,0,0,0,0,0,0,1.358,43213071,0.369818,14210090,0.0,
5,5,5,8,8,7,9,9,0,0,0,0,0.9629,65165880,0.491626,14359061,0.0,
16,16,16,20,20,13,2,2,0,0,0,0,1.056,45066534,0.376967,14228480,0.0,
19,19,19,20,20,10,5,5,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
10,10,10,20,20,10,7,7,0,0,0,0,0.9637,56077674,0.440237,14287442,0.0,
13,13,13,8,8,9,4,4,0,0,0,0,0.9692,50566416,0.406105,14263755,0.0,
8,8,8,20,20,16,12,12,0,0,0,0,0.9631,59773644,0.460024,14318677,0.0,
19,19,19,20,20,13,4,4,0,0,0,0,26.4212,39393268,0.351096,14115934,0.0,
10,10,10,16,16,8,18,18,0,0,0,0,0.9637,56077674,0.440237,14287463,0.0,
13,13,13,12,12,7,1,1,0,0,0,0,0.9692,50566416,0.406105,14263753,0.0,
16,16,16,21,21,15,17,17,0,0,0,0,1.056,45066534,0.376967,14228486,0.0,
23,23,23,21,21,16,21,21,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
19,19,19,2,2,13,4,4,0,0,0,0,26.4212,39393268,0.351096,14115958,0.0,
17,17,17,19,19,17,5,5,0,0,0,0,1.358,43213071,0.369818,14210111,0.0,
12,12,12,18,18,1,4,4,0,0,0,0,0.9656,52485680,0.414485,14287119,0.0,
19,19,19,20,20,16,5,5,0,0,0,0,26.4212,39393268,0.351096,14115941,0.0,
6,6,6,17,17,7,8,8,0,0,0,0,0.963,63326648,0.483475,14339188,0.0,
18,18,18,11,11,6,5,5,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
23,23,23,20,20,17,0,0,0,0,0,0,47.7463,33111684,0.31563,13842889,0.0,
23,23,23,18,18,16,21,21,0,0,0,0,47.7463,33111684,0.31563,13842887,0.0,
7,7,7,21,21,17,5,5,0,0,0,0,0.963,61500736,0.474863,14327364,0.0,
18,18,18,20,20,8,7,7,0,0,0,0,6.1081,41352540,0.361915,14192645,0.0,
14,14,14,16,16,9,5,5,0,0,0,0,0.9767,48800807,0.399732,14261899,0.0,
19,19,19,14,14,13,5,5,0,0,0,0,26.4212,39393268,0.351096,14115945,0.0,
13,13,13,1,1,13,18,18,0,0,0,0,0.9692,50566416,0.406105,14263754,0.0,
19,19,19,20,20,10,9,9,0,0,0,0,26.4212,39393268,0.351096,14115953,0.0,
15,15,15,8,8,7,6,6,0,0,0,0,0.9945,46976900,0.389073,14257614,0.0,
6,6,6,17,17,10,9,9,0,0,0,0,0.963,63326648,0.483475,14339163,0.0,
18,18,18,20,20,13,2,2,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
16,16,16,11,11,6,5,5,0,0,0,0,1.056,45066534,0.376967,14228483,0.0,
18,18,18,19,19,10,8,8,0,0,0,0,6.1081,41352540,0.361915,14192639,0.0,
19,19,19,11,11,6,5,5,0,0,0,0,26.4212,39393268,0.351096,14115953,0.0,
23,23,23,21,21,16,21,21,0,0,0,0,47.7463,33111684,0.31563,13842892,0.0,
17,17,17,19,19,2,2,2,0,0,0,0,1.358,43213071,0.369818,14210115,0.0,
14,14,14,17,17,8,18,18,0,0,0,0,0.9767,48800807,0.399732,14261896,0.0,
19,19,19,20,20,13,5,5,0,0,0,0,26.4212,39393268,0.351096,14115944,0.0,
19,19,19,3,3,17,4,4,0,0,0,0,26.4212,39393268,0.351096,14115943,0.0,
23,23,23,17,17,13,0,0,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
5,5,5,12,12,4,8,8,0,0,0,0,0.9629,65165880,0.491626,14359069,0.0,
18,18,18,19,19,8,5,5,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
6,6,6,11,11,15,5,5,0,0,0,0,0.963,63326648,0.483475,14339186,0.0,
18,18,18,20,20,5,8,8,0,0,0,0,6.1081,41352540,0.361915,14192646,0.0,
15,15,15,1,1,16,5,5,0,0,0,0,0.9945,46976900,0.389073,14257599,0.0,
19,19,19,2,2,13,4,4,0,0,0,0,26.4212,39393268,0.351096,14115936,0.0,
5,5,5,8,8,7,9,9,0,0,0,0,0.9629,65165880,0.491626,14359064,0.0,
12,12,12,18,18,13,4,4,0,0,0,0,0.9656,52485680,0.414485,14287119,0.0,
23,23,23,1,1,10,22,22,0,0,0,0,47.7463,33111684,0.31563,13842865,0.0,
9,9,9,17,17,7,1,1,0,0,0,0,0.9633,57922626,0.447836,14298080,0.0,
23,23,23,1,1,7,5,5,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
14,14,14,16,16,10,22,22,0,0,0,0,0.9767,48800807,0.399732,14261906,0.0,
14,14,14,19,19,17,7,7,0,0,0,0,0.9767,48800807,0.399732,14261906,0.0,
18,18,18,19,19,9,23,23,0,0,0,0,6.1081,41352540,0.361915,14192630,0.0,
9,9,9,11,11,7,0,0,0,0,0,0,0.9633,57922626,0.447836,14298077,0.0,
18,18,18,20,20,5,8,8,0,0,0,0,6.1081,41352540,0.361915,14192620,0.0,
23,23,23,17,17,13,0,0,0,0,0,0,47.7463,33111684,0.31563,13842882,0.0,
17,17,17,19,19,2,2,2,0,0,0,0,1.358,43213071,0.369818,14210103,0.0,
16,16,16,11,11,17,5,5,0,0,0,0,1.056,45066534,0.376967,14228453,0.0,
15,15,15,19,19,5,23,23,0,0,0,0,0.9945,46976900,0.389073,14257591,0.0,
23,23,23,21,21,16,20,20,0,0,0,0,47.7463,33111684,0.31563,13842881,0.0,
15,15,15,1,1,16,5,5,0,0,0,0,0.9945,46976900,0.389073,14257612,0.0,
5,5,5,8,8,7,9,9,0,0,0,0,0.9629,65165880,0.491626,14359063,0.0,
19,19,19,2,2,13,4,4,0,0,0,0,26.4212,39393268,0.351096,14115948,0.0,
19,19,19,20,20,10,9,9,0,0,0,0,26.4212,39393268,0.351096,14115946,0.0,
19,19,19,11,11,6,5,5,0,0,0,0,26.4212,39393268,0.351096,14115948,0.0,
18,18,18,20,20,10,9,9,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
18,18,18,19,19,2,1,1,0,0,0,0,6.1081,41352540,0.361915,14192647,0.0,
18,18,18,7,7,7,4,4,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
5,5,5,20,20,8,9,9,0,0,0,0,0.9629,65165880,0.491626,14359057,0.0,
19,19,19,11,11,6,5,5,0,0,0,0,26.4212,39393268,0.351096,14115943,0.0,
7,7,7,21,21,17,7,7,0,0,0,0,0.963,61500736,0.474863,14327351,0.0,
6,6,6,8,8,7,9,9,0,0,0,0,0.963,63326648,0.483475,14339198,0.0,
22,22,22,2,2,13,4,4,0,0,0,0,50.9866,34425299,0.320055,13952140,0.0,
23,23,23,21,21,16,23,23,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
13,13,13,20,20,10,3,3,0,0,0,0,0.9692,50566416,0.406105,14263755,0.0,
11,11,11,21,21,17,7,7,0,0,0,0,0.9644,54307512,0.429166,14288664,0.0,
7,7,7,18,18,13,5,5,0,0,0,0,0.963,61500736,0.474863,14327361,0.0,
23,23,23,17,17,13,8,8,0,0,0,0,47.7463,33111684,0.31563,13842895,0.0,
18,18,18,19,19,10,0,0,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
12,12,12,20,20,8,4,4,0,0,0,0,0.9656,52485680,0.414485,14287111,0.0,
18,18,18,18,18,13,7,7,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
17,17,17,20,20,13,2,2,0,0,0,0,1.358,43213071,0.369818,14210105,0.0,
15,15,15,1,1,16,7,7,0,0,0,0,0.9945,46976900,0.389073,14257611,0.0,
8,8,8,20,20,16,12,12,0,0,0,0,0.9631,59773644,0.460024,14318673,0.0,
4,4,4,8,8,7,9,9,0,0,0,0,0.9629,66987841,0.503713,14376488,0.0,
16,16,16,20,20,13,9,9,0,0,0,0,1.056,45066534,0.376967,14228480,0.0,
3,3,3,8,8,7,2,2,0,0,0,0,0.9629,68886100,0.517639,14389431,0.0,
7,7,7,19,19,17,8,8,0,0,0,0,0.963,61500736,0.474863,14327356,0.0,
17,17,17,21,21,10,7,7,0,0,0,0,1.358,43213071,0.369818,14210109,0.0,
15,15,15,19,19,16,10,10,0,0,0,0,0.9945,46976900,0.389073,14257619,0.0,
10,10,10,2,2,10,6,6,0,0,0,0,0.9637,56077674,0.440237,14287464,0.0,
22,22,22,19,19,6,23,23,0,0,0,0,50.9866,34425299,0.320055,13952165,0.0,
19,19,19,10,10,10,5,5,0,0,0,0,26.4212,39393268,0.351096,14115946,0.0,
18,18,18,11,11,7,5,5,0,0,0,0,6.1081,41352540,0.361915,14192634,0.0,
23,23,23,17,17,13,0,0,0,0,0,0,47.7463,33111684,0.31563,13842895,0.0,
9,9,9,11,11,7,0,0,0,0,0,0,0.9633,57922626,0.447836,14298077,0.0,
23,23,23,17,17,13,0,0,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
9,9,9,20,20,7,9,9,0,0,0,0,0.9633,57922626,0.447836,14298070,0.0,
19,19,19,10,10,10,9,9,0,0,0,0,26.4212,39393268,0.351096,14115944,0.0,
23,23,23,20,20,16,21,21,0,0,0,0,47.7463,33111684,0.31563,13842878,0.0,
19,19,19,21,21,10,9,9,0,0,0,0,26.4212,39393268,0.351096,14115945,0.0,
18,18,18,19,19,9,23,23,0,0,0,0,6.1081,41352540,0.361915,14192633,0.0,
11,11,11,20,20,8,4,4,0,0,0,0,0.9644,54307512,0.429166,14288648,0.0,
15,15,15,19,19,1,2,2,0,0,0,0,0.9945,46976900,0.389073,14257611,0.0,
17,17,17,1,1,17,5,5,0,0,0,0,1.358,43213071,0.369818,14210087,0.0,
10,10,10,21,21,16,21,21,0,0,0,0,0.9637,56077674,0.440237,14287458,0.0,
6,6,6,21,21,17,7,7,0,0,0,0,0.963,63326648,0.483475,14339177,0.0,
18,18,18,17,17,2,1,1,0,0,0,0,6.1081,41352540,0.361915,14192642,0.0,
12,12,12,3,3,10,21,21,0,0,0,0,0.9656,52485680,0.414485,14287099,0.0,
17,17,17,19,19,0,2,2,0,0,0,0,1.358,43213071,0.369818,14210123,0.0,
8,8,8,20,20,19,12,12,0,0,0,0,0.9631,59773644,0.460024,14318665,0.0,
23,23,23,7,7,7,9,9,0,0,0,0,47.7463,33111684,0.31563,13842885,0.0,
5,5,5,21,21,16,23,23,0,0,0,0,0.9629,65165880,0.491626,14359061,0.0,
15,15,15,11,11,16,21,21,0,0,0,0,0.9945,46976900,0.389073,14257614,0.0,
23,23,23,21,21,6,5,5,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
12,12,12,3,3,10,21,21,0,0,0,0,0.9656,52485680,0.414485,14287115,0.0,
16,16,16,11,11,6,5,5,0,0,0,0,1.056,45066534,0.376967,14228480,0.0,
19,19,19,21,21,10,2,2,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
18,18,18,17,17,2,8,8,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
19,19,19,17,17,16,0,0,0,0,0,0,26.4212,39393268,0.351096,14115948,0.0,
17,17,17,1,1,13,5,5,0,0,0,0,1.358,43213071,0.369818,14210105,0.0,
18,18,18,20,20,10,7,7,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
13,13,13,10,10,10,4,4,0,0,0,0,0.9692,50566416,0.406105,14263753,0.0,
19,19,19,11,11,1,5,5,0,0,0,0,26.4212,39393268,0.351096,14115945,0.0,
18,18,18,18,18,6,1,1,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
23,23,23,11,11,13,5,5,0,0,0,0,47.7463,33111684,0.31563,13842894,0.0,
19,19,19,17,17,7,0,0,0,0,0,0,26.4212,39393268,0.351096,14115954,0.0,
4,4,4,8,8,7,9,9,0,0,0,0,0.9629,66987841,0.503713,14376490,0.0,
8,8,8,20,20,7,9,9,0,0,0,0,0.9631,59773644,0.460024,14318669,0.0,
17,17,17,19,19,2,2,2,0,0,0,0,1.358,43213071,0.369818,14210119,0.0,
10,10,10,8,8,9,4,4,0,0,0,0,0.9637,56077674,0.440237,14287452,0.0,
23,23,23,17,17,13,0,0,0,0,0,0,47.7463,33111684,0.31563,13842889,0.0,
19,19,19,10,10,10,5,5,0,0,0,0,26.4212,39393268,0.351096,14115944,0.0,
8,8,8,20,20,19,12,12,0,0,0,0,0.9631,59773644,0.460024,14318672,0.0,
17,17,17,1,1,17,4,4,0,0,0,0,1.358,43213071,0.369818,14210110,0.0,
18,18,18,19,19,9,5,5,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
13,13,13,20,20,10,23,23,0,0,0,0,0.9692,50566416,0.406105,14263753,0.0,
9,9,9,21,21,8,5,5,0,0,0,0,0.9633,57922626,0.447836,14298081,0.0,
7,7,7,20,20,16,9,9,0,0,0,0,0.963,61500736,0.474863,14327360,0.0,
7,7,7,21,21,17,5,5,0,0,0,0,0.963,61500736,0.474863,14327368,0.0,
16,16,16,20,20,13,9,9,0,0,0,0,1.056,45066534,0.376967,14228481,0.0,
6,6,6,11,11,6,7,7,0,0,0,0,0.963,63326648,0.483475,14339186,0.0,
18,18,18,8,8,7,9,9,0,0,0,0,6.1081,41352540,0.361915,14192632,0.0,
23,23,23,21,21,16,23,23,0,0,0,0,47.7463,33111684,0.31563,13842881,0.0,
18,18,18,11,11,7,4,4,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
12,12,12,3,3,10,21,21,0,0,0,0,0.9656,52485680,0.414485,14287115,0.0,
15,15,15,19,19,17,23,23,0,0,0,0,0.9945,46976900,0.389073,14257609,0.0,
14,14,14,23,23,17,23,23,0,0,0,0,0.9767,48800807,0.399732,14261898,0.0,
5,5,5,4,4,7,9,9,0,0,0,0,0.9629,65165880,0.491626,14359069,0.0,
19,19,19,10,10,9,5,5,0,0,0,0,26.4212,39393268,0.351096,14115953,0.0,
18,18,18,10,10,7,5,5,0,0,0,0,6.1081,41352540,0.361915,14192641,0.0,
17,17,17,20,20,2,2,2,0,0,0,0,1.358,43213071,0.369818,14210119,0.0,
18,18,18,14,14,10,7,7,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
17,17,17,1,1,1,5,5,0,0,0,0,1.358,43213071,0.369818,14210102,0.0,
19,19,19,11,11,17,5,5,0,0,0,0,26.4212,39393268,0.351096,14115946,0.0,
23,23,23,16,16,8,0,0,0,0,0,0,47.7463,33111684,0.31563,13842890,0.0,
14,14,14,17,17,13,5,5,0,0,0,0,0.9767,48800807,0.399732,14261911,0.0,
18,18,18,10,10,17,5,5,0,0,0,0,6.1081,41352540,0.361915,14192636,0.0,
7,7,7,21,21,9,10,10,0,0,0,0,0.963,61500736,0.474863,14327358,0.0,
9,9,9,10,10,9,0,0,0,0,0,0,0.9633,57922626,0.447836,14298069,0.0,
19,19,19,9,9,7,5,5,0,0,0,0,26.4212,39393268,0.351096,14115954,0.0,
18,18,18,19,19,2,2,2,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
8,8,8,21,21,8,5,5,0,0,0,0,0.9631,59773644,0.460024,14318668,0.0,
19,19,19,16,16,1,4,4,0,0,0,0,26.4212,39393268,0.351096,14115934,0.0,
19,19,19,12,12,16,1,1,0,0,0,0,26.4212,39393268,0.351096,14115946,0.0,
19,19,19,17,17,16,0,0,0,0,0,0,26.4212,39393268,0.351096,14115937,0.0,
16,16,16,11,11,6,5,5,0,0,0,0,1.056,45066534,0.376967,14228476,0.0,
18,18,18,3,3,10,6,6,0,0,0,0,6.1081,41352540,0.361915,14192645,0.0,
13,13,13,19,19,9,20,20,0,0,0,0,0.9692,50566416,0.406105,14263751,0.0,
23,23,23,17,17,14,7,7,0,0,0,0,47.7463,33111684,0.31563,13842882,0.0,
18,18,18,20,20,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
23,23,23,17,17,17,0,0,0,0,0,0,47.7463,33111684,0.31563,13842896,0.0,
15,15,15,19,19,13,23,23,0,0,0,0,0.9945,46976900,0.389073,14257615,0.0,
15,15,15,19,19,17,23,23,0,0,0,0,0.9945,46976900,0.389073,14257615,0.0,
23,23,23,17,17,13,0,0,0,0,0,0,47.7463,33111684,0.31563,13842883,0.0,
14,14,14,21,21,11,21,21,0,0,0,0,0.9767,48800807,0.399732,14261897,0.0,
6,6,6,1,1,17,5,5,0,0,0,0,0.963,63326648,0.483475,14339182,0.0,
5,5,5,6,6,7,9,9,0,0,0,0,0.9629,65165880,0.491626,14359061,0.0,
15,15,15,19,19,17,23,23,0,0,0,0,0.9945,46976900,0.389073,14257619,0.0,
17,17,17,3,3,10,7,7,0,0,0,0,1.358,43213071,0.369818,14210113,0.0,
13,13,13,19,19,10,21,21,0,0,0,0,0.9692,50566416,0.406105,14263755,0.0,
13,13,13,10,10,10,4,4,0,0,0,0,0.9692,50566416,0.406105,14263759,0.0,
19,19,19,10,10,10,2,2,0,0,0,0,26.4212,39393268,0.351096,14115951,0.0,
3,3,3,17,17,13,0,0,0,0,0,0,0.9629,68886100,0.517639,14389448,0.0,
23,23,23,4,4,7,9,9,0,0,0,0,47.7463,33111684,0.31563,13842881,0.0,
7,7,7,21,21,10,10,10,0,0,0,0,0.963,61500736,0.474863,14327359,0.0,
18,18,18,13,13,6,5,5,0,0,0,0,6.1081,41352540,0.361915,14192646,0.0,
19,19,19,21,21,9,10,10,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
7,7,7,17,17,16,0,0,0,0,0,0,0.963,61500736,0.474863,14327363,0.0,
16,16,16,3,3,10,16,16,0,0,0,0,1.056,45066534,0.376967,14228485,0.0,
12,12,12,11,11,6,5,5,0,0,0,0,0.9656,52485680,0.414485,14287107,0.0,
12,12,12,3,3,7,21,21,0,0,0,0,0.9656,52485680,0.414485,14287111,0.0,
18,18,18,10,10,10,5,5,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
23,23,23,17,17,13,0,0,0,0,0,0,47.7463,33111684,0.31563,13842884,0.0,
5,5,5,4,4,6,9,9,0,0,0,0,0.9629,65165880,0.491626,14359065,0.0,
23,23,23,17,17,13,0,0,0,0,0,0,47.7463,33111684,0.31563,13842889,0.0,
7,7,7,20,20,4,9,9,0,0,0,0,0.963,61500736,0.474863,14327364,0.0,
16,16,16,17,17,16,0,0,0,0,0,0,1.056,45066534,0.376967,14228483,0.0,
23,23,23,17,17,13,7,7,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
16,16,16,20,20,5,9,9,0,0,0,0,1.056,45066534,0.376967,14228470,0.0,
17,17,17,19,19,12,2,2,0,0,0,0,1.358,43213071,0.369818,14210105,0.0,
12,12,12,3,3,10,21,21,0,0,0,0,0.9656,52485680,0.414485,14287119,0.0,
16,16,16,19,19,13,9,9,0,0,0,0,1.056,45066534,0.376967,14228471,0.0,
23,23,23,15,15,14,7,7,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
5,5,5,8,8,7,9,9,0,0,0,0,0.9629,65165880,0.491626,14359064,0.0,
23,23,23,20,20,16,15,15,0,0,0,0,47.7463,33111684,0.31563,13842894,0.0,
10,10,10,17,17,13,0,0,0,0,0,0,0.9637,56077674,0.440237,14287461,0.0,
19,19,19,11,11,17,5,5,0,0,0,0,26.4212,39393268,0.351096,14115954,0.0,
18,18,18,10,10,10,5,5,0,0,0,0,6.1081,41352540,0.361915,14192628,0.0,
5,5,5,20,20,7,9,9,0,0,0,0,0.9629,65165880,0.491626,14359061,0.0,
17,17,17,6,6,2,2,2,0,0,0,0,1.358,43213071,0.369818,14210098,0.0,
14,14,14,21,21,11,21,21,0,0,0,0,0.9767,48800807,0.399732,14261915,0.0,
19,19,19,15,15,10,2,2,0,0,0,0,26.4212,39393268,0.351096,14115953,0.0,
12,12,12,8,8,9,4,4,0,0,0,0,0.9656,52485680,0.414485,14287103,0.0,
11,11,11,8,8,6,5,5,0,0,0,0,0.9644,54307512,0.429166,14288660,0.0,
10,10,10,20,20,9,10,10,0,0,0,0,0.9637,56077674,0.440237,14287454,0.0,
18,18,18,22,22,7,9,9,0,0,0,0,6.1081,41352540,0.361915,14192643,0.0,
17,17,17,3,3,10,7,7,0,0,0,0,1.358,43213071,0.369818,14210107,0.0,
19,19,19,10,10,10,5,5,0,0,0,0,26.4212,39393268,0.351096,14115945,0.0,
23,23,23,15,15,14,5,5,0,0,0,0,47.7463,33111684,0.31563,13842879,0.0,
19,19,19,10,10,10,7,7,0,0,0,0,26.4212,39393268,0.351096,14115946,0.0,
5,5,5,20,20,13,9,9,0,0,0,0,0.9629,65165880,0.491626,14359040,0.0,
23,23,23,16,16,7,0,0,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
17,17,17,3,3,10,7,7,0,0,0,0,1.358,43213071,0.369818,14210108,0.0,
18,18,18,10,10,17,5,5,0,0,0,0,6.1081,41352540,0.361915,14192638,0.0,
13,13,13,10,10,10,4,4,0,0,0,0,0.9692,50566416,0.406105,14263756,0.0,
16,16,16,10,10,10,5,5,0,0,0,0,1.056,45066534,0.376967,14228488,0.0,
15,15,15,19,19,17,23,23,0,0,0,0,0.9945,46976900,0.389073,14257619,0.0,
19,19,19,17,17,16,0,0,0,0,0,0,26.4212,39393268,0.351096,14115941,0.0,
18,18,18,10,10,7,9,9,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
7,7,7,20,20,16,4,4,0,0,0,0,0.963,61500736,0.474863,14327368,0.0,
12,12,12,11,11,6,4,4,0,0,0,0,0.9656,52485680,0.414485,14287114,0.0,
13,13,13,10,10,10,4,4,0,0,0,0,0.9692,50566416,0.406105,14263759,0.0,
10,10,10,10,10,10,0,0,0,0,0,0,0.9637,56077674,0.440237,14287462,0.0,
18,18,18,11,11,7,2,2,0,0,0,0,6.1081,41352540,0.361915,14192636,0.0,
23,23,23,17,17,13,7,7,0,0,0,0,47.7463,33111684,0.31563,13842889,0.0,
23,23,23,17,17,13,0,0,0,0,0,0,47.7463,33111684,0.31563,13842892,0.0,
18,18,18,9,9,4,5,5,0,0,0,0,6.1081,41352540,0.361915,14192630,0.0,
19,19,19,17,17,16,0,0,0,0,0,0,26.4212,39393268,0.351096,14115947,0.0,
5,5,5,20,20,7,9,9,0,0,0,0,0.9629,65165880,0.491626,14359059,0.0,
18,18,18,10,10,10,5,5,0,0,0,0,6.1081,41352540,0.361915,14192633,0.0,
23,23,23,21,21,9,10,10,0,0,0,0,47.7463,33111684,0.31563,13842890,0.0,
19,19,19,15,15,14,7,7,0,0,0,0,26.4212,39393268,0.351096,14115940,0.0,
15,15,15,20,20,17,23,23,0,0,0,0,0.9945,46976900,0.389073,14257616,0.0,
18,18,18,19,19,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
5,5,5,20,20,7,9,9,0,0,0,0,0.9629,65165880,0.491626,14359059,0.0,
16,16,16,20,20,13,9,9,0,0,0,0,1.056,45066534,0.376967,14228475,0.0,
9,9,9,21,21,9,10,10,0,0,0,0,0.9633,57922626,0.447836,14298063,0.0,
19,19,19,22,22,8,5,5,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
23,23,23,16,16,16,0,0,0,0,0,0,47.7463,33111684,0.31563,13842888,0.0,
15,15,15,19,19,8,21,21,0,0,0,0,0.9945,46976900,0.389073,14257615,0.0,
7,7,7,17,17,16,0,0,0,0,0,0,0.963,61500736,0.474863,14327368,0.0,
23,23,23,17,17,13,7,7,0,0,0,0,47.7463,33111684,0.31563,13842887,0.0,
17,17,17,21,21,10,3,3,0,0,0,0,1.358,43213071,0.369818,14210119,0.0,
12,12,12,2,2,7,7,7,0,0,0,0,0.9656,52485680,0.414485,14287119,0.0,
18,18,18,10,10,17,5,5,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
17,17,17,3,3,9,7,7,0,0,0,0,1.358,43213071,0.369818,14210109,0.0,
10,10,10,21,21,17,5,5,0,0,0,0,0.9637,56077674,0.440237,14287466,0.0,
18,18,18,10,10,7,9,9,0,0,0,0,6.1081,41352540,0.361915,14192632,0.0,
8,8,8,20,20,7,9,9,0,0,0,0,0.9631,59773644,0.460024,14318665,0.0,
19,19,19,10,10,10,5,5,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
9,9,9,21,21,8,0,0,0,0,0,0,0.9633,57922626,0.447836,14298080,0.0,
16,16,16,17,17,16,5,5,0,0,0,0,1.056,45066534,0.376967,14228483,0.0,
23,23,23,16,16,9,4,4,0,0,0,0,47.7463,33111684,0.31563,13842886,0.0,
11,11,11,8,8,7,0,0,0,0,0,0,0.9644,54307512,0.429166,14288660,0.0,
19,19,19,21,21,9,10,10,0,0,0,0,26.4212,39393268,0.351096,14115937,0.0,
19,19,19,17,17,16,0,0,0,0,0,0,26.4212,39393268,0.351096,14115938,0.0,
19,19,19,16,16,10,2,2,0,0,0,0,26.4212,39393268,0.351096,14115934,0.0,
19,19,19,10,10,16,0,0,0,0,0,0,26.4212,39393268,0.351096,14115943,0.0,
8,8,8,20,20,7,9,9,0,0,0,0,0.9631,59773644,0.460024,14318677,0.0,
5,5,5,20,20,7,9,9,0,0,0,0,0.9629,65165880,0.491626,14359065,0.0,
15,15,15,15,15,17,8,8,0,0,0,0,0.9945,46976900,0.389073,14257611,0.0,
2,2,2,20,20,7,23,23,0,0,0,0,0.9629,70660082,0.527594,14403221,0.0,
10,10,10,10,10,9,0,0,0,0,0,0,0.9637,56077674,0.440237,14287465,0.0,
18,18,18,17,17,10,0,0,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
18,18,18,17,17,12,0,0,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
23,23,23,16,16,9,4,4,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
19,19,19,21,21,10,10,10,0,0,0,0,26.4212,39393268,0.351096,14115944,0.0,
19,19,19,17,17,11,2,2,0,0,0,0,26.4212,39393268,0.351096,14115952,0.0,
19,19,19,21,21,11,12,12,0,0,0,0,26.4212,39393268,0.351096,14115945,0.0,
19,19,19,16,16,10,2,2,0,0,0,0,26.4212,39393268,0.351096,14115943,0.0,
23,23,23,15,15,10,4,4,0,0,0,0,47.7463,33111684,0.31563,13842885,0.0,
13,13,13,10,10,9,4,4,0,0,0,0,0.9692,50566416,0.406105,14263755,0.0,
18,18,18,20,20,9,9,9,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
16,16,16,20,20,9,0,0,0,0,0,0,1.056,45066534,0.376967,14228485,0.0,
17,17,17,7,7,2,3,3,0,0,0,0,1.358,43213071,0.369818,14210109,0.0,
17,17,17,20,20,10,2,2,0,0,0,0,1.358,43213071,0.369818,14210119,0.0,
9,9,9,21,21,9,0,0,0,0,0,0,0.9633,57922626,0.447836,14298073,0.0,
23,23,23,16,16,7,10,10,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
12,12,12,3,3,16,23,23,0,0,0,0,0.9656,52485680,0.414485,14287119,0.0,
7,7,7,16,16,7,1,1,0,0,0,0,0.963,61500736,0.474863,14327364,0.0,
17,17,17,6,6,2,2,2,0,0,0,0,1.358,43213071,0.369818,14210111,0.0,
10,10,10,10,10,10,0,0,0,0,0,0,0.9637,56077674,0.440237,14287462,0.0,
18,18,18,22,22,7,9,9,0,0,0,0,6.1081,41352540,0.361915,14192636,0.0,
18,18,18,20,20,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
5,5,5,20,20,7,9,9,0,0,0,0,0.9629,65165880,0.491626,14359068,0.0,
23,23,23,16,16,16,0,0,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
8,8,8,2,2,10,0,0,0,0,0,0,0.9631,59773644,0.460024,14318661,0.0,
17,17,17,21,21,7,8,8,0,0,0,0,1.358,43213071,0.369818,14210107,0.0,
7,7,7,17,17,16,0,0,0,0,0,0,0.963,61500736,0.474863,14327361,0.0,
16,16,16,17,17,16,5,5,0,0,0,0,1.056,45066534,0.376967,14228457,0.0,
5,5,5,20,20,16,9,9,0,0,0,0,0.9629,65165880,0.491626,14359054,0.0,
23,23,23,16,16,7,0,0,0,0,0,0,47.7463,33111684,0.31563,13842892,0.0,
18,18,18,22,22,7,9,9,0,0,0,0,6.1081,41352540,0.361915,14192636,0.0,
19,19,19,17,17,16,0,0,0,0,0,0,26.4212,39393268,0.351096,14115938,0.0,
23,23,23,19,19,16,0,0,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
14,14,14,16,16,8,23,23,0,0,0,0,0.9767,48800807,0.399732,14261915,0.0,
18,18,18,22,22,7,9,9,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
5,5,5,20,20,7,9,9,0,0,0,0,0.9629,65165880,0.491626,14359063,0.0,
19,19,19,16,16,16,2,2,0,0,0,0,26.4212,39393268,0.351096,14115945,0.0,
23,23,23,16,16,9,0,0,0,0,0,0,47.7463,33111684,0.31563,13842891,0.0,
18,18,18,17,17,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192641,0.0,
19,19,19,20,20,16,9,9,0,0,0,0,26.4212,39393268,0.351096,14115943,0.0,
20,20,20,18,18,10,10,10,0,0,0,0,51.0101,37526101,0.340695,14066777,0.0,
19,19,19,21,21,7,8,8,0,0,0,0,26.4212,39393268,0.351096,14115946,0.0,
19,19,19,16,16,9,2,2,0,0,0,0,26.4212,39393268,0.351096,14115939,0.0,
23,23,23,16,16,9,5,5,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
8,8,8,2,2,7,9,9,0,0,0,0,0.9631,59773644,0.460024,14318677,0.0,
18,18,18,22,22,10,0,0,0,0,0,0,6.1081,41352540,0.361915,14192635,0.0,
19,19,19,16,16,9,9,9,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
23,23,23,16,16,10,2,2,0,0,0,0,47.7463,33111684,0.31563,13842874,0.0,
23,23,23,20,20,7,9,9,0,0,0,0,47.7463,33111684,0.31563,13842885,0.0,
4,4,4,16,16,9,4,4,0,0,0,0,0.9629,66987841,0.503713,14376487,0.0,
16,16,16,20,20,13,2,2,0,0,0,0,1.056,45066534,0.376967,14228484,0.0,
17,17,17,20,20,10,9,9,0,0,0,0,1.358,43213071,0.369818,14210115,0.0,
19,19,19,17,17,9,2,2,0,0,0,0,26.4212,39393268,0.351096,14115951,0.0,
17,17,17,20,20,10,2,2,0,0,0,0,1.358,43213071,0.369818,14210119,0.0,
18,18,18,20,20,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
23,23,23,16,16,16,0,0,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
5,5,5,20,20,10,9,9,0,0,0,0,0.9629,65165880,0.491626,14359066,0.0,
11,11,11,20,20,8,4,4,0,0,0,0,0.9644,54307512,0.429166,14288664,0.0,
6,6,6,16,16,7,1,1,0,0,0,0,0.963,63326648,0.483475,14339196,0.0,
7,7,7,20,20,7,9,9,0,0,0,0,0.963,61500736,0.474863,14327352,0.0,
17,17,17,7,7,6,3,3,0,0,0,0,1.358,43213071,0.369818,14210111,0.0,
7,7,7,16,16,1,1,1,0,0,0,0,0.963,61500736,0.474863,14327361,0.0,
18,18,18,22,22,10,9,9,0,0,0,0,6.1081,41352540,0.361915,14192636,0.0,
14,14,14,22,22,7,10,10,0,0,0,0,0.9767,48800807,0.399732,14261906,0.0,
23,23,23,16,16,5,4,4,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
12,12,12,10,10,9,4,4,0,0,0,0,0.9656,52485680,0.414485,14287123,0.0,
18,18,18,22,22,10,0,0,0,0,0,0,6.1081,41352540,0.361915,14192634,0.0,
9,9,9,21,21,8,0,0,0,0,0,0,0.9633,57922626,0.447836,14298073,0.0,
5,5,5,20,20,7,9,9,0,0,0,0,0.9629,65165880,0.491626,14359050,0.0,
19,19,19,16,16,9,2,2,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
23,23,23,16,16,10,2,2,0,0,0,0,47.7463,33111684,0.31563,13842900,0.0,
18,18,18,17,17,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192647,0.0,
15,15,15,15,15,16,7,7,0,0,0,0,0.9945,46976900,0.389073,14257610,0.0,
17,17,17,20,20,10,2,2,0,0,0,0,1.358,43213071,0.369818,14210104,0.0,
9,9,9,10,10,10,0,0,0,0,0,0,0.9633,57922626,0.447836,14298076,0.0,
20,20,20,16,16,9,2,2,0,0,0,0,51.0101,37526101,0.340695,14066805,0.0,
19,19,19,21,21,10,10,10,0,0,0,0,26.4212,39393268,0.351096,14115951,0.0,
7,7,7,20,20,7,10,10,0,0,0,0,0.963,61500736,0.474863,14327365,0.0,
7,7,7,20,20,7,6,6,0,0,0,0,0.963,61500736,0.474863,14327364,0.0,
17,17,17,20,20,9,2,2,0,0,0,0,1.358,43213071,0.369818,14210119,0.0,
23,23,23,17,17,10,2,2,0,0,0,0,47.7463,33111684,0.31563,13842867,0.0,
23,23,23,16,16,9,5,5,0,0,0,0,47.7463,33111684,0.31563,13842898,0.0,
9,9,9,21,21,9,10,10,0,0,0,0,0.9633,57922626,0.447836,14298077,0.0,
19,19,19,21,21,10,10,10,0,0,0,0,26.4212,39393268,0.351096,14115953,0.0,
12,12,12,16,16,16,23,23,0,0,0,0,0.9656,52485680,0.414485,14287105,0.0,
18,18,18,4,4,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
13,13,13,10,10,9,4,4,0,0,0,0,0.9692,50566416,0.406105,14263750,0.0,
5,5,5,20,20,7,9,9,0,0,0,0,0.9629,65165880,0.491626,14359069,0.0,
23,23,23,16,16,16,0,0,0,0,0,0,47.7463,33111684,0.31563,13842877,0.0,
9,9,9,21,21,9,10,10,0,0,0,0,0.9633,57922626,0.447836,14298071,0.0,
19,19,19,16,16,10,2,2,0,0,0,0,26.4212,39393268,0.351096,14115946,0.0,
23,23,23,16,16,9,4,4,0,0,0,0,47.7463,33111684,0.31563,13842881,0.0,
13,13,13,9,9,9,0,0,0,0,0,0,0.9692,50566416,0.406105,14263752,0.0,
10,10,10,10,10,10,5,5,0,0,0,0,0.9637,56077674,0.440237,14287450,0.0,
16,16,16,20,20,13,2,2,0,0,0,0,1.056,45066534,0.376967,14228471,0.0,
17,17,17,20,20,9,9,9,0,0,0,0,1.358,43213071,0.369818,14210115,0.0,
18,18,18,20,20,11,0,0,0,0,0,0,6.1081,41352540,0.361915,14192632,0.0,
16,16,16,20,20,13,3,3,0,0,0,0,1.056,45066534,0.376967,14228482,0.0,
5,5,5,16,16,7,9,9,0,0,0,0,0.9629,65165880,0.491626,14359064,0.0,
23,23,23,20,20,16,0,0,0,0,0,0,47.7463,33111684,0.31563,13842888,0.0,
5,5,5,20,20,10,9,9,0,0,0,0,0.9629,65165880,0.491626,14359065,0.0,
23,23,23,17,17,7,1,1,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
18,18,18,17,17,9,2,2,0,0,0,0,6.1081,41352540,0.361915,14192642,0.0,
23,23,23,17,17,10,0,0,0,0,0,0,47.7463,33111684,0.31563,13842887,0.0,
19,19,19,21,21,10,4,4,0,0,0,0,26.4212,39393268,0.351096,14115924,0.0,
12,12,12,10,10,9,10,10,0,0,0,0,0.9656,52485680,0.414485,14287102,0.0,
18,18,18,17,17,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
7,7,7,20,20,13,9,9,0,0,0,0,0.963,61500736,0.474863,14327368,0.0,
10,10,10,21,21,10,10,10,0,0,0,0,0.9637,56077674,0.440237,14287462,0.0,
16,16,16,20,20,9,2,2,0,0,0,0,1.056,45066534,0.376967,14228478,0.0,
17,17,17,3,3,9,2,2,0,0,0,0,1.358,43213071,0.369818,14210111,0.0,
18,18,18,20,20,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
7,7,7,20,20,7,9,9,0,0,0,0,0.963,61500736,0.474863,14327367,0.0,
18,18,18,17,17,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
19,19,19,9,9,9,2,2,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
13,13,13,16,16,9,0,0,0,0,0,0,0.9692,50566416,0.406105,14263740,0.0,
19,19,19,21,21,10,6,6,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
23,23,23,16,16,9,5,5,0,0,0,0,47.7463,33111684,0.31563,13842892,0.0,
19,19,19,21,21,10,9,9,0,0,0,0,26.4212,39393268,0.351096,14115951,0.0,
16,16,16,20,20,13,10,10,0,0,0,0,1.056,45066534,0.376967,14228477,0.0,
18,18,18,4,4,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192636,0.0,
23,23,23,16,16,16,0,0,0,0,0,0,47.7463,33111684,0.31563,13842889,0.0,
5,5,5,20,20,7,9,9,0,0,0,0,0.9629,65165880,0.491626,14359069,0.0,
8,8,8,2,2,7,9,9,0,0,0,0,0.9631,59773644,0.460024,14318664,0.0,
10,10,10,10,10,10,6,6,0,0,0,0,0.9637,56077674,0.440237,14287466,0.0,
19,19,19,17,17,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
19,19,19,16,16,10,2,2,0,0,0,0,26.4212,39393268,0.351096,14115935,0.0,
23,23,23,16,16,9,5,5,0,0,0,0,47.7463,33111684,0.31563,13842892,0.0,
15,15,15,15,15,16,7,7,0,0,0,0,0.9945,46976900,0.389073,14257608,0.0,
13,13,13,9,9,9,0,0,0,0,0,0,0.9692,50566416,0.406105,14263735,0.0,
18,18,18,17,17,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192636,0.0,
9,9,9,22,22,9,6,6,0,0,0,0,0.9633,57922626,0.447836,14298081,0.0,
5,5,5,16,16,7,4,4,0,0,0,0,0.9629,65165880,0.491626,14359063,0.0,
10,10,10,21,21,13,10,10,0,0,0,0,0.9637,56077674,0.440237,14287460,0.0,
23,23,23,17,17,18,2,2,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
23,23,23,18,18,10,5,5,0,0,0,0,47.7463,33111684,0.31563,13842888,0.0,
23,23,23,21,21,9,10,10,0,0,0,0,47.7463,33111684,0.31563,13842881,0.0,
9,9,9,16,16,9,5,5,0,0,0,0,0.9633,57922626,0.447836,14298073,0.0,
5,5,5,16,16,7,10,10,0,0,0,0,0.9629,65165880,0.491626,14359065,0.0,
12,12,12,10,10,9,9,9,0,0,0,0,0.9656,52485680,0.414485,14287123,0.0,
13,13,13,9,9,9,3,3,0,0,0,0,0.9692,50566416,0.406105,14263745,0.0,
19,19,19,9,9,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115930,0.0,
6,6,6,3,3,7,3,3,0,0,0,0,0.963,63326648,0.483475,14339198,0.0,
17,17,17,20,20,9,9,9,0,0,0,0,1.358,43213071,0.369818,14210118,0.0,
18,18,18,20,20,13,10,10,0,0,0,0,6.1081,41352540,0.361915,14192636,0.0,
23,23,23,17,17,10,2,2,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
19,19,19,21,21,10,9,9,0,0,0,0,26.4212,39393268,0.351096,14115944,0.0,
18,18,18,17,17,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192632,0.0,
17,17,17,3,3,9,2,2,0,0,0,0,1.358,43213071,0.369818,14210110,0.0,
18,18,18,17,17,9,2,2,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
16,16,16,20,20,12,9,9,0,0,0,0,1.056,45066534,0.376967,14228479,0.0,
7,7,7,20,20,13,0,0,0,0,0,0,0.963,61500736,0.474863,14327364,0.0,
15,15,15,19,19,17,23,23,0,0,0,0,0.9945,46976900,0.389073,14257607,0.0,
7,7,7,20,20,13,9,9,0,0,0,0,0.963,61500736,0.474863,14327351,0.0,
19,19,19,5,5,9,2,2,0,0,0,0,26.4212,39393268,0.351096,14115948,0.0,
14,14,14,9,9,9,0,0,0,0,0,0,0.9767,48800807,0.399732,14261902,0.0,
23,23,23,17,17,9,4,4,0,0,0,0,47.7463,33111684,0.31563,13842896,0.0,
18,18,18,16,16,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
15,15,15,22,22,17,10,10,0,0,0,0,0.9945,46976900,0.389073,14257612,0.0,
10,10,10,19,19,10,23,23,0,0,0,0,0.9637,56077674,0.440237,14287453,0.0,
11,11,11,10,10,13,3,3,0,0,0,0,0.9644,54307512,0.429166,14288658,0.0,
16,16,16,20,20,9,4,4,0,0,0,0,1.056,45066534,0.376967,14228466,0.0,
19,19,19,11,11,11,0,0,0,0,0,0,26.4212,39393268,0.351096,14115945,0.0,
14,14,14,19,19,9,21,21,0,0,0,0,0.9767,48800807,0.399732,14261899,0.0,
18,18,18,10,10,12,0,0,0,0,0,0,6.1081,41352540,0.361915,14192629,0.0,
12,12,12,9,9,9,5,5,0,0,0,0,0.9656,52485680,0.414485,14287113,0.0,
23,23,23,16,16,9,5,5,0,0,0,0,47.7463,33111684,0.31563,13842886,0.0,
18,18,18,4,4,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
12,12,12,21,21,10,7,7,0,0,0,0,0.9656,52485680,0.414485,14287114,0.0,
10,10,10,21,21,16,10,10,0,0,0,0,0.9637,56077674,0.440237,14287466,0.0,
17,17,17,22,22,9,2,2,0,0,0,0,1.358,43213071,0.369818,14210106,0.0,
15,15,15,3,3,17,10,10,0,0,0,0,0.9945,46976900,0.389073,14257614,0.0,
17,17,17,20,20,13,2,2,0,0,0,0,1.358,43213071,0.369818,14210115,0.0,
16,16,16,3,3,10,9,9,0,0,0,0,1.056,45066534,0.376967,14228474,0.0,
12,12,12,10,10,9,2,2,0,0,0,0,0.9656,52485680,0.414485,14287119,0.0,
17,17,17,3,3,9,10,10,0,0,0,0,1.358,43213071,0.369818,14210130,0.0,
23,23,23,20,20,10,4,4,0,0,0,0,47.7463,33111684,0.31563,13842885,0.0,
17,17,17,17,17,9,10,10,0,0,0,0,1.358,43213071,0.369818,14210115,0.0,
7,7,7,17,17,9,0,0,0,0,0,0,0.963,61500736,0.474863,14327359,0.0,
18,18,18,20,20,13,0,0,0,0,0,0,6.1081,41352540,0.361915,14192642,0.0,
6,6,6,4,4,9,0,0,0,0,0,0,0.963,63326648,0.483475,14339179,0.0,
18,18,18,20,20,13,0,0,0,0,0,0,6.1081,41352540,0.361915,14192636,0.0,
23,23,23,17,17,9,8,8,0,0,0,0,47.7463,33111684,0.31563,13842882,0.0,
12,12,12,10,10,18,3,3,0,0,0,0,0.9656,52485680,0.414485,14287123,0.0,
11,11,11,9,9,9,2,2,0,0,0,0,0.9644,54307512,0.429166,14288660,0.0,
12,12,12,10,10,9,9,9,0,0,0,0,0.9656,52485680,0.414485,14287112,0.0,
18,18,18,5,5,9,9,9,0,0,0,0,6.1081,41352540,0.361915,14192643,0.0,
10,10,10,2,2,7,2,2,0,0,0,0,0.9637,56077674,0.440237,14287457,0.0,
8,8,8,2,2,7,9,9,0,0,0,0,0.9631,59773644,0.460024,14318677,0.0,
16,16,16,19,19,13,10,10,0,0,0,0,1.056,45066534,0.376967,14228492,0.0,
11,11,11,21,21,17,7,7,0,0,0,0,0.9644,54307512,0.429166,14288651,0.0,
5,5,5,16,16,7,10,10,0,0,0,0,0.9629,65165880,0.491626,14359064,0.0,
5,5,5,16,16,7,10,10,0,0,0,0,0.9629,65165880,0.491626,14359065,0.0,
23,23,23,17,17,18,2,2,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
5,5,5,16,16,6,4,4,0,0,0,0,0.9629,65165880,0.491626,14359049,0.0,
9,9,9,16,16,9,9,9,0,0,0,0,0.9633,57922626,0.447836,14298073,0.0,
7,7,7,9,9,11,0,0,0,0,0,0,0.963,61500736,0.474863,14327368,0.0,
19,19,19,17,17,9,2,2,0,0,0,0,26.4212,39393268,0.351096,14115953,0.0,
17,17,17,3,3,9,2,2,0,0,0,0,1.358,43213071,0.369818,14210115,0.0,
5,5,5,16,16,7,10,10,0,0,0,0,0.9629,65165880,0.491626,14359068,0.0,
21,21,21,11,11,9,0,0,0,0,0,0,53.4788,35853372,0.331416,14016432,0.0,
9,9,9,21,21,9,6,6,0,0,0,0,0.9633,57922626,0.447836,14298077,0.0,
15,15,15,15,15,16,7,7,0,0,0,0,0.9945,46976900,0.389073,14257615,0.0,
19,19,19,5,5,9,2,2,0,0,0,0,26.4212,39393268,0.351096,14115942,0.0,
15,15,15,19,19,13,23,23,0,0,0,0,0.9945,46976900,0.389073,14257614,0.0,
11,11,11,10,10,17,3,3,0,0,0,0,0.9644,54307512,0.429166,14288656,0.0,
20,20,20,8,8,9,2,2,0,0,0,0,51.0101,37526101,0.340695,14066801,0.0,
23,23,23,17,17,19,0,0,0,0,0,0,47.7463,33111684,0.31563,13842878,0.0,
15,15,15,20,20,19,9,9,0,0,0,0,0.9945,46976900,0.389073,14257614,0.0,
11,11,11,2,2,7,2,2,0,0,0,0,0.9644,54307512,0.429166,14288663,0.0,
12,12,12,3,3,9,9,9,0,0,0,0,0.9656,52485680,0.414485,14287122,0.0,
20,20,20,9,9,12,5,5,0,0,0,0,51.0101,37526101,0.340695,14066807,0.0,
18,18,18,20,20,13,0,0,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
23,23,23,20,20,10,4,4,0,0,0,0,47.7463,33111684,0.31563,13842882,0.0,
23,23,23,16,16,13,2,2,0,0,0,0,47.7463,33111684,0.31563,13842875,0.0,
17,17,17,20,20,8,5,5,0,0,0,0,1.358,43213071,0.369818,14210100,0.0,
18,18,18,4,4,10,0,0,0,0,0,0,6.1081,41352540,0.361915,14192638,0.0,
5,5,5,16,16,9,12,12,0,0,0,0,0.9629,65165880,0.491626,14359068,0.0,
23,23,23,20,20,10,0,0,0,0,0,0,47.7463,33111684,0.31563,13842891,0.0,
13,13,13,9,9,9,5,5,0,0,0,0,0.9692,50566416,0.406105,14263758,0.0,
18,18,18,4,4,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
8,8,8,2,2,7,9,9,0,0,0,0,0.9631,59773644,0.460024,14318666,0.0,
7,7,7,17,17,9,0,0,0,0,0,0,0.963,61500736,0.474863,14327360,0.0,
14,14,14,14,14,9,21,21,0,0,0,0,0.9767,48800807,0.399732,14261889,0.0,
23,23,23,9,9,18,2,2,0,0,0,0,47.7463,33111684,0.31563,13842891,0.0,
13,13,13,16,16,9,0,0,0,0,0,0,0.9692,50566416,0.406105,14263755,0.0,
22,22,22,21,21,10,9,9,0,0,0,0,50.9866,34425299,0.320055,13952154,0.0,
17,17,17,2,2,10,0,0,0,0,0,0,1.358,43213071,0.369818,14210119,0.0,
15,15,15,15,15,13,7,7,0,0,0,0,0.9945,46976900,0.389073,14257603,0.0,
10,10,10,2,2,8,2,2,0,0,0,0,0.9637,56077674,0.440237,14287462,0.0,
11,11,11,20,20,6,0,0,0,0,0,0,0.9644,54307512,0.429166,14288636,0.0,
18,18,18,2,2,13,2,2,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
6,6,6,16,16,7,10,10,0,0,0,0,0.963,63326648,0.483475,14339193,0.0,
17,17,17,17,17,9,10,10,0,0,0,0,1.358,43213071,0.369818,14210108,0.0,
19,19,19,4,4,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115948,0.0,
14,14,14,5,5,9,2,2,0,0,0,0,0.9767,48800807,0.399732,14261901,0.0,
18,18,18,19,19,13,2,2,0,0,0,0,6.1081,41352540,0.361915,14192632,0.0,
19,19,19,6,6,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115951,0.0,
23,23,23,16,16,14,11,11,0,0,0,0,47.7463,33111684,0.31563,13842875,0.0,
6,6,6,16,16,7,2,2,0,0,0,0,0.963,63326648,0.483475,14339217,0.0,
8,8,8,19,19,7,9,9,0,0,0,0,0.9631,59773644,0.460024,14318675,0.0,
23,23,23,3,3,10,0,0,0,0,0,0,47.7463,33111684,0.31563,13842896,0.0,
5,5,5,16,16,7,9,9,0,0,0,0,0.9629,65165880,0.491626,14359064,0.0,
17,17,17,20,20,8,5,5,0,0,0,0,1.358,43213071,0.369818,14210117,0.0,
18,18,18,5,5,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
16,16,16,15,15,9,0,0,0,0,0,0,1.056,45066534,0.376967,14228485,0.0,
19,19,19,11,11,11,0,0,0,0,0,0,26.4212,39393268,0.351096,14115948,0.0,
7,7,7,17,17,9,0,0,0,0,0,0,0.963,61500736,0.474863,14327364,0.0,
9,9,9,19,19,9,6,6,0,0,0,0,0.9633,57922626,0.447836,14298054,0.0,
7,7,7,17,17,9,0,0,0,0,0,0,0.963,61500736,0.474863,14327360,0.0,
8,8,8,21,21,9,6,6,0,0,0,0,0.9631,59773644,0.460024,14318665,0.0,
13,13,13,16,16,9,0,0,0,0,0,0,0.9692,50566416,0.406105,14263759,0.0,
16,16,16,3,3,9,9,9,0,0,0,0,1.056,45066534,0.376967,14228479,0.0,
18,18,18,4,4,10,0,0,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
12,12,12,15,15,9,7,7,0,0,0,0,0.9656,52485680,0.414485,14287119,0.0,
15,15,15,22,22,16,7,7,0,0,0,0,0.9945,46976900,0.389073,14257609,0.0,
23,23,23,2,2,14,2,2,0,0,0,0,47.7463,33111684,0.31563,13842892,0.0,
12,12,12,13,13,9,9,9,0,0,0,0,0.9656,52485680,0.414485,14287121,0.0,
23,23,23,3,3,3,0,0,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
19,19,19,11,11,11,0,0,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
17,17,17,21,21,8,5,5,0,0,0,0,1.358,43213071,0.369818,14210119,0.0,
13,13,13,15,15,9,0,0,0,0,0,0,0.9692,50566416,0.406105,14263751,0.0,
14,14,14,5,5,9,2,2,0,0,0,0,0.9767,48800807,0.399732,14261907,0.0,
18,18,18,5,5,9,2,2,0,0,0,0,6.1081,41352540,0.361915,14192634,0.0,
23,23,23,2,2,14,0,0,0,0,0,0,47.7463,33111684,0.31563,13842882,0.0,
10,10,10,17,17,9,3,3,0,0,0,0,0.9637,56077674,0.440237,14287451,0.0,
23,23,23,16,16,10,0,0,0,0,0,0,47.7463,33111684,0.31563,13842879,0.0,
14,14,14,20,20,9,0,0,0,0,0,0,0.9767,48800807,0.399732,14261911,0.0,
12,12,12,21,21,9,7,7,0,0,0,0,0.9656,52485680,0.414485,14287123,0.0,
19,19,19,5,5,10,2,2,0,0,0,0,26.4212,39393268,0.351096,14115946,0.0,
19,19,19,6,6,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
10,10,10,2,2,8,2,2,0,0,0,0,0.9637,56077674,0.440237,14287450,0.0,
5,5,5,15,15,7,0,0,0,0,0,0,0.9629,65165880,0.491626,14359066,0.0,
17,17,17,3,3,10,11,11,0,0,0,0,1.358,43213071,0.369818,14210111,0.0,
19,19,19,4,4,9,9,9,0,0,0,0,26.4212,39393268,0.351096,14115953,0.0,
16,16,16,3,3,10,2,2,0,0,0,0,1.056,45066534,0.376967,14228485,0.0,
15,15,15,15,15,12,7,7,0,0,0,0,0.9945,46976900,0.389073,14257603,0.0,
19,19,19,6,6,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115941,0.0,
7,7,7,17,17,9,0,0,0,0,0,0,0.963,61500736,0.474863,14327356,0.0,
8,8,8,19,19,7,9,9,0,0,0,0,0.9631,59773644,0.460024,14318643,0.0,
18,18,18,2,2,10,2,2,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
16,16,16,3,3,13,9,9,0,0,0,0,1.056,45066534,0.376967,14228479,0.0,
18,18,18,5,5,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192633,0.0,
19,19,19,3,3,9,2,2,0,0,0,0,26.4212,39393268,0.351096,14115944,0.0,
23,23,23,11,11,11,0,0,0,0,0,0,47.7463,33111684,0.31563,13842885,0.0,
21,21,21,19,19,10,0,0,0,0,0,0,53.4788,35853372,0.331416,14016455,0.0,
5,5,5,16,16,7,10,10,0,0,0,0,0.9629,65165880,0.491626,14359059,0.0,
23,23,23,2,2,14,2,2,0,0,0,0,47.7463,33111684,0.31563,13842881,0.0,
9,9,9,19,19,7,9,9,0,0,0,0,0.9633,57922626,0.447836,14298070,0.0,
22,22,22,3,3,10,0,0,0,0,0,0,50.9866,34425299,0.320055,13952150,0.0,
17,17,17,3,3,10,0,0,0,0,0,0,1.358,43213071,0.369818,14210119,0.0,
23,23,23,2,2,10,14,14,0,0,0,0,47.7463,33111684,0.31563,13842892,0.0,
4,4,4,5,5,9,11,11,0,0,0,0,0.9629,66987841,0.503713,14376492,0.0,
20,20,20,16,16,7,0,0,0,0,0,0,51.0101,37526101,0.340695,14066817,0.0,
19,19,19,6,6,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
19,19,19,11,11,11,0,0,0,0,0,0,26.4212,39393268,0.351096,14115936,0.0,
17,17,17,2,2,10,0,0,0,0,0,0,1.358,43213071,0.369818,14210115,0.0,
19,19,19,11,11,11,0,0,0,0,0,0,26.4212,39393268,0.351096,14115934,0.0,
10,10,10,3,3,10,2,2,0,0,0,0,0.9637,56077674,0.440237,14287462,0.0,
11,11,11,2,2,7,2,2,0,0,0,0,0.9644,54307512,0.429166,14288660,0.0,
9,9,9,5,5,5,9,9,0,0,0,0,0.9633,57922626,0.447836,14298073,0.0,
18,18,18,20,20,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192632,0.0,
18,18,18,5,5,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192631,0.0,
7,7,7,17,17,7,0,0,0,0,0,0,0.963,61500736,0.474863,14327363,0.0,
23,23,23,18,18,7,9,9,0,0,0,0,47.7463,33111684,0.31563,13842887,0.0,
6,6,6,3,3,10,0,0,0,0,0,0,0.963,63326648,0.483475,14339194,0.0,
19,19,19,4,4,9,9,9,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
5,5,5,16,16,7,9,9,0,0,0,0,0.9629,65165880,0.491626,14359069,0.0,
21,21,21,3,3,3,0,0,0,0,0,0,53.4788,35853372,0.331416,14016437,0.0,
19,19,19,3,3,9,2,2,0,0,0,0,26.4212,39393268,0.351096,14115954,0.0,
22,22,22,3,3,9,0,0,0,0,0,0,50.9866,34425299,0.320055,13952166,0.0,
18,18,18,5,5,3,0,0,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
23,23,23,21,21,9,0,0,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
11,11,11,12,12,11,7,7,0,0,0,0,0.9644,54307512,0.429166,14288663,0.0,
16,16,16,3,3,9,8,8,0,0,0,0,1.056,45066534,0.376967,14228483,0.0,
19,19,19,3,3,13,2,2,0,0,0,0,26.4212,39393268,0.351096,14115944,0.0,
7,7,7,20,20,7,9,9,0,0,0,0,0.963,61500736,0.474863,14327358,0.0,
20,20,20,4,4,9,0,0,0,0,0,0,51.0101,37526101,0.340695,14066817,0.0,
10,10,10,9,9,9,5,5,0,0,0,0,0.9637,56077674,0.440237,14287462,0.0,
22,22,22,20,20,11,0,0,0,0,0,0,50.9866,34425299,0.320055,13952145,0.0,
7,7,7,3,3,9,9,9,0,0,0,0,0.963,61500736,0.474863,14327351,0.0,
19,19,19,17,17,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
18,18,18,1,1,9,14,14,0,0,0,0,6.1081,41352540,0.361915,14192639,0.0,
23,23,23,2,2,10,1,1,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
16,16,16,0,0,9,0,0,0,0,0,0,1.056,45066534,0.376967,14228480,0.0,
19,19,19,6,6,10,0,0,0,0,0,0,26.4212,39393268,0.351096,14115938,0.0,
18,18,18,19,19,11,0,0,0,0,0,0,6.1081,41352540,0.361915,14192645,0.0,
23,23,23,20,20,9,0,0,0,0,0,0,47.7463,33111684,0.31563,13842848,0.0,
19,19,19,3,3,15,9,9,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
19,19,19,1,1,13,2,2,0,0,0,0,26.4212,39393268,0.351096,14115948,0.0,
12,12,12,21,21,9,9,9,0,0,0,0,0.9656,52485680,0.414485,14287123,0.0,
5,5,5,13,13,7,7,7,0,0,0,0,0.9629,65165880,0.491626,14359049,0.0,
5,5,5,16,16,7,9,9,0,0,0,0,0.9629,65165880,0.491626,14359064,0.0,
18,18,18,5,5,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
7,7,7,3,3,7,8,8,0,0,0,0,0.963,61500736,0.474863,14327348,0.0,
19,19,19,21,21,9,1,1,0,0,0,0,26.4212,39393268,0.351096,14115946,0.0,
7,7,7,19,19,7,9,9,0,0,0,0,0.963,61500736,0.474863,14327364,0.0,
8,8,8,17,17,7,0,0,0,0,0,0,0.9631,59773644,0.460024,14318673,0.0,
18,18,18,5,5,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192626,0.0,
16,16,16,3,3,9,8,8,0,0,0,0,1.056,45066534,0.376967,14228484,0.0,
5,5,5,2,2,7,10,10,0,0,0,0,0.9629,65165880,0.491626,14359063,0.0,
16,16,16,16,16,14,9,9,0,0,0,0,1.056,45066534,0.376967,14228488,0.0,
19,19,19,6,6,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
19,19,19,4,4,9,9,9,0,0,0,0,26.4212,39393268,0.351096,14115939,0.0,
10,10,10,2,2,10,2,2,0,0,0,0,0.9637,56077674,0.440237,14287454,0.0,
14,14,14,5,5,7,2,2,0,0,0,0,0.9767,48800807,0.399732,14261907,0.0,
19,19,19,6,6,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115938,0.0,
17,17,17,3,3,10,11,11,0,0,0,0,1.358,43213071,0.369818,14210117,0.0,
18,18,18,5,5,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192652,0.0,
17,17,17,2,2,10,11,11,0,0,0,0,1.358,43213071,0.369818,14210116,0.0,
17,17,17,0,0,10,0,0,0,0,0,0,1.358,43213071,0.369818,14210114,0.0,
14,14,14,16,16,13,7,7,0,0,0,0,0.9767,48800807,0.399732,14261907,0.0,
23,23,23,3,3,11,10,10,0,0,0,0,47.7463,33111684,0.31563,13842900,0.0,
16,16,16,11,11,9,0,0,0,0,0,0,1.056,45066534,0.376967,14228451,0.0,
18,18,18,6,6,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
19,19,19,5,5,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115944,0.0,
23,23,23,3,3,11,10,10,0,0,0,0,47.7463,33111684,0.31563,13842890,0.0,
19,19,19,5,5,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115930,0.0,
19,19,19,6,6,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115953,0.0,
23,23,23,2,2,10,1,1,0,0,0,0,47.7463,33111684,0.31563,13842892,0.0,
18,18,18,5,5,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
23,23,23,2,2,10,1,1,0,0,0,0,47.7463,33111684,0.31563,13842900,0.0,
16,16,16,3,3,9,8,8,0,0,0,0,1.056,45066534,0.376967,14228477,0.0,
16,16,16,16,16,14,9,9,0,0,0,0,1.056,45066534,0.376967,14228485,0.0,
15,15,15,1,1,9,8,8,0,0,0,0,0.9945,46976900,0.389073,14257601,0.0,
6,6,6,18,18,7,9,9,0,0,0,0,0.963,63326648,0.483475,14339180,0.0,
17,17,17,0,0,8,0,0,0,0,0,0,1.358,43213071,0.369818,14210115,0.0,
7,7,7,17,17,10,0,0,0,0,0,0,0.963,61500736,0.474863,14327360,0.0,
5,5,5,17,17,7,10,10,0,0,0,0,0.9629,65165880,0.491626,14359058,0.0,
23,23,23,19,19,9,0,0,0,0,0,0,47.7463,33111684,0.31563,13842896,0.0,
21,21,21,5,5,9,0,0,0,0,0,0,53.4788,35853372,0.331416,14016442,0.0,
23,23,23,2,2,11,10,10,0,0,0,0,47.7463,33111684,0.31563,13842892,0.0,
7,7,7,16,16,7,0,0,0,0,0,0,0.963,61500736,0.474863,14327365,0.0,
17,17,17,0,0,10,0,0,0,0,0,0,1.358,43213071,0.369818,14210105,0.0,
18,18,18,19,19,9,6,6,0,0,0,0,6.1081,41352540,0.361915,14192641,0.0,
9,9,9,6,6,9,0,0,0,0,0,0,0.9633,57922626,0.447836,14298076,0.0,
12,12,12,21,21,9,7,7,0,0,0,0,0.9656,52485680,0.414485,14287102,0.0,
18,18,18,5,5,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192634,0.0,
23,23,23,20,20,9,0,0,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
18,18,18,5,5,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192621,0.0,
17,17,17,2,2,10,11,11,0,0,0,0,1.358,43213071,0.369818,14210118,0.0,
19,19,19,8,8,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
6,6,6,16,16,13,7,7,0,0,0,0,0.963,63326648,0.483475,14339198,0.0,
14,14,14,16,16,7,9,9,0,0,0,0,0.9767,48800807,0.399732,14261907,0.0,
10,10,10,6,6,9,2,2,0,0,0,0,0.9637,56077674,0.440237,14287451,0.0,
18,18,18,2,2,10,0,0,0,0,0,0,6.1081,41352540,0.361915,14192647,0.0,
5,5,5,1,1,7,10,10,0,0,0,0,0.9629,65165880,0.491626,14359061,0.0,
19,19,19,16,16,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115954,0.0,
15,15,15,6,6,9,0,0,0,0,0,0,0.9945,46976900,0.389073,14257619,0.0,
7,7,7,16,16,7,0,0,0,0,0,0,0.963,61500736,0.474863,14327368,0.0,
12,12,12,2,2,9,8,8,0,0,0,0,0.9656,52485680,0.414485,14287159,0.0,
17,17,17,21,21,10,11,11,0,0,0,0,1.358,43213071,0.369818,14210119,0.0,
19,19,19,5,5,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115934,0.0,
18,18,18,6,6,8,0,0,0,0,0,0,6.1081,41352540,0.361915,14192624,0.0,
10,10,10,1,1,9,10,10,0,0,0,0,0.9637,56077674,0.440237,14287422,0.0,
23,23,23,2,2,11,10,10,0,0,0,0,47.7463,33111684,0.31563,13842889,0.0,
23,23,23,0,0,6,0,0,0,0,0,0,47.7463,33111684,0.31563,13842876,0.0,
17,17,17,3,3,8,11,11,0,0,0,0,1.358,43213071,0.369818,14210118,0.0,
18,18,18,6,6,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192636,0.0,
17,17,17,0,0,8,0,0,0,0,0,0,1.358,43213071,0.369818,14210111,0.0,
23,23,23,2,2,11,1,1,0,0,0,0,47.7463,33111684,0.31563,13842896,0.0,
23,23,23,1,1,10,10,10,0,0,0,0,47.7463,33111684,0.31563,13842885,0.0,
13,13,13,15,15,9,0,0,0,0,0,0,0.9692,50566416,0.406105,14263756,0.0,
23,23,23,2,2,14,1,1,0,0,0,0,47.7463,33111684,0.31563,13842885,0.0,
16,16,16,16,16,14,9,9,0,0,0,0,1.056,45066534,0.376967,14228477,0.0,
19,19,19,5,5,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115954,0.0,
7,7,7,16,16,7,9,9,0,0,0,0,0.963,61500736,0.474863,14327368,0.0,
5,5,5,16,16,7,0,0,0,0,0,0,0.9629,65165880,0.491626,14359059,0.0,
18,18,18,6,6,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192642,0.0,
13,13,13,1,1,9,10,10,0,0,0,0,0.9692,50566416,0.406105,14263759,0.0,
8,8,8,20,20,10,10,10,0,0,0,0,0.9631,59773644,0.460024,14318667,0.0,
23,23,23,3,3,7,8,8,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
17,17,17,4,4,7,9,9,0,0,0,0,1.358,43213071,0.369818,14210115,0.0,
8,8,8,18,18,10,11,11,0,0,0,0,0.9631,59773644,0.460024,14318657,0.0,
19,19,19,6,6,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115947,0.0,
19,19,19,6,6,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115942,0.0,
18,18,18,6,6,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
19,19,19,5,5,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115948,0.0,
19,19,19,15,15,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115939,0.0,
15,15,15,6,6,13,5,5,0,0,0,0,0.9945,46976900,0.389073,14257595,0.0,
23,23,23,6,6,9,1,1,0,0,0,0,47.7463,33111684,0.31563,13842894,0.0,
19,19,19,2,2,14,0,0,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
9,9,9,19,19,7,9,9,0,0,0,0,0.9633,57922626,0.447836,14298060,0.0,
5,5,5,16,16,7,9,9,0,0,0,0,0.9629,65165880,0.491626,14359066,0.0,
18,18,18,0,0,8,0,0,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
19,19,19,5,5,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
23,23,23,6,6,10,10,10,0,0,0,0,47.7463,33111684,0.31563,13842885,0.0,
19,19,19,1,1,11,0,0,0,0,0,0,26.4212,39393268,0.351096,14115953,0.0,
8,8,8,19,19,7,10,10,0,0,0,0,0.9631,59773644,0.460024,14318661,0.0,
5,5,5,18,18,7,9,9,0,0,0,0,0.9629,65165880,0.491626,14359065,0.0,
23,23,23,3,3,14,1,1,0,0,0,0,47.7463,33111684,0.31563,13842894,0.0,
23,23,23,2,2,7,8,8,0,0,0,0,47.7463,33111684,0.31563,13842892,0.0,
15,15,15,6,6,9,0,0,0,0,0,0,0.9945,46976900,0.389073,14257619,0.0,
19,19,19,7,7,11,0,0,0,0,0,0,26.4212,39393268,0.351096,14115943,0.0,
9,9,9,6,6,9,0,0,0,0,0,0,0.9633,57922626,0.447836,14298057,0.0,
7,7,7,16,16,7,0,0,0,0,0,0,0.963,61500736,0.474863,14327340,0.0,
13,13,13,15,15,9,0,0,0,0,0,0,0.9692,50566416,0.406105,14263759,0.0,
18,18,18,6,6,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192628,0.0,
16,16,16,16,16,14,9,9,0,0,0,0,1.056,45066534,0.376967,14228475,0.0,
5,5,5,1,1,7,10,10,0,0,0,0,0.9629,65165880,0.491626,14359068,0.0,
18,18,18,19,19,14,6,6,0,0,0,0,6.1081,41352540,0.361915,14192642,0.0,
16,16,16,16,16,10,9,9,0,0,0,0,1.056,45066534,0.376967,14228481,0.0,
16,16,16,17,17,9,9,9,0,0,0,0,1.056,45066534,0.376967,14228488,0.0,
19,19,19,5,5,14,0,0,0,0,0,0,26.4212,39393268,0.351096,14115940,0.0,
23,23,23,5,5,7,8,8,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
5,5,5,1,1,7,10,10,0,0,0,0,0.9629,65165880,0.491626,14359054,0.0,
12,12,12,2,2,9,1,1,0,0,0,0,0.9656,52485680,0.414485,14287123,0.0,
17,17,17,0,0,8,7,7,0,0,0,0,1.358,43213071,0.369818,14210115,0.0,
23,23,23,1,1,7,9,9,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
8,8,8,19,19,10,10,10,0,0,0,0,0.9631,59773644,0.460024,14318673,0.0,
23,23,23,3,3,15,0,0,0,0,0,0,47.7463,33111684,0.31563,13842887,0.0,
13,13,13,16,16,9,1,1,0,0,0,0,0.9692,50566416,0.406105,14263763,0.0,
18,18,18,0,0,6,2,2,0,0,0,0,6.1081,41352540,0.361915,14192646,0.0,
19,19,19,6,6,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115948,0.0,
13,13,13,6,6,9,0,0,0,0,0,0,0.9692,50566416,0.406105,14263762,0.0,
18,18,18,2,2,9,8,8,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
9,9,9,16,16,7,0,0,0,0,0,0,0.9633,57922626,0.447836,14298081,0.0,
7,7,7,19,19,7,8,8,0,0,0,0,0.963,61500736,0.474863,14327359,0.0,
8,8,8,19,19,8,10,10,0,0,0,0,0.9631,59773644,0.460024,14318677,0.0,
17,17,17,0,0,10,0,0,0,0,0,0,1.358,43213071,0.369818,14210120,0.0,
11,11,11,2,2,8,0,0,0,0,0,0,0.9644,54307512,0.429166,14288664,0.0,
17,17,17,0,0,9,8,8,0,0,0,0,1.358,43213071,0.369818,14210121,0.0,
18,18,18,0,0,8,0,0,0,0,0,0,6.1081,41352540,0.361915,14192639,0.0,
17,17,17,5,5,8,0,0,0,0,0,0,1.358,43213071,0.369818,14210115,0.0,
19,19,19,6,6,9,10,10,0,0,0,0,26.4212,39393268,0.351096,14115941,0.0,
16,16,16,16,16,10,0,0,0,0,0,0,1.056,45066534,0.376967,14228484,0.0,
18,18,18,6,6,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
7,7,7,16,16,7,0,0,0,0,0,0,0.963,61500736,0.474863,14327354,0.0,
5,5,5,1,1,9,0,0,0,0,0,0,0.9629,65165880,0.491626,14359053,0.0,
18,18,18,1,1,7,10,10,0,0,0,0,6.1081,41352540,0.361915,14192639,0.0,
19,19,19,3,3,14,0,0,0,0,0,0,26.4212,39393268,0.351096,14115937,0.0,
16,16,16,16,16,13,9,9,0,0,0,0,1.056,45066534,0.376967,14228489,0.0,
22,22,22,15,15,9,18,18,0,0,0,0,50.9866,34425299,0.320055,13952131,0.0,
14,14,14,1,1,10,0,0,0,0,0,0,0.9767,48800807,0.399732,14261890,0.0,
23,23,23,14,14,13,7,7,0,0,0,0,47.7463,33111684,0.31563,13842887,0.0,
14,14,14,3,3,10,10,10,0,0,0,0,0.9767,48800807,0.399732,14261887,0.0,
23,23,23,4,4,14,6,6,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
18,18,18,18,18,14,1,1,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
5,5,5,1,1,7,10,10,0,0,0,0,0.9629,65165880,0.491626,14359032,0.0,
5,5,5,1,1,7,10,10,0,0,0,0,0.9629,65165880,0.491626,14359054,0.0,
19,19,19,2,2,14,0,0,0,0,0,0,26.4212,39393268,0.351096,14115954,0.0,
17,17,17,0,0,8,0,0,0,0,0,0,1.358,43213071,0.369818,14210111,0.0,
6,6,6,1,1,8,0,0,0,0,0,0,0.963,63326648,0.483475,14339194,0.0,
16,16,16,0,0,9,0,0,0,0,0,0,1.056,45066534,0.376967,14228475,0.0,
12,12,12,2,2,9,8,8,0,0,0,0,0.9656,52485680,0.414485,14287120,0.0,
5,5,5,1,1,9,0,0,0,0,0,0,0.9629,65165880,0.491626,14359057,0.0,
12,12,12,5,5,9,8,8,0,0,0,0,0.9656,52485680,0.414485,14287087,0.0,
19,19,19,2,2,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115958,0.0,
8,8,8,0,0,9,11,11,0,0,0,0,0.9631,59773644,0.460024,14318665,0.0,
18,18,18,20,20,8,10,10,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
23,23,23,1,1,7,9,9,0,0,0,0,47.7463,33111684,0.31563,13842891,0.0,
12,12,12,2,2,9,1,1,0,0,0,0,0.9656,52485680,0.414485,14287105,0.0,
15,15,15,15,15,7,0,0,0,0,0,0,0.9945,46976900,0.389073,14257615,0.0,
13,13,13,1,1,9,9,9,0,0,0,0,0.9692,50566416,0.406105,14263757,0.0,
13,13,13,6,6,9,15,15,0,0,0,0,0.9692,50566416,0.406105,14263758,0.0,
9,9,9,16,16,14,0,0,0,0,0,0,0.9633,57922626,0.447836,14298081,0.0,
19,19,19,6,6,9,10,10,0,0,0,0,26.4212,39393268,0.351096,14115954,0.0,
19,19,19,6,6,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115953,0.0,
13,13,13,6,6,13,6,6,0,0,0,0,0.9692,50566416,0.406105,14263753,0.0,
23,23,23,3,3,15,0,0,0,0,0,0,47.7463,33111684,0.31563,13842894,0.0,
23,23,23,1,1,10,10,10,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
18,18,18,0,0,8,0,0,0,0,0,0,6.1081,41352540,0.361915,14192629,0.0,
23,23,23,1,1,9,10,10,0,0,0,0,47.7463,33111684,0.31563,13842883,0.0,
19,19,19,6,6,10,10,10,0,0,0,0,26.4212,39393268,0.351096,14115948,0.0,
17,17,17,0,0,14,0,0,0,0,0,0,1.358,43213071,0.369818,14210119,0.0,
19,19,19,5,5,8,0,0,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
18,18,18,1,1,14,6,6,0,0,0,0,6.1081,41352540,0.361915,14192643,0.0,
10,10,10,19,19,9,10,10,0,0,0,0,0.9637,56077674,0.440237,14287462,0.0,
9,9,9,6,6,15,1,1,0,0,0,0,0.9633,57922626,0.447836,14298077,0.0,
22,22,22,3,3,9,0,0,0,0,0,0,50.9866,34425299,0.320055,13952137,0.0,
16,16,16,16,16,13,9,9,0,0,0,0,1.056,45066534,0.376967,14228489,0.0,
19,19,19,2,2,14,0,0,0,0,0,0,26.4212,39393268,0.351096,14115948,0.0,
18,18,18,6,6,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192636,0.0,
7,7,7,16,16,7,0,0,0,0,0,0,0.963,61500736,0.474863,14327363,0.0,
13,13,13,17,17,9,10,10,0,0,0,0,0.9692,50566416,0.406105,14263759,0.0,
16,16,16,1,1,13,6,6,0,0,0,0,1.056,45066534,0.376967,14228479,0.0,
5,5,5,0,0,14,0,0,0,0,0,0,0.9629,65165880,0.491626,14359065,0.0,
9,9,9,17,17,9,0,0,0,0,0,0,0.9633,57922626,0.447836,14298081,0.0,
17,17,17,0,0,9,8,8,0,0,0,0,1.358,43213071,0.369818,14210116,0.0,
14,14,14,6,6,15,6,6,0,0,0,0,0.9767,48800807,0.399732,14261910,0.0,
16,16,16,1,1,13,9,9,0,0,0,0,1.056,45066534,0.376967,14228489,0.0,
23,23,23,17,17,7,9,9,0,0,0,0,47.7463,33111684,0.31563,13842901,0.0,
19,19,19,6,6,8,0,0,0,0,0,0,26.4212,39393268,0.351096,14115942,0.0,
18,18,18,1,1,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192638,0.0,
17,17,17,19,19,9,10,10,0,0,0,0,1.358,43213071,0.369818,14210114,0.0,
19,19,19,0,0,9,8,8,0,0,0,0,26.4212,39393268,0.351096,14115934,0.0,
18,18,18,16,16,13,0,0,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
14,14,14,0,0,8,7,7,0,0,0,0,0.9767,48800807,0.399732,14261891,0.0,
19,19,19,0,0,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115946,0.0,
17,17,17,6,6,8,0,0,0,0,0,0,1.358,43213071,0.369818,14210111,0.0,
19,19,19,1,1,8,0,0,0,0,0,0,26.4212,39393268,0.351096,14115944,0.0,
23,23,23,5,5,7,9,9,0,0,0,0,47.7463,33111684,0.31563,13842896,0.0,
18,18,18,6,6,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
19,19,19,18,18,14,6,6,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
7,7,7,0,0,9,11,11,0,0,0,0,0.963,61500736,0.474863,14327367,0.0,
8,8,8,16,16,7,0,0,0,0,0,0,0.9631,59773644,0.460024,14318659,0.0,
18,18,18,2,2,9,1,1,0,0,0,0,6.1081,41352540,0.361915,14192642,0.0,
11,11,11,0,0,14,6,6,0,0,0,0,0.9644,54307512,0.429166,14288652,0.0,
4,4,4,3,3,15,0,0,0,0,0,0,0.9629,66987841,0.503713,14376490,0.0,
23,23,23,1,1,12,0,0,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
23,23,23,3,3,10,10,10,0,0,0,0,47.7463,33111684,0.31563,13842888,0.0,
23,23,23,2,2,15,0,0,0,0,0,0,47.7463,33111684,0.31563,13842876,0.0,
23,23,23,1,1,10,10,10,0,0,0,0,47.7463,33111684,0.31563,13842889,0.0,
14,14,14,3,3,10,10,10,0,0,0,0,0.9767,48800807,0.399732,14261911,0.0,
8,8,8,0,0,9,11,11,0,0,0,0,0.9631,59773644,0.460024,14318674,0.0,
13,13,13,6,6,13,6,6,0,0,0,0,0.9692,50566416,0.406105,14263763,0.0,
17,17,17,18,18,9,8,8,0,0,0,0,1.358,43213071,0.369818,14210106,0.0,
16,16,16,0,0,13,9,9,0,0,0,0,1.056,45066534,0.376967,14228478,0.0,
5,5,5,0,0,9,11,11,0,0,0,0,0.9629,65165880,0.491626,14359061,0.0,
7,7,7,1,1,9,0,0,0,0,0,0,0.963,61500736,0.474863,14327372,0.0,
16,16,16,1,1,13,0,0,0,0,0,0,1.056,45066534,0.376967,14228486,0.0,
18,18,18,5,5,8,9,9,0,0,0,0,6.1081,41352540,0.361915,14192636,0.0,
23,23,23,6,6,10,0,0,0,0,0,0,47.7463,33111684,0.31563,13842889,0.0,
19,19,19,2,2,9,10,10,0,0,0,0,26.4212,39393268,0.351096,14115945,0.0,
20,20,20,1,1,9,0,0,0,0,0,0,51.0101,37526101,0.340695,14066813,0.0,
5,5,5,0,0,9,0,0,0,0,0,0,0.9629,65165880,0.491626,14359065,0.0,
23,23,23,5,5,7,9,9,0,0,0,0,47.7463,33111684,0.31563,13842887,0.0,
18,18,18,6,6,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
18,18,18,6,6,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
19,19,19,1,1,8,0,0,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
18,18,18,19,19,14,0,0,0,0,0,0,6.1081,41352540,0.361915,14192643,0.0,
5,5,5,1,1,14,6,6,0,0,0,0,0.9629,65165880,0.491626,14359057,0.0,
23,23,23,1,1,7,10,10,0,0,0,0,47.7463,33111684,0.31563,13842895,0.0,
23,23,23,1,1,10,9,9,0,0,0,0,47.7463,33111684,0.31563,13842885,0.0,
11,11,11,1,1,8,8,8,0,0,0,0,0.9644,54307512,0.429166,14288660,0.0,
19,19,19,0,0,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115942,0.0,
5,5,5,6,6,14,0,0,0,0,0,0,0.9629,65165880,0.491626,14359049,0.0,
14,14,14,0,0,8,0,0,0,0,0,0,0.9767,48800807,0.399732,14261895,0.0,
13,13,13,16,16,7,12,12,0,0,0,0,0.9692,50566416,0.406105,14263763,0.0,
7,7,7,17,17,9,0,0,0,0,0,0,0.963,61500736,0.474863,14327360,0.0,
22,22,22,17,17,7,0,0,0,0,0,0,50.9866,34425299,0.320055,13952154,0.0,
9,9,9,5,5,9,9,9,0,0,0,0,0.9633,57922626,0.447836,14298077,0.0,
18,18,18,5,5,9,2,2,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
19,19,19,3,3,7,1,1,0,0,0,0,26.4212,39393268,0.351096,14115946,0.0,
19,19,19,6,6,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
11,11,11,16,16,9,10,10,0,0,0,0,0.9644,54307512,0.429166,14288648,0.0,
10,10,10,19,19,7,8,8,0,0,0,0,0.9637,56077674,0.440237,14287462,0.0,
23,23,23,1,1,2,15,15,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
9,9,9,16,16,14,0,0,0,0,0,0,0.9633,57922626,0.447836,14298076,0.0,
7,7,7,1,1,9,0,0,0,0,0,0,0.963,61500736,0.474863,14327368,0.0,
15,15,15,1,1,7,0,0,0,0,0,0,0.9945,46976900,0.389073,14257615,0.0,
20,20,20,1,1,12,9,9,0,0,0,0,51.0101,37526101,0.340695,14066802,0.0,
15,15,15,21,21,7,9,9,0,0,0,0,0.9945,46976900,0.389073,14257582,0.0,
16,16,16,0,0,13,0,0,0,0,0,0,1.056,45066534,0.376967,14228469,0.0,
23,23,23,5,5,8,10,10,0,0,0,0,47.7463,33111684,0.31563,13842885,0.0,
19,19,19,1,1,7,0,0,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
23,23,23,1,1,7,10,10,0,0,0,0,47.7463,33111684,0.31563,13842866,0.0,
18,18,18,6,6,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192636,0.0,
9,9,9,16,16,8,1,1,0,0,0,0,0.9633,57922626,0.447836,14298077,0.0,
18,18,18,2,2,14,0,0,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
13,13,13,16,16,8,9,9,0,0,0,0,0.9692,50566416,0.406105,14263746,0.0,
18,18,18,2,2,7,8,8,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
5,5,5,19,19,9,6,6,0,0,0,0,0.9629,65165880,0.491626,14359057,0.0,
18,18,18,0,0,14,0,0,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
19,19,19,0,0,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115944,0.0,
8,8,8,0,0,9,11,11,0,0,0,0,0.9631,59773644,0.460024,14318663,0.0,
8,8,8,16,16,7,11,11,0,0,0,0,0.9631,59773644,0.460024,14318675,0.0,
13,13,13,1,1,9,1,1,0,0,0,0,0.9692,50566416,0.406105,14263757,0.0,
17,17,17,1,1,9,9,9,0,0,0,0,1.358,43213071,0.369818,14210109,0.0,
23,23,23,0,0,10,8,8,0,0,0,0,47.7463,33111684,0.31563,13842889,0.0,
5,5,5,2,2,9,0,0,0,0,0,0,0.9629,65165880,0.491626,14359065,0.0,
18,18,18,6,6,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
5,5,5,1,1,9,0,0,0,0,0,0,0.9629,65165880,0.491626,14359065,0.0,
5,5,5,0,0,13,0,0,0,0,0,0,0.9629,65165880,0.491626,14359069,0.0,
14,14,14,15,15,7,0,0,0,0,0,0,0.9767,48800807,0.399732,14261897,0.0,
18,18,18,6,6,3,0,0,0,0,0,0,6.1081,41352540,0.361915,14192624,0.0,
23,23,23,1,1,7,9,9,0,0,0,0,47.7463,33111684,0.31563,13842887,0.0,
18,18,18,19,19,14,5,5,0,0,0,0,6.1081,41352540,0.361915,14192632,0.0,
19,19,19,0,0,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115933,0.0,
18,18,18,5,5,8,9,9,0,0,0,0,6.1081,41352540,0.361915,14192622,0.0,
19,19,19,0,0,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115935,0.0,
14,14,14,3,3,12,1,1,0,0,0,0,0.9767,48800807,0.399732,14261903,0.0,
23,23,23,11,11,7,10,10,0,0,0,0,47.7463,33111684,0.31563,13842892,0.0,
23,23,23,5,5,8,7,7,0,0,0,0,47.7463,33111684,0.31563,13842883,0.0,
16,16,16,6,6,8,9,9,0,0,0,0,1.056,45066534,0.376967,14228483,0.0,
23,23,23,0,0,13,10,10,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
15,15,15,4,4,7,9,9,0,0,0,0,0.9945,46976900,0.389073,14257614,0.0,
17,17,17,19,19,9,9,9,0,0,0,0,1.358,43213071,0.369818,14210111,0.0,
7,7,7,1,1,9,0,0,0,0,0,0,0.963,61500736,0.474863,14327368,0.0,
5,5,5,2,2,9,0,0,0,0,0,0,0.9629,65165880,0.491626,14359060,0.0,
9,9,9,16,16,14,0,0,0,0,0,0,0.9633,57922626,0.447836,14298076,0.0,
18,18,18,3,3,9,1,1,0,0,0,0,6.1081,41352540,0.361915,14192620,0.0,
15,15,15,15,15,7,0,0,0,0,0,0,0.9945,46976900,0.389073,14257600,0.0,
23,23,23,1,1,7,10,10,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
16,16,16,0,0,13,9,9,0,0,0,0,1.056,45066534,0.376967,14228467,0.0,
15,15,15,15,15,7,0,0,0,0,0,0,0.9945,46976900,0.389073,14257617,0.0,
17,17,17,0,0,9,8,8,0,0,0,0,1.358,43213071,0.369818,14210105,0.0,
17,17,17,2,2,9,9,9,0,0,0,0,1.358,43213071,0.369818,14210111,0.0,
7,7,7,0,0,9,8,8,0,0,0,0,0.963,61500736,0.474863,14327358,0.0,
17,17,17,1,1,9,0,0,0,0,0,0,1.358,43213071,0.369818,14210107,0.0,
13,13,13,20,20,9,8,8,0,0,0,0,0.9692,50566416,0.406105,14263758,0.0,
3,3,3,3,3,9,5,5,0,0,0,0,0.9629,68886100,0.517639,14389435,0.0,
19,19,19,0,0,11,0,0,0,0,0,0,26.4212,39393268,0.351096,14115934,0.0,
18,18,18,4,4,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192643,0.0,
18,18,18,6,6,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
19,19,19,2,2,8,0,0,0,0,0,0,26.4212,39393268,0.351096,14115943,0.0,
5,5,5,19,19,9,6,6,0,0,0,0,0.9629,65165880,0.491626,14359064,0.0,
19,19,19,0,0,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115948,0.0,
18,18,18,16,16,13,1,1,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
9,9,9,3,3,9,4,4,0,0,0,0,0.9633,57922626,0.447836,14298073,0.0,
5,5,5,2,2,9,0,0,0,0,0,0,0.9629,65165880,0.491626,14359050,0.0,
10,10,10,1,1,9,10,10,0,0,0,0,0.9637,56077674,0.440237,14287444,0.0,
12,12,12,2,2,9,1,1,0,0,0,0,0.9656,52485680,0.414485,14287118,0.0,
19,19,19,0,0,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115947,0.0,
19,19,19,0,0,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115953,0.0,
19,19,19,0,0,11,0,0,0,0,0,0,26.4212,39393268,0.351096,14115937,0.0,
19,19,19,2,2,9,1,1,0,0,0,0,26.4212,39393268,0.351096,14115941,0.0,
17,17,17,6,6,9,0,0,0,0,0,0,1.358,43213071,0.369818,14210119,0.0,
5,5,5,11,11,7,0,0,0,0,0,0,0.9629,65165880,0.491626,14359068,0.0,
23,23,23,1,1,9,10,10,0,0,0,0,47.7463,33111684,0.31563,13842896,0.0,
7,7,7,1,1,7,0,0,0,0,0,0,0.963,61500736,0.474863,14327368,0.0,
14,14,14,21,21,7,9,9,0,0,0,0,0.9767,48800807,0.399732,14261904,0.0,
7,7,7,2,2,8,0,0,0,0,0,0,0.963,61500736,0.474863,14327360,0.0,
16,16,16,1,1,11,10,10,0,0,0,0,1.056,45066534,0.376967,14228481,0.0,
20,20,20,19,19,9,0,0,0,0,0,0,51.0101,37526101,0.340695,14066817,0.0,
4,4,4,0,0,11,5,5,0,0,0,0,0.9629,66987841,0.503713,14376470,0.0,
9,9,9,1,1,9,0,0,0,0,0,0,0.9633,57922626,0.447836,14298069,0.0,
12,12,12,17,17,14,1,1,0,0,0,0,0.9656,52485680,0.414485,14287115,0.0,
17,17,17,1,1,9,0,0,0,0,0,0,1.358,43213071,0.369818,14210090,0.0,
23,23,23,0,0,13,10,10,0,0,0,0,47.7463,33111684,0.31563,13842884,0.0,
17,17,17,0,0,9,1,1,0,0,0,0,1.358,43213071,0.369818,14210114,0.0,
14,14,14,2,2,12,0,0,0,0,0,0,0.9767,48800807,0.399732,14261894,0.0,
23,23,23,11,11,4,10,10,0,0,0,0,47.7463,33111684,0.31563,13842892,0.0,
16,16,16,0,0,13,9,9,0,0,0,0,1.056,45066534,0.376967,14228475,0.0,
18,18,18,6,6,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192632,0.0,
19,19,19,0,0,9,1,1,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
11,11,11,16,16,9,1,1,0,0,0,0,0.9644,54307512,0.429166,14288664,0.0,
13,13,13,1,1,9,10,10,0,0,0,0,0.9692,50566416,0.406105,14263763,0.0,
3,3,3,19,19,9,11,11,0,0,0,0,0.9629,68886100,0.517639,14389451,0.0,
9,9,9,17,17,9,6,6,0,0,0,0,0.9633,57922626,0.447836,14298077,0.0,
14,14,14,1,1,11,1,1,0,0,0,0,0.9767,48800807,0.399732,14261907,0.0,
17,17,17,3,3,9,9,9,0,0,0,0,1.358,43213071,0.369818,14210117,0.0,
23,23,23,5,5,5,7,7,0,0,0,0,47.7463,33111684,0.31563,13842894,0.0,
23,23,23,0,0,13,9,9,0,0,0,0,47.7463,33111684,0.31563,13842879,0.0,
15,15,15,15,15,7,0,0,0,0,0,0,0.9945,46976900,0.389073,14257619,0.0,
16,16,16,1,1,11,10,10,0,0,0,0,1.056,45066534,0.376967,14228471,0.0,
5,5,5,11,11,7,10,10,0,0,0,0,0.9629,65165880,0.491626,14359053,0.0,
23,23,23,11,11,7,0,0,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
14,14,14,16,16,12,1,1,0,0,0,0,0.9767,48800807,0.399732,14261883,0.0,
18,18,18,2,2,13,1,1,0,0,0,0,6.1081,41352540,0.361915,14192611,0.0,
22,22,22,20,20,8,10,10,0,0,0,0,50.9866,34425299,0.320055,13952145,0.0,
15,15,15,1,1,13,9,9,0,0,0,0,0.9945,46976900,0.389073,14257602,0.0,
12,12,12,17,17,14,1,1,0,0,0,0,0.9656,52485680,0.414485,14287105,0.0,
23,23,23,11,11,7,10,10,0,0,0,0,47.7463,33111684,0.31563,13842869,0.0,
14,14,14,15,15,7,0,0,0,0,0,0,0.9767,48800807,0.399732,14261911,0.0,
8,8,8,1,1,7,0,0,0,0,0,0,0.9631,59773644,0.460024,14318665,0.0,
19,19,19,0,0,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
5,5,5,19,19,9,6,6,0,0,0,0,0.9629,65165880,0.491626,14359058,0.0,
18,18,18,2,2,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
17,17,17,16,16,13,1,1,0,0,0,0,1.358,43213071,0.369818,14210119,0.0,
17,17,17,1,1,9,0,0,0,0,0,0,1.358,43213071,0.369818,14210114,0.0,
8,8,8,16,16,7,11,11,0,0,0,0,0.9631,59773644,0.460024,14318657,0.0,
19,19,19,0,0,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115954,0.0,
19,19,19,0,0,9,1,1,0,0,0,0,26.4212,39393268,0.351096,14115935,0.0,
18,18,18,6,6,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192636,0.0,
23,23,23,11,11,5,10,10,0,0,0,0,47.7463,33111684,0.31563,13842888,0.0,
11,11,11,19,19,9,1,1,0,0,0,0,0.9644,54307512,0.429166,14288658,0.0,
9,9,9,3,3,9,10,10,0,0,0,0,0.9633,57922626,0.447836,14298076,0.0,
11,11,11,16,16,9,2,2,0,0,0,0,0.9644,54307512,0.429166,14288659,0.0,
19,19,19,0,0,9,10,10,0,0,0,0,26.4212,39393268,0.351096,14115931,0.0,
14,14,14,1,1,11,1,1,0,0,0,0,0.9767,48800807,0.399732,14261907,0.0,
5,5,5,19,19,9,6,6,0,0,0,0,0.9629,65165880,0.491626,14359061,0.0,
11,11,11,2,2,11,0,0,0,0,0,0,0.9644,54307512,0.429166,14288667,0.0,
18,18,18,6,6,9,1,1,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
18,18,18,6,6,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
16,16,16,6,6,8,9,9,0,0,0,0,1.056,45066534,0.376967,14228487,0.0,
19,19,19,16,16,9,1,1,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
17,17,17,0,0,13,0,0,0,0,0,0,1.358,43213071,0.369818,14210111,0.0,
22,22,22,0,0,9,10,10,0,0,0,0,50.9866,34425299,0.320055,13952149,0.0,
23,23,23,11,11,4,0,0,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
19,19,19,0,0,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115946,0.0,
20,20,20,6,6,9,0,0,0,0,0,0,51.0101,37526101,0.340695,14066803,0.0,
7,7,7,1,1,9,0,0,0,0,0,0,0.963,61500736,0.474863,14327335,0.0,
17,17,17,16,16,13,1,1,0,0,0,0,1.358,43213071,0.369818,14210119,0.0,
23,23,23,11,11,5,10,10,0,0,0,0,47.7463,33111684,0.31563,13842890,0.0,
16,16,16,6,6,8,9,9,0,0,0,0,1.056,45066534,0.376967,14228486,0.0,
18,18,18,6,6,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192645,0.0,
19,19,19,0,0,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
23,23,23,10,10,14,0,0,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
7,7,7,16,16,4,10,10,0,0,0,0,0.963,61500736,0.474863,14327362,0.0,
19,19,19,1,1,9,5,5,0,0,0,0,26.4212,39393268,0.351096,14115931,0.0,
13,13,13,0,0,12,0,0,0,0,0,0,0.9692,50566416,0.406105,14263758,0.0,
18,18,18,1,1,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192643,0.0,
16,16,16,6,6,11,10,10,0,0,0,0,1.056,45066534,0.376967,14228473,0.0,
16,16,16,6,6,9,1,1,0,0,0,0,1.056,45066534,0.376967,14228476,0.0,
11,11,11,2,2,8,9,9,0,0,0,0,0.9644,54307512,0.429166,14288656,0.0,
7,7,7,0,0,9,0,0,0,0,0,0,0.963,61500736,0.474863,14327364,0.0,
21,21,21,7,7,9,0,0,0,0,0,0,53.4788,35853372,0.331416,14016447,0.0,
19,19,19,0,0,9,1,1,0,0,0,0,26.4212,39393268,0.351096,14115947,0.0,
18,18,18,6,6,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
15,15,15,16,16,7,0,0,0,0,0,0,0.9945,46976900,0.389073,14257618,0.0,
5,5,5,18,18,9,6,6,0,0,0,0,0.9629,65165880,0.491626,14359069,0.0,
5,5,5,6,6,7,0,0,0,0,0,0,0.9629,65165880,0.491626,14359063,0.0,
18,18,18,11,11,9,10,10,0,0,0,0,6.1081,41352540,0.361915,14192609,0.0,
17,17,17,0,0,9,0,0,0,0,0,0,1.358,43213071,0.369818,14210118,0.0,
19,19,19,5,5,14,0,0,0,0,0,0,26.4212,39393268,0.351096,14115937,0.0,
23,23,23,10,10,9,10,10,0,0,0,0,47.7463,33111684,0.31563,13842882,0.0,
5,5,5,19,19,5,6,6,0,0,0,0,0.9629,65165880,0.491626,14359069,0.0,
12,12,12,0,0,9,1,1,0,0,0,0,0.9656,52485680,0.414485,14287123,0.0,
19,19,19,2,2,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
5,5,5,19,19,9,1,1,0,0,0,0,0.9629,65165880,0.491626,14359041,0.0,
18,18,18,6,6,9,6,6,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
18,18,18,6,6,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192636,0.0,
13,13,13,6,6,9,1,1,0,0,0,0,0.9692,50566416,0.406105,14263756,0.0,
10,10,10,1,1,9,6,6,0,0,0,0,0.9637,56077674,0.440237,14287466,0.0,
8,8,8,0,0,9,10,10,0,0,0,0,0.9631,59773644,0.460024,14318673,0.0,
5,5,5,18,18,9,6,6,0,0,0,0,0.9629,65165880,0.491626,14359065,0.0,
17,17,17,0,0,13,0,0,0,0,0,0,1.358,43213071,0.369818,14210103,0.0,
23,23,23,6,6,4,10,10,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
18,18,18,11,11,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
23,23,23,11,11,4,0,0,0,0,0,0,47.7463,33111684,0.31563,13842885,0.0,
16,16,16,6,6,9,1,1,0,0,0,0,1.056,45066534,0.376967,14228485,0.0,
16,16,16,6,6,9,1,1,0,0,0,0,1.056,45066534,0.376967,14228468,0.0,
7,7,7,16,16,2,10,10,0,0,0,0,0.963,61500736,0.474863,14327362,0.0,
19,19,19,0,0,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115945,0.0,
18,18,18,0,0,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
22,22,22,0,0,9,0,0,0,0,0,0,50.9866,34425299,0.320055,13952154,0.0,
11,11,11,0,0,11,0,0,0,0,0,0,0.9644,54307512,0.429166,14288650,0.0,
13,13,13,11,11,9,1,1,0,0,0,0,0.9692,50566416,0.406105,14263748,0.0,
5,5,5,1,1,7,10,10,0,0,0,0,0.9629,65165880,0.491626,14359068,0.0,
2,2,2,11,11,7,10,10,0,0,0,0,0.9629,70660082,0.527594,14403231,0.0,
18,18,18,1,1,11,10,10,0,0,0,0,6.1081,41352540,0.361915,14192643,0.0,
9,9,9,17,17,9,0,0,0,0,0,0,0.9633,57922626,0.447836,14298067,0.0,
15,15,15,15,15,7,5,5,0,0,0,0,0.9945,46976900,0.389073,14257607,0.0,
23,23,23,11,11,4,10,10,0,0,0,0,47.7463,33111684,0.31563,13842896,0.0,
23,23,23,11,11,5,0,0,0,0,0,0,47.7463,33111684,0.31563,13842883,0.0,
23,23,23,11,11,5,10,10,0,0,0,0,47.7463,33111684,0.31563,13842887,0.0,
23,23,23,11,11,4,10,10,0,0,0,0,47.7463,33111684,0.31563,13842892,0.0,
19,19,19,1,1,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115946,0.0,
19,19,19,0,0,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115951,0.0,
20,20,20,0,0,9,0,0,0,0,0,0,51.0101,37526101,0.340695,14066801,0.0,
5,5,5,17,17,9,6,6,0,0,0,0,0.9629,65165880,0.491626,14359054,0.0,
8,8,8,6,6,9,11,11,0,0,0,0,0.9631,59773644,0.460024,14318665,0.0,
18,18,18,0,0,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192632,0.0,
19,19,19,0,0,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115948,0.0,
18,18,18,1,1,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192643,0.0,
23,23,23,11,11,4,11,11,0,0,0,0,47.7463,33111684,0.31563,13842889,0.0,
18,18,18,1,1,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192635,0.0,
10,10,10,1,1,10,6,6,0,0,0,0,0.9637,56077674,0.440237,14287448,0.0,
23,23,23,11,11,4,10,10,0,0,0,0,47.7463,33111684,0.31563,13842885,0.0,
7,7,7,16,16,4,10,10,0,0,0,0,0.963,61500736,0.474863,14327341,0.0,
17,17,17,0,0,9,0,0,0,0,0,0,1.358,43213071,0.369818,14210112,0.0,
5,5,5,19,19,9,7,7,0,0,0,0,0.9629,65165880,0.491626,14359068,0.0,
14,14,14,15,15,7,0,0,0,0,0,0,0.9767,48800807,0.399732,14261904,0.0,
23,23,23,11,11,4,0,0,0,0,0,0,47.7463,33111684,0.31563,13842888,0.0,
12,12,12,17,17,14,1,1,0,0,0,0,0.9656,52485680,0.414485,14287120,0.0,
7,7,7,1,1,4,10,10,0,0,0,0,0.963,61500736,0.474863,14327353,0.0,
17,17,17,15,15,9,0,0,0,0,0,0,1.358,43213071,0.369818,14210116,0.0,
16,16,16,5,5,12,10,10,0,0,0,0,1.056,45066534,0.376967,14228470,0.0,
23,23,23,11,11,4,9,9,0,0,0,0,47.7463,33111684,0.31563,13842892,0.0,
15,15,15,1,1,9,1,1,0,0,0,0,0.9945,46976900,0.389073,14257615,0.0,
13,13,13,15,15,4,5,5,0,0,0,0,0.9692,50566416,0.406105,14263750,0.0,
19,19,19,0,0,8,0,0,0,0,0,0,26.4212,39393268,0.351096,14115952,0.0,
5,5,5,18,18,9,6,6,0,0,0,0,0.9629,65165880,0.491626,14359065,0.0,
23,23,23,1,1,14,1,1,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
17,17,17,11,11,3,8,8,0,0,0,0,1.358,43213071,0.369818,14210123,0.0,
17,17,17,16,16,7,6,6,0,0,0,0,1.358,43213071,0.369818,14210113,0.0,
15,15,15,0,0,14,0,0,0,0,0,0,0.9945,46976900,0.389073,14257603,0.0,
23,23,23,2,2,4,0,0,0,0,0,0,47.7463,33111684,0.31563,13842877,0.0,
19,19,19,11,11,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
16,16,16,6,6,9,0,0,0,0,0,0,1.056,45066534,0.376967,14228478,0.0,
19,19,19,0,0,9,1,1,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
23,23,23,11,11,4,0,0,0,0,0,0,47.7463,33111684,0.31563,13842877,0.0,
5,5,5,21,21,9,6,6,0,0,0,0,0.9629,65165880,0.491626,14359068,0.0,
5,5,5,9,9,9,0,0,0,0,0,0,0.9629,65165880,0.491626,14359059,0.0,
18,18,18,19,19,9,6,6,0,0,0,0,6.1081,41352540,0.361915,14192632,0.0,
18,18,18,17,17,13,6,6,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
4,4,4,1,1,9,0,0,0,0,0,0,0.9629,66987841,0.503713,14376476,0.0,
16,16,16,3,3,12,1,1,0,0,0,0,1.056,45066534,0.376967,14228478,0.0,
14,14,14,21,21,7,9,9,0,0,0,0,0.9767,48800807,0.399732,14261897,0.0,
10,10,10,1,1,9,0,0,0,0,0,0,0.9637,56077674,0.440237,14287456,0.0,
12,12,12,17,17,14,1,1,0,0,0,0,0.9656,52485680,0.414485,14287123,0.0,
23,23,23,11,11,4,0,0,0,0,0,0,47.7463,33111684,0.31563,13842881,0.0,
18,18,18,1,1,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
19,19,19,5,5,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115944,0.0,
18,18,18,12,12,13,0,0,0,0,0,0,6.1081,41352540,0.361915,14192652,0.0,
15,15,15,11,11,9,0,0,0,0,0,0,0.9945,46976900,0.389073,14257619,0.0,
5,5,5,17,17,9,7,7,0,0,0,0,0.9629,65165880,0.491626,14359050,0.0,
19,19,19,0,0,9,5,5,0,0,0,0,26.4212,39393268,0.351096,14115947,0.0,
15,15,15,15,15,7,0,0,0,0,0,0,0.9945,46976900,0.389073,14257619,0.0,
9,9,9,17,17,14,0,0,0,0,0,0,0.9633,57922626,0.447836,14298077,0.0,
19,19,19,0,0,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115945,0.0,
7,7,7,19,19,8,8,8,0,0,0,0,0.963,61500736,0.474863,14327358,0.0,
10,10,10,16,16,3,10,10,0,0,0,0,0.9637,56077674,0.440237,14287461,0.0,
17,17,17,0,0,13,1,1,0,0,0,0,1.358,43213071,0.369818,14210114,0.0,
19,19,19,0,0,5,0,0,0,0,0,0,26.4212,39393268,0.351096,14115946,0.0,
18,18,18,11,11,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
23,23,23,2,2,4,0,0,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
23,23,23,2,2,9,0,0,0,0,0,0,47.7463,33111684,0.31563,13842889,0.0,
10,10,10,1,1,4,6,6,0,0,0,0,0.9637,56077674,0.440237,14287466,0.0,
16,16,16,5,5,9,10,10,0,0,0,0,1.056,45066534,0.376967,14228469,0.0,
16,16,16,6,6,12,0,0,0,0,0,0,1.056,45066534,0.376967,14228470,0.0,
16,16,16,5,5,12,12,12,0,0,0,0,1.056,45066534,0.376967,14228489,0.0,
18,18,18,1,1,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192647,0.0,
22,22,22,12,12,9,11,11,0,0,0,0,50.9866,34425299,0.320055,13952150,0.0,
8,8,8,0,0,4,0,0,0,0,0,0,0.9631,59773644,0.460024,14318676,0.0,
18,18,18,0,0,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192635,0.0,
7,7,7,0,0,9,11,11,0,0,0,0,0.963,61500736,0.474863,14327364,0.0,
7,7,7,13,13,4,10,10,0,0,0,0,0.963,61500736,0.474863,14327365,0.0,
18,18,18,6,6,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
16,16,16,14,14,7,0,0,0,0,0,0,1.056,45066534,0.376967,14228477,0.0,
15,15,15,4,4,9,10,10,0,0,0,0,0.9945,46976900,0.389073,14257615,0.0,
10,10,10,16,16,3,10,10,0,0,0,0,0.9637,56077674,0.440237,14287449,0.0,
9,9,9,17,17,9,0,0,0,0,0,0,0.9633,57922626,0.447836,14298059,0.0,
16,16,16,1,1,9,0,0,0,0,0,0,1.056,45066534,0.376967,14228488,0.0,
4,4,4,17,17,9,7,7,0,0,0,0,0.9629,66987841,0.503713,14376477,0.0,
16,16,16,5,5,9,12,12,0,0,0,0,1.056,45066534,0.376967,14228478,0.0,
5,5,5,17,17,13,7,7,0,0,0,0,0.9629,65165880,0.491626,14359056,0.0,
19,19,19,2,2,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115945,0.0,
23,23,23,0,0,9,1,1,0,0,0,0,47.7463,33111684,0.31563,13842881,0.0,
23,23,23,0,0,7,1,1,0,0,0,0,47.7463,33111684,0.31563,13842887,0.0,
17,17,17,2,2,10,0,0,0,0,0,0,1.358,43213071,0.369818,14210111,0.0,
16,16,16,7,7,14,12,12,0,0,0,0,1.056,45066534,0.376967,14228485,0.0,
7,7,7,15,15,4,10,10,0,0,0,0,0.963,61500736,0.474863,14327364,0.0,
18,18,18,1,1,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192642,0.0,
18,18,18,0,0,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
12,12,12,17,17,14,1,1,0,0,0,0,0.9656,52485680,0.414485,14287117,0.0,
18,18,18,11,11,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192638,0.0,
19,19,19,0,0,9,1,1,0,0,0,0,26.4212,39393268,0.351096,14115953,0.0,
16,16,16,13,13,12,10,10,0,0,0,0,1.056,45066534,0.376967,14228475,0.0,
10,10,10,16,16,4,10,10,0,0,0,0,0.9637,56077674,0.440237,14287462,0.0,
23,23,23,11,11,3,0,0,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
17,17,17,0,0,9,1,1,0,0,0,0,1.358,43213071,0.369818,14210099,0.0,
12,12,12,17,17,14,0,0,0,0,0,0,0.9656,52485680,0.414485,14287120,0.0,
19,19,19,1,1,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115944,0.0,
12,12,12,14,14,4,5,5,0,0,0,0,0.9656,52485680,0.414485,14287123,0.0,
16,16,16,6,6,12,0,0,0,0,0,0,1.056,45066534,0.376967,14228476,0.0,
19,19,19,2,2,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115954,0.0,
10,10,10,16,16,3,9,9,0,0,0,0,0.9637,56077674,0.440237,14287459,0.0,
23,23,23,11,11,4,0,0,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
4,4,4,18,18,9,6,6,0,0,0,0,0.9629,66987841,0.503713,14376491,0.0,
15,15,15,15,15,7,0,0,0,0,0,0,0.9945,46976900,0.389073,14257615,0.0,
17,17,17,0,0,15,0,0,0,0,0,0,1.358,43213071,0.369818,14210119,0.0,
23,23,23,1,1,9,1,1,0,0,0,0,47.7463,33111684,0.31563,13842896,0.0,
19,19,19,1,1,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
23,23,23,11,11,3,0,0,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
19,19,19,0,0,9,3,3,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
19,19,19,2,2,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115947,0.0,
18,18,18,0,0,7,1,1,0,0,0,0,6.1081,41352540,0.361915,14192628,0.0,
23,23,23,0,0,9,0,0,0,0,0,0,47.7463,33111684,0.31563,13842892,0.0,
17,17,17,0,0,9,0,0,0,0,0,0,1.358,43213071,0.369818,14210107,0.0,
18,18,18,6,6,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192617,0.0,
5,5,5,14,14,4,8,8,0,0,0,0,0.9629,65165880,0.491626,14359048,0.0,
11,11,11,19,19,8,5,5,0,0,0,0,0.9644,54307512,0.429166,14288655,0.0,
14,14,14,18,18,9,1,1,0,0,0,0,0.9767,48800807,0.399732,14261908,0.0,
10,10,10,0,0,14,1,1,0,0,0,0,0.9637,56077674,0.440237,14287426,0.0,
17,17,17,0,0,13,1,1,0,0,0,0,1.358,43213071,0.369818,14210114,0.0,
5,5,5,17,17,10,7,7,0,0,0,0,0.9629,65165880,0.491626,14359068,0.0,
5,5,5,18,18,9,6,6,0,0,0,0,0.9629,65165880,0.491626,14359058,0.0,
15,15,15,19,19,7,0,0,0,0,0,0,0.9945,46976900,0.389073,14257615,0.0,
13,13,13,17,17,4,0,0,0,0,0,0,0.9692,50566416,0.406105,14263751,0.0,
4,4,4,20,20,9,5,5,0,0,0,0,0.9629,66987841,0.503713,14376492,0.0,
4,4,4,17,17,13,7,7,0,0,0,0,0.9629,66987841,0.503713,14376492,0.0,
18,18,18,0,0,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192647,0.0,
19,19,19,0,0,8,0,0,0,0,0,0,26.4212,39393268,0.351096,14115941,0.0,
18,18,18,6,6,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
19,19,19,1,1,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115948,0.0,
8,8,8,0,0,9,11,11,0,0,0,0,0.9631,59773644,0.460024,14318668,0.0,
23,23,23,11,11,4,2,2,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
9,9,9,17,17,7,0,0,0,0,0,0,0.9633,57922626,0.447836,14298076,0.0,
18,18,18,6,6,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192622,0.0,
19,19,19,2,2,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
23,23,23,11,11,4,5,5,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
12,12,12,14,14,3,0,0,0,0,0,0,0.9656,52485680,0.414485,14287115,0.0,
19,19,19,2,2,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115947,0.0,
16,16,16,1,1,9,0,0,0,0,0,0,1.056,45066534,0.376967,14228458,0.0,
7,7,7,18,18,9,6,6,0,0,0,0,0.963,61500736,0.474863,14327360,0.0,
18,18,18,0,0,9,3,3,0,0,0,0,6.1081,41352540,0.361915,14192632,0.0,
7,7,7,18,18,8,8,8,0,0,0,0,0.963,61500736,0.474863,14327346,0.0,
23,23,23,11,11,4,0,0,0,0,0,0,47.7463,33111684,0.31563,13842886,0.0,
23,23,23,11,11,3,0,0,0,0,0,0,47.7463,33111684,0.31563,13842889,0.0,
15,15,15,11,11,9,0,0,0,0,0,0,0.9945,46976900,0.389073,14257567,0.0,
18,18,18,0,0,9,1,1,0,0,0,0,6.1081,41352540,0.361915,14192639,0.0,
8,8,8,6,6,7,11,11,0,0,0,0,0.9631,59773644,0.460024,14318669,0.0,
17,17,17,0,0,7,1,1,0,0,0,0,1.358,43213071,0.369818,14210116,0.0,
19,19,19,1,1,13,0,0,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
5,5,5,18,18,9,6,6,0,0,0,0,0.9629,65165880,0.491626,14359057,0.0,
23,23,23,11,11,3,0,0,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
19,19,19,17,17,4,0,0,0,0,0,0,26.4212,39393268,0.351096,14115944,0.0,
13,13,13,2,2,9,0,0,0,0,0,0,0.9692,50566416,0.406105,14263747,0.0,
15,15,15,11,11,9,0,0,0,0,0,0,0.9945,46976900,0.389073,14257610,0.0,
18,18,18,6,6,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192645,0.0,
18,18,18,6,6,6,8,8,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
7,7,7,19,19,8,0,0,0,0,0,0,0.963,61500736,0.474863,14327348,0.0,
9,9,9,17,17,3,0,0,0,0,0,0,0.9633,57922626,0.447836,14298053,0.0,
13,13,13,17,17,10,0,0,0,0,0,0,0.9692,50566416,0.406105,14263759,0.0,
18,18,18,2,2,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192634,0.0,
18,18,18,6,6,11,0,0,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
23,23,23,11,11,9,0,0,0,0,0,0,47.7463,33111684,0.31563,13842880,0.0,
19,19,19,0,0,4,3,3,0,0,0,0,26.4212,39393268,0.351096,14115905,0.0,
19,19,19,16,16,4,0,0,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
10,10,10,17,17,4,10,10,0,0,0,0,0.9637,56077674,0.440237,14287458,0.0,
7,7,7,0,0,9,0,0,0,0,0,0,0.963,61500736,0.474863,14327358,0.0,
18,18,18,6,6,7,19,19,0,0,0,0,6.1081,41352540,0.361915,14192643,0.0,
5,5,5,13,13,9,6,6,0,0,0,0,0.9629,65165880,0.491626,14359069,0.0,
14,14,14,3,3,12,1,1,0,0,0,0,0.9767,48800807,0.399732,14261897,0.0,
11,11,11,6,6,9,11,11,0,0,0,0,0.9644,54307512,0.429166,14288651,0.0,
17,17,17,6,6,9,0,0,0,0,0,0,1.358,43213071,0.369818,14210115,0.0,
7,7,7,19,19,8,0,0,0,0,0,0,0.963,61500736,0.474863,14327359,0.0,
9,9,9,17,17,3,0,0,0,0,0,0,0.9633,57922626,0.447836,14298080,0.0,
19,19,19,3,3,12,0,0,0,0,0,0,26.4212,39393268,0.351096,14115930,0.0,
14,14,14,1,1,9,1,1,0,0,0,0,0.9767,48800807,0.399732,14261901,0.0,
18,18,18,2,2,9,3,3,0,0,0,0,6.1081,41352540,0.361915,14192647,0.0,
19,19,19,0,0,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115938,0.0,
15,15,15,2,2,9,0,0,0,0,0,0,0.9945,46976900,0.389073,14257604,0.0,
20,20,20,12,12,9,0,0,0,0,0,0,51.0101,37526101,0.340695,14066799,0.0,
12,12,12,14,14,9,0,0,0,0,0,0,0.9656,52485680,0.414485,14287100,0.0,
15,15,15,11,11,3,0,0,0,0,0,0,0.9945,46976900,0.389073,14257611,0.0,
14,14,14,0,0,3,0,0,0,0,0,0,0.9767,48800807,0.399732,14261903,0.0,
23,23,23,11,11,16,0,0,0,0,0,0,47.7463,33111684,0.31563,13842884,0.0,
23,23,23,1,1,7,1,1,0,0,0,0,47.7463,33111684,0.31563,13842889,0.0,
16,16,16,9,9,3,0,0,0,0,0,0,1.056,45066534,0.376967,14228462,0.0,
23,23,23,11,11,3,0,0,0,0,0,0,47.7463,33111684,0.31563,13842877,0.0,
19,19,19,17,17,4,0,0,0,0,0,0,26.4212,39393268,0.351096,14115962,0.0,
18,18,18,6,6,12,0,0,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
16,16,16,6,6,9,0,0,0,0,0,0,1.056,45066534,0.376967,14228487,0.0,
16,16,16,6,6,12,1,1,0,0,0,0,1.056,45066534,0.376967,14228481,0.0,
16,16,16,6,6,12,0,0,0,0,0,0,1.056,45066534,0.376967,14228480,0.0,
17,17,17,2,2,9,0,0,0,0,0,0,1.358,43213071,0.369818,14210111,0.0,
18,18,18,0,0,15,0,0,0,0,0,0,6.1081,41352540,0.361915,14192627,0.0,
7,7,7,19,19,8,0,0,0,0,0,0,0.963,61500736,0.474863,14327368,0.0,
5,5,5,18,18,9,6,6,0,0,0,0,0.9629,65165880,0.491626,14359060,0.0,
6,6,6,18,18,9,6,6,0,0,0,0,0.963,63326648,0.483475,14339190,0.0,
23,23,23,1,1,7,1,1,0,0,0,0,47.7463,33111684,0.31563,13842892,0.0,
8,8,8,17,17,9,0,0,0,0,0,0,0.9631,59773644,0.460024,14318673,0.0,
19,19,19,0,0,9,3,3,0,0,0,0,26.4212,39393268,0.351096,14115952,0.0,
19,19,19,17,17,4,0,0,0,0,0,0,26.4212,39393268,0.351096,14115943,0.0,
11,11,11,19,19,9,5,5,0,0,0,0,0.9644,54307512,0.429166,14288664,0.0,
18,18,18,5,5,10,0,0,0,0,0,0,6.1081,41352540,0.361915,14192629,0.0,
19,19,19,2,2,11,0,0,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
13,13,13,19,19,4,1,1,0,0,0,0,0.9692,50566416,0.406105,14263756,0.0,
7,7,7,17,17,7,0,0,0,0,0,0,0.963,61500736,0.474863,14327364,0.0,
15,15,15,11,11,9,0,0,0,0,0,0,0.9945,46976900,0.389073,14257611,0.0,
8,8,8,6,6,9,11,11,0,0,0,0,0.9631,59773644,0.460024,14318663,0.0,
16,16,16,6,6,12,11,11,0,0,0,0,1.056,45066534,0.376967,14228483,0.0,
8,8,8,6,6,6,1,1,0,0,0,0,0.9631,59773644,0.460024,14318673,0.0,
14,14,14,18,18,12,1,1,0,0,0,0,0.9767,48800807,0.399732,14261898,0.0,
5,5,5,2,2,9,6,6,0,0,0,0,0.9629,65165880,0.491626,14359055,0.0,
17,17,17,0,0,15,0,0,0,0,0,0,1.358,43213071,0.369818,14210115,0.0,
19,19,19,0,0,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
17,17,17,6,6,9,0,0,0,0,0,0,1.358,43213071,0.369818,14210111,0.0,
23,23,23,1,1,5,1,1,0,0,0,0,47.7463,33111684,0.31563,13842881,0.0,
23,23,23,2,2,9,0,0,0,0,0,0,47.7463,33111684,0.31563,13842888,0.0,
18,18,18,11,11,3,0,0,0,0,0,0,6.1081,41352540,0.361915,14192647,0.0,
12,12,12,14,14,9,0,0,0,0,0,0,0.9656,52485680,0.414485,14287125,0.0,
19,19,19,0,0,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115942,0.0,
19,19,19,3,3,12,0,0,0,0,0,0,26.4212,39393268,0.351096,14115937,0.0,
19,19,19,2,2,9,1,1,0,0,0,0,26.4212,39393268,0.351096,14115952,0.0,
10,10,10,18,18,3,11,11,0,0,0,0,0.9637,56077674,0.440237,14287465,0.0,
17,17,17,0,0,15,1,1,0,0,0,0,1.358,43213071,0.369818,14210103,0.0,
18,18,18,8,8,9,3,3,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
17,17,17,0,0,9,0,0,0,0,0,0,1.358,43213071,0.369818,14210105,0.0,
11,11,11,17,17,8,0,0,0,0,0,0,0.9644,54307512,0.429166,14288639,0.0,
7,7,7,19,19,4,0,0,0,0,0,0,0.963,61500736,0.474863,14327362,0.0,
8,8,8,6,6,9,0,0,0,0,0,0,0.9631,59773644,0.460024,14318676,0.0,
13,13,13,2,2,9,11,11,0,0,0,0,0.9692,50566416,0.406105,14263742,0.0,
23,23,23,11,11,3,0,0,0,0,0,0,47.7463,33111684,0.31563,13842891,0.0,
8,8,8,6,6,9,11,11,0,0,0,0,0.9631,59773644,0.460024,14318677,0.0,
19,19,19,1,1,11,0,0,0,0,0,0,26.4212,39393268,0.351096,14115954,0.0,
23,23,23,2,2,7,1,1,0,0,0,0,47.7463,33111684,0.31563,13842882,0.0,
9,9,9,17,17,9,3,3,0,0,0,0,0.9633,57922626,0.447836,14298044,0.0,
18,18,18,0,0,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192639,0.0,
12,12,12,0,0,4,0,0,0,0,0,0,0.9656,52485680,0.414485,14287118,0.0,
19,19,19,14,14,11,0,0,0,0,0,0,26.4212,39393268,0.351096,14115952,0.0,
18,18,18,8,8,9,3,3,0,0,0,0,6.1081,41352540,0.361915,14192619,0.0,
12,12,12,14,14,3,0,0,0,0,0,0,0.9656,52485680,0.414485,14287116,0.0,
19,19,19,10,10,10,0,0,0,0,0,0,26.4212,39393268,0.351096,14115934,0.0,
23,23,23,1,1,3,0,0,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
19,19,19,2,2,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115933,0.0,
13,13,13,2,2,11,0,0,0,0,0,0,0.9692,50566416,0.406105,14263759,0.0,
19,19,19,3,3,12,0,0,0,0,0,0,26.4212,39393268,0.351096,14115951,0.0,
18,18,18,11,11,3,1,1,0,0,0,0,6.1081,41352540,0.361915,14192639,0.0,
16,16,16,11,11,4,7,7,0,0,0,0,1.056,45066534,0.376967,14228483,0.0,
15,15,15,6,6,12,1,1,0,0,0,0,0.9945,46976900,0.389073,14257619,0.0,
18,18,18,0,0,16,1,1,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
17,17,17,0,0,9,3,3,0,0,0,0,1.358,43213071,0.369818,14210113,0.0,
6,6,6,0,0,9,0,0,0,0,0,0,0.963,63326648,0.483475,14339202,0.0,
20,20,20,0,0,9,0,0,0,0,0,0,51.0101,37526101,0.340695,14066809,0.0,
5,5,5,2,2,9,0,0,0,0,0,0,0.9629,65165880,0.491626,14359066,0.0,
23,23,23,2,2,9,6,6,0,0,0,0,47.7463,33111684,0.31563,13842885,0.0,
19,19,19,13,13,10,0,0,0,0,0,0,26.4212,39393268,0.351096,14115938,0.0,
18,18,18,0,0,3,0,0,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
16,16,16,20,20,10,6,6,0,0,0,0,1.056,45066534,0.376967,14228475,0.0,
6,6,6,0,0,15,0,0,0,0,0,0,0.963,63326648,0.483475,14339194,0.0,
5,5,5,1,1,9,1,1,0,0,0,0,0.9629,65165880,0.491626,14359065,0.0,
23,23,23,2,2,8,6,6,0,0,0,0,47.7463,33111684,0.31563,13842889,0.0,
5,5,5,2,2,12,6,6,0,0,0,0,0.9629,65165880,0.491626,14359049,0.0,
16,16,16,6,6,9,11,11,0,0,0,0,1.056,45066534,0.376967,14228489,0.0,
8,8,8,6,6,9,11,11,0,0,0,0,0.9631,59773644,0.460024,14318659,0.0,
19,19,19,0,0,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115953,0.0,
19,19,19,11,11,4,0,0,0,0,0,0,26.4212,39393268,0.351096,14115946,0.0,
16,16,16,14,14,11,7,7,0,0,0,0,1.056,45066534,0.376967,14228484,0.0,
19,19,19,14,14,12,0,0,0,0,0,0,26.4212,39393268,0.351096,14115945,0.0,
15,15,15,6,6,11,1,1,0,0,0,0,0.9945,46976900,0.389073,14257613,0.0,
18,18,18,0,0,12,1,1,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
15,15,15,6,6,16,1,1,0,0,0,0,0.9945,46976900,0.389073,14257590,0.0,
5,5,5,2,2,9,6,6,0,0,0,0,0.9629,65165880,0.491626,14359051,0.0,
17,17,17,6,6,9,0,0,0,0,0,0,1.358,43213071,0.369818,14210115,0.0,
23,23,23,11,11,3,0,0,0,0,0,0,47.7463,33111684,0.31563,13842880,0.0,
7,7,7,0,0,9,0,0,0,0,0,0,0.963,61500736,0.474863,14327352,0.0,
18,18,18,11,11,3,1,1,0,0,0,0,6.1081,41352540,0.361915,14192643,0.0,
23,23,23,2,2,9,0,0,0,0,0,0,47.7463,33111684,0.31563,13842881,0.0,
19,19,19,6,6,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115930,0.0,
3,3,3,1,1,9,0,0,0,0,0,0,0.9629,68886100,0.517639,14389451,0.0,
16,16,16,7,7,12,11,11,0,0,0,0,1.056,45066534,0.376967,14228480,0.0,
10,10,10,17,17,3,11,11,0,0,0,0,0.9637,56077674,0.440237,14287457,0.0,
18,18,18,11,11,3,0,0,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
19,19,19,0,0,13,0,0,0,0,0,0,26.4212,39393268,0.351096,14115937,0.0,
23,23,23,11,11,9,0,0,0,0,0,0,47.7463,33111684,0.31563,13842892,0.0,
16,16,16,0,0,0,4,4,0,0,0,0,1.056,45066534,0.376967,14228489,0.0,
9,9,9,17,17,9,3,3,0,0,0,0,0.9633,57922626,0.447836,14298075,0.0,
9,9,9,17,17,9,0,0,0,0,0,0,0.9633,57922626,0.447836,14298081,0.0,
20,20,20,1,1,11,3,3,0,0,0,0,51.0101,37526101,0.340695,14066813,0.0,
18,18,18,8,8,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192641,0.0,
23,23,23,2,2,9,0,0,0,0,0,0,47.7463,33111684,0.31563,13842889,0.0,
23,23,23,1,1,7,1,1,0,0,0,0,47.7463,33111684,0.31563,13842885,0.0,
16,16,16,11,11,2,7,7,0,0,0,0,1.056,45066534,0.376967,14228483,0.0,
18,18,18,11,11,4,0,0,0,0,0,0,6.1081,41352540,0.361915,14192616,0.0,
23,23,23,2,2,9,0,0,0,0,0,0,47.7463,33111684,0.31563,13842885,0.0,
19,19,19,6,6,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
23,23,23,1,1,9,1,1,0,0,0,0,47.7463,33111684,0.31563,13842889,0.0,
5,5,5,2,2,9,0,0,0,0,0,0,0.9629,65165880,0.491626,14359066,0.0,
5,5,5,1,1,9,1,1,0,0,0,0,0.9629,65165880,0.491626,14359068,0.0,
5,5,5,2,2,9,6,6,0,0,0,0,0.9629,65165880,0.491626,14359068,0.0,
19,19,19,13,13,12,4,4,0,0,0,0,26.4212,39393268,0.351096,14115943,0.0,
18,18,18,11,11,3,0,0,0,0,0,0,6.1081,41352540,0.361915,14192628,0.0,
18,18,18,11,11,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192643,0.0,
19,19,19,1,1,3,0,0,0,0,0,0,26.4212,39393268,0.351096,14115921,0.0,
8,8,8,6,6,9,11,11,0,0,0,0,0.9631,59773644,0.460024,14318664,0.0,
7,7,7,0,0,6,0,0,0,0,0,0,0.963,61500736,0.474863,14327354,0.0,
12,12,12,6,6,11,1,1,0,0,0,0,0.9656,52485680,0.414485,14287123,0.0,
15,15,15,18,18,3,11,11,0,0,0,0,0.9945,46976900,0.389073,14257619,0.0,
19,19,19,0,0,10,0,0,0,0,0,0,26.4212,39393268,0.351096,14115942,0.0,
19,19,19,6,6,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115940,0.0,
17,17,17,6,6,11,0,0,0,0,0,0,1.358,43213071,0.369818,14210105,0.0,
19,19,19,1,1,11,0,0,0,0,0,0,26.4212,39393268,0.351096,14115944,0.0,
23,23,23,2,2,9,0,0,0,0,0,0,47.7463,33111684,0.31563,13842880,0.0,
19,19,19,8,8,9,3,3,0,0,0,0,26.4212,39393268,0.351096,14115943,0.0,
12,12,12,14,14,3,0,0,0,0,0,0,0.9656,52485680,0.414485,14287115,0.0,
8,8,8,6,6,9,11,11,0,0,0,0,0.9631,59773644,0.460024,14318664,0.0,
12,12,12,14,14,3,0,0,0,0,0,0,0.9656,52485680,0.414485,14287119,0.0,
9,9,9,17,17,9,3,3,0,0,0,0,0.9633,57922626,0.447836,14298080,0.0,
18,18,18,8,8,12,3,3,0,0,0,0,6.1081,41352540,0.361915,14192651,0.0,
16,16,16,7,7,9,11,11,0,0,0,0,1.056,45066534,0.376967,14228471,0.0,
20,20,20,1,1,11,0,0,0,0,0,0,51.0101,37526101,0.340695,14066789,0.0,
5,5,5,2,2,9,6,6,0,0,0,0,0.9629,65165880,0.491626,14359064,0.0,
19,19,19,14,14,3,0,0,0,0,0,0,26.4212,39393268,0.351096,14115952,0.0,
18,18,18,11,11,12,0,0,0,0,0,0,6.1081,41352540,0.361915,14192633,0.0,
18,18,18,11,11,3,0,0,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
18,18,18,11,11,3,1,1,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
11,11,11,19,19,9,2,2,0,0,0,0,0.9644,54307512,0.429166,14288655,0.0,
13,13,13,13,13,4,0,0,0,0,0,0,0.9692,50566416,0.406105,14263767,0.0,
10,10,10,6,6,11,11,11,0,0,0,0,0.9637,56077674,0.440237,14287458,0.0,
18,18,18,13,13,3,0,0,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
17,17,17,6,6,11,3,3,0,0,0,0,1.358,43213071,0.369818,14210114,0.0,
19,19,19,6,6,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115953,0.0,
23,23,23,2,2,5,0,0,0,0,0,0,47.7463,33111684,0.31563,13842889,0.0,
19,19,19,6,6,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115942,0.0,
16,16,16,7,7,16,11,11,0,0,0,0,1.056,45066534,0.376967,14228463,0.0,
15,15,15,6,6,9,1,1,0,0,0,0,0.9945,46976900,0.389073,14257601,0.0,
19,19,19,8,8,9,3,3,0,0,0,0,26.4212,39393268,0.351096,14115936,0.0,
19,19,19,1,1,3,0,0,0,0,0,0,26.4212,39393268,0.351096,14115948,0.0,
5,5,5,8,8,9,0,0,0,0,0,0,0.9629,65165880,0.491626,14359069,0.0,
18,18,18,2,2,12,3,3,0,0,0,0,6.1081,41352540,0.361915,14192628,0.0,
5,5,5,1,1,9,0,0,0,0,0,0,0.9629,65165880,0.491626,14359060,0.0,
15,15,15,6,6,16,0,0,0,0,0,0,0.9945,46976900,0.389073,14257609,0.0,
18,18,18,8,8,12,4,4,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
19,19,19,14,14,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115939,0.0,
19,19,19,8,8,12,3,3,0,0,0,0,26.4212,39393268,0.351096,14115948,0.0,
18,18,18,14,14,12,0,0,0,0,0,0,6.1081,41352540,0.361915,14192636,0.0,
5,5,5,2,2,8,1,1,0,0,0,0,0.9629,65165880,0.491626,14359068,0.0,
23,23,23,1,1,9,0,0,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
12,12,12,0,0,3,0,0,0,0,0,0,0.9656,52485680,0.414485,14287115,0.0,
7,7,7,14,14,6,0,0,0,0,0,0,0.963,61500736,0.474863,14327362,0.0,
19,19,19,1,1,9,3,3,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
19,19,19,8,8,4,0,0,0,0,0,0,26.4212,39393268,0.351096,14115940,0.0,
9,9,9,1,1,8,0,0,0,0,0,0,0.9633,57922626,0.447836,14298076,0.0,
5,5,5,17,17,9,1,1,0,0,0,0,0.9629,65165880,0.491626,14359064,0.0,
18,18,18,11,11,12,0,0,0,0,0,0,6.1081,41352540,0.361915,14192639,0.0,
23,23,23,2,2,13,0,0,0,0,0,0,47.7463,33111684,0.31563,13842883,0.0,
23,23,23,8,8,9,0,0,0,0,0,0,47.7463,33111684,0.31563,13842894,0.0,
19,19,19,2,2,9,3,3,0,0,0,0,26.4212,39393268,0.351096,14115954,0.0,
10,10,10,17,17,9,11,11,0,0,0,0,0.9637,56077674,0.440237,14287460,0.0,
20,20,20,2,2,3,0,0,0,0,0,0,51.0101,37526101,0.340695,14066817,0.0,
16,16,16,14,14,8,10,10,0,0,0,0,1.056,45066534,0.376967,14228477,0.0,
19,19,19,7,7,17,0,0,0,0,0,0,26.4212,39393268,0.351096,14115945,0.0,
12,12,12,6,6,11,1,1,0,0,0,0,0.9656,52485680,0.414485,14287115,0.0,
23,23,23,1,1,6,0,0,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
16,16,16,6,6,11,11,11,0,0,0,0,1.056,45066534,0.376967,14228484,0.0,
17,17,17,7,7,12,3,3,0,0,0,0,1.358,43213071,0.369818,14210102,0.0,
4,4,4,11,11,12,0,0,0,0,0,0,0.9629,66987841,0.503713,14376487,0.0,
18,18,18,8,8,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
13,13,13,13,13,11,0,0,0,0,0,0,0.9692,50566416,0.406105,14263759,0.0,
18,18,18,11,11,4,0,0,0,0,0,0,6.1081,41352540,0.361915,14192638,0.0,
23,23,23,7,7,9,0,0,0,0,0,0,47.7463,33111684,0.31563,13842884,0.0,
19,19,19,8,8,9,1,1,0,0,0,0,26.4212,39393268,0.351096,14115951,0.0,
8,8,8,6,6,9,2,2,0,0,0,0,0.9631,59773644,0.460024,14318680,0.0,
19,19,19,6,6,11,11,11,0,0,0,0,26.4212,39393268,0.351096,14115945,0.0,
11,11,11,14,14,9,0,0,0,0,0,0,0.9644,54307512,0.429166,14288663,0.0,
20,20,20,19,19,9,1,1,0,0,0,0,51.0101,37526101,0.340695,14066857,0.0,
10,10,10,17,17,3,11,11,0,0,0,0,0.9637,56077674,0.440237,14287459,0.0,
19,19,19,6,6,8,0,0,0,0,0,0,26.4212,39393268,0.351096,14115954,0.0,
17,17,17,2,2,8,0,0,0,0,0,0,1.358,43213071,0.369818,14210119,0.0,
5,5,5,13,13,3,1,1,0,0,0,0,0.9629,65165880,0.491626,14359066,0.0,
18,18,18,1,1,3,0,0,0,0,0,0,6.1081,41352540,0.361915,14192637,0.0,
21,21,21,14,14,9,0,0,0,0,0,0,53.4788,35853372,0.331416,14016442,0.0,
18,18,18,17,17,12,0,0,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
15,15,15,6,6,16,1,1,0,0,0,0,0.9945,46976900,0.389073,14257616,0.0,
5,5,5,2,2,8,0,0,0,0,0,0,0.9629,65165880,0.491626,14359069,0.0,
7,7,7,0,0,6,4,4,0,0,0,0,0.963,61500736,0.474863,14327334,0.0,
17,17,17,7,7,12,0,0,0,0,0,0,1.358,43213071,0.369818,14210119,0.0,
16,16,16,6,6,9,11,11,0,0,0,0,1.056,45066534,0.376967,14228480,0.0,
23,23,23,8,8,9,0,0,0,0,0,0,47.7463,33111684,0.31563,13842887,0.0,
19,19,19,14,14,12,0,0,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
19,19,19,8,8,17,0,0,0,0,0,0,26.4212,39393268,0.351096,14115951,0.0,
23,23,23,7,7,9,0,0,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
18,18,18,8,8,8,0,0,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
23,23,23,17,17,12,0,0,0,0,0,0,47.7463,33111684,0.31563,13842892,0.0,
7,7,7,0,0,6,0,0,0,0,0,0,0.963,61500736,0.474863,14327358,0.0,
10,10,10,17,17,9,3,3,0,0,0,0,0.9637,56077674,0.440237,14287462,0.0,
5,5,5,6,6,8,1,1,0,0,0,0,0.9629,65165880,0.491626,14359059,0.0,
17,17,17,2,2,16,1,1,0,0,0,0,1.358,43213071,0.369818,14210109,0.0,
18,18,18,7,7,12,0,0,0,0,0,0,6.1081,41352540,0.361915,14192624,0.0,
23,23,23,17,17,9,0,0,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
18,18,18,12,12,12,0,0,0,0,0,0,6.1081,41352540,0.361915,14192641,0.0,
14,14,14,2,2,4,1,1,0,0,0,0,0.9767,48800807,0.399732,14261892,0.0,
12,12,12,6,6,11,1,1,0,0,0,0,0.9656,52485680,0.414485,14287122,0.0,
19,19,19,6,6,8,0,0,0,0,0,0,26.4212,39393268,0.351096,14115934,0.0,
19,19,19,13,13,9,1,1,0,0,0,0,26.4212,39393268,0.351096,14115947,0.0,
5,5,5,13,13,3,0,0,0,0,0,0,0.9629,65165880,0.491626,14359066,0.0,
18,18,18,11,11,11,0,0,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
4,4,4,2,2,8,1,1,0,0,0,0,0.9629,66987841,0.503713,14376485,0.0,
19,19,19,6,6,8,0,0,0,0,0,0,26.4212,39393268,0.351096,14115921,0.0,
23,23,23,7,7,9,0,0,0,0,0,0,47.7463,33111684,0.31563,13842867,0.0,
5,5,5,13,13,3,1,1,0,0,0,0,0.9629,65165880,0.491626,14359067,0.0,
13,13,13,13,13,4,0,0,0,0,0,0,0.9692,50566416,0.406105,14263759,0.0,
7,7,7,7,7,16,0,0,0,0,0,0,0.963,61500736,0.474863,14327366,0.0,
20,20,20,0,0,6,0,0,0,0,0,0,51.0101,37526101,0.340695,14066777,0.0,
15,15,15,6,6,18,2,2,0,0,0,0,0.9945,46976900,0.389073,14257619,0.0,
8,8,8,6,6,9,1,1,0,0,0,0,0.9631,59773644,0.460024,14318672,0.0,
18,18,18,12,12,12,0,0,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
23,23,23,1,1,9,0,0,0,0,0,0,47.7463,33111684,0.31563,13842885,0.0,
19,19,19,6,6,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115932,0.0,
19,19,19,14,14,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
12,12,12,5,5,11,1,1,0,0,0,0,0.9656,52485680,0.414485,14287103,0.0,
10,10,10,17,17,9,11,11,0,0,0,0,0.9637,56077674,0.440237,14287446,0.0,
7,7,7,0,0,6,0,0,0,0,0,0,0.963,61500736,0.474863,14327360,0.0,
13,13,13,15,15,4,0,0,0,0,0,0,0.9692,50566416,0.406105,14263759,0.0,
13,13,13,13,13,4,0,0,0,0,0,0,0.9692,50566416,0.406105,14263750,0.0,
19,19,19,17,17,12,0,0,0,0,0,0,26.4212,39393268,0.351096,14115946,0.0,
19,19,19,6,6,8,1,1,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
12,12,12,6,6,11,0,0,0,0,0,0,0.9656,52485680,0.414485,14287123,0.0,
16,16,16,8,8,16,7,7,0,0,0,0,1.056,45066534,0.376967,14228486,0.0,
11,11,11,19,19,9,5,5,0,0,0,0,0.9644,54307512,0.429166,14288659,0.0,
10,10,10,17,17,9,11,11,0,0,0,0,0.9637,56077674,0.440237,14287458,0.0,
12,12,12,6,6,11,1,1,0,0,0,0,0.9656,52485680,0.414485,14287115,0.0,
19,19,19,14,14,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115942,0.0,
7,7,7,0,0,6,0,0,0,0,0,0,0.963,61500736,0.474863,14327356,0.0,
18,18,18,6,6,12,0,0,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
9,9,9,17,17,9,3,3,0,0,0,0,0.9633,57922626,0.447836,14298073,0.0,
12,12,12,7,7,12,1,1,0,0,0,0,0.9656,52485680,0.414485,14287113,0.0,
19,19,19,6,6,11,0,0,0,0,0,0,26.4212,39393268,0.351096,14115939,0.0,
18,18,18,12,12,12,0,0,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
16,16,16,7,7,16,11,11,0,0,0,0,1.056,45066534,0.376967,14228478,0.0,
17,17,17,6,6,9,4,4,0,0,0,0,1.358,43213071,0.369818,14210114,0.0,
12,12,12,17,17,9,3,3,0,0,0,0,0.9656,52485680,0.414485,14287121,0.0,
21,21,21,7,7,9,0,0,0,0,0,0,53.4788,35853372,0.331416,14016452,0.0,
23,23,23,7,7,12,11,11,0,0,0,0,47.7463,33111684,0.31563,13842892,0.0,
19,19,19,13,13,19,0,0,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
17,17,17,3,3,16,1,1,0,0,0,0,1.358,43213071,0.369818,14210103,0.0,
19,19,19,13,13,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
19,19,19,7,7,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115944,0.0,
23,23,23,3,3,9,1,1,0,0,0,0,47.7463,33111684,0.31563,13842891,0.0,
14,14,14,7,7,11,0,0,0,0,0,0,0.9767,48800807,0.399732,14261910,0.0,
15,15,15,6,6,16,1,1,0,0,0,0,0.9945,46976900,0.389073,14257615,0.0,
5,5,5,13,13,3,1,1,0,0,0,0,0.9629,65165880,0.491626,14359063,0.0,
7,7,7,13,13,9,1,1,0,0,0,0,0.963,61500736,0.474863,14327364,0.0,
19,19,19,6,6,3,0,0,0,0,0,0,26.4212,39393268,0.351096,14115945,0.0,
19,19,19,17,17,12,0,0,0,0,0,0,26.4212,39393268,0.351096,14115954,0.0,
16,16,16,7,7,17,11,11,0,0,0,0,1.056,45066534,0.376967,14228484,0.0,
15,15,15,13,13,4,2,2,0,0,0,0,0.9945,46976900,0.389073,14257598,0.0,
13,13,13,6,6,17,0,0,0,0,0,0,0.9692,50566416,0.406105,14263758,0.0,
19,19,19,14,14,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115946,0.0,
19,19,19,13,13,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115943,0.0,
5,5,5,13,13,3,1,1,0,0,0,0,0.9629,65165880,0.491626,14359061,0.0,
18,18,18,7,7,14,17,17,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
9,9,9,17,17,9,3,3,0,0,0,0,0.9633,57922626,0.447836,14298067,0.0,
23,23,23,7,7,12,11,11,0,0,0,0,47.7463,33111684,0.31563,13842884,0.0,
15,15,15,0,0,15,1,1,0,0,0,0,0.9945,46976900,0.389073,14257611,0.0,
7,7,7,6,6,6,0,0,0,0,0,0,0.963,61500736,0.474863,14327347,0.0,
18,18,18,12,12,12,0,0,0,0,0,0,6.1081,41352540,0.361915,14192647,0.0,
18,18,18,12,12,12,0,0,0,0,0,0,6.1081,41352540,0.361915,14192642,0.0,
12,12,12,3,3,16,1,1,0,0,0,0,0.9656,52485680,0.414485,14287107,0.0,
17,17,17,17,17,13,4,4,0,0,0,0,1.358,43213071,0.369818,14210117,0.0,
22,22,22,6,6,16,1,1,0,0,0,0,50.9866,34425299,0.320055,13952154,0.0,
15,15,15,2,2,9,0,0,0,0,0,0,0.9945,46976900,0.389073,14257611,0.0,
18,18,18,17,17,12,0,0,0,0,0,0,6.1081,41352540,0.361915,14192642,0.0,
19,19,19,12,12,12,0,0,0,0,0,0,26.4212,39393268,0.351096,14115930,0.0,
5,5,5,6,6,18,2,2,0,0,0,0,0.9629,65165880,0.491626,14359065,0.0,
15,15,15,13,13,3,1,1,0,0,0,0,0.9945,46976900,0.389073,14257615,0.0,
23,23,23,7,7,8,0,0,0,0,0,0,47.7463,33111684,0.31563,13842890,0.0,
19,19,19,6,6,11,0,0,0,0,0,0,26.4212,39393268,0.351096,14115940,0.0,
17,17,17,6,6,9,4,4,0,0,0,0,1.358,43213071,0.369818,14210116,0.0,
18,18,18,6,6,12,0,0,0,0,0,0,6.1081,41352540,0.361915,14192639,0.0,
18,18,18,0,0,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
22,22,22,12,12,12,0,0,0,0,0,0,50.9866,34425299,0.320055,13952142,0.0,
21,21,21,7,7,10,0,0,0,0,0,0,53.4788,35853372,0.331416,14016439,0.0,
8,8,8,0,0,5,0,0,0,0,0,0,0.9631,59773644,0.460024,14318669,0.0,
18,18,18,6,6,12,0,0,0,0,0,0,6.1081,41352540,0.361915,14192636,0.0,
19,19,19,13,13,8,0,0,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
5,5,5,6,6,18,2,2,0,0,0,0,0.9629,65165880,0.491626,14359063,0.0,
6,6,6,14,14,9,0,0,0,0,0,0,0.963,63326648,0.483475,14339198,0.0,
5,5,5,6,6,18,2,2,0,0,0,0,0.9629,65165880,0.491626,14359053,0.0,
8,8,8,6,6,9,0,0,0,0,0,0,0.9631,59773644,0.460024,14318674,0.0,
13,13,13,7,7,4,0,0,0,0,0,0,0.9692,50566416,0.406105,14263759,0.0,
23,23,23,13,13,9,0,0,0,0,0,0,47.7463,33111684,0.31563,13842882,0.0,
19,19,19,13,13,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
23,23,23,2,2,8,0,0,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
10,10,10,5,5,9,1,1,0,0,0,0,0.9637,56077674,0.440237,14287466,0.0,
13,13,13,18,18,17,10,10,0,0,0,0,0.9692,50566416,0.406105,14263753,0.0,
4,4,4,13,13,3,1,1,0,0,0,0,0.9629,66987841,0.503713,14376486,0.0,
16,16,16,13,13,3,1,1,0,0,0,0,1.056,45066534,0.376967,14228488,0.0,
19,19,19,14,14,8,0,0,0,0,0,0,26.4212,39393268,0.351096,14115936,0.0,
17,17,17,17,17,13,4,4,0,0,0,0,1.358,43213071,0.369818,14210115,0.0,
23,23,23,7,7,9,0,0,0,0,0,0,47.7463,33111684,0.31563,13842888,0.0,
18,18,18,0,0,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192643,0.0,
7,7,7,0,0,6,1,1,0,0,0,0,0.963,61500736,0.474863,14327363,0.0,
18,18,18,13,13,12,5,5,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
15,15,15,0,0,16,1,1,0,0,0,0,0.9945,46976900,0.389073,14257595,0.0,
9,9,9,2,2,13,1,1,0,0,0,0,0.9633,57922626,0.447836,14298077,0.0,
11,11,11,13,13,16,1,1,0,0,0,0,0.9644,54307512,0.429166,14288664,0.0,
6,6,6,8,8,3,7,7,0,0,0,0,0.963,63326648,0.483475,14339198,0.0,
11,11,11,14,14,13,0,0,0,0,0,0,0.9644,54307512,0.429166,14288654,0.0,
17,17,17,17,17,9,4,4,0,0,0,0,1.358,43213071,0.369818,14210109,0.0,
23,23,23,6,6,12,4,4,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
18,18,18,7,7,9,11,11,0,0,0,0,6.1081,41352540,0.361915,14192639,0.0,
23,23,23,7,7,12,11,11,0,0,0,0,47.7463,33111684,0.31563,13842877,0.0,
19,19,19,13,13,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
18,18,18,14,14,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192645,0.0,
23,23,23,2,2,9,0,0,0,0,0,0,47.7463,33111684,0.31563,13842883,0.0,
18,18,18,12,12,9,11,11,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
10,10,10,18,18,12,0,0,0,0,0,0,0.9637,56077674,0.440237,14287453,0.0,
19,19,19,6,6,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115939,0.0,
18,18,18,13,13,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192639,0.0,
19,19,19,0,0,10,0,0,0,0,0,0,26.4212,39393268,0.351096,14115951,0.0,
8,8,8,14,14,5,0,0,0,0,0,0,0.9631,59773644,0.460024,14318639,0.0,
5,5,5,6,6,6,1,1,0,0,0,0,0.9629,65165880,0.491626,14359052,0.0,
7,7,7,0,0,17,2,2,0,0,0,0,0.963,61500736,0.474863,14327358,0.0,
19,19,19,14,14,8,0,0,0,0,0,0,26.4212,39393268,0.351096,14115952,0.0,
11,11,11,13,13,13,0,0,0,0,0,0,0.9644,54307512,0.429166,14288656,0.0,
11,11,11,14,14,9,0,0,0,0,0,0,0.9644,54307512,0.429166,14288664,0.0,
17,17,17,17,17,9,4,4,0,0,0,0,1.358,43213071,0.369818,14210109,0.0,
6,6,6,6,6,18,2,2,0,0,0,0,0.963,63326648,0.483475,14339197,0.0,
16,16,16,8,8,16,7,7,0,0,0,0,1.056,45066534,0.376967,14228480,0.0,
23,23,23,6,6,12,4,4,0,0,0,0,47.7463,33111684,0.31563,13842885,0.0,
19,19,19,13,13,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115947,0.0,
12,12,12,17,17,9,4,4,0,0,0,0,0.9656,52485680,0.414485,14287119,0.0,
17,17,17,17,17,13,3,3,0,0,0,0,1.358,43213071,0.369818,14210083,0.0,
15,15,15,1,1,9,4,4,0,0,0,0,0.9945,46976900,0.389073,14257619,0.0,
17,17,17,5,5,16,0,0,0,0,0,0,1.358,43213071,0.369818,14210119,0.0,
23,23,23,1,1,10,0,0,0,0,0,0,47.7463,33111684,0.31563,13842894,0.0,
13,13,13,6,6,17,1,1,0,0,0,0,0.9692,50566416,0.406105,14263736,0.0,
12,12,12,3,3,16,0,0,0,0,0,0,0.9656,52485680,0.414485,14287123,0.0,
19,19,19,13,13,8,1,1,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
19,19,19,13,13,12,5,5,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
18,18,18,13,13,8,0,0,0,0,0,0,6.1081,41352540,0.361915,14192628,0.0,
23,23,23,2,2,9,0,0,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
13,13,13,6,6,17,0,0,0,0,0,0,0.9692,50566416,0.406105,14263750,0.0,
19,19,19,13,13,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115931,0.0,
23,23,23,7,7,12,11,11,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
23,23,23,7,7,12,10,10,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
19,19,19,13,13,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115953,0.0,
14,14,14,3,3,12,1,1,0,0,0,0,0.9767,48800807,0.399732,14261902,0.0,
12,12,12,3,3,18,1,1,0,0,0,0,0.9656,52485680,0.414485,14287105,0.0,
18,18,18,13,13,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192647,0.0,
13,13,13,13,13,3,0,0,0,0,0,0,0.9692,50566416,0.406105,14263763,0.0,
19,19,19,13,13,8,0,0,0,0,0,0,26.4212,39393268,0.351096,14115958,0.0,
18,18,18,6,6,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192636,0.0,
16,16,16,6,6,16,11,11,0,0,0,0,1.056,45066534,0.376967,14228479,0.0,
5,5,5,7,7,6,1,1,0,0,0,0,0.9629,65165880,0.491626,14359059,0.0,
5,5,5,6,6,6,1,1,0,0,0,0,0.9629,65165880,0.491626,14359069,0.0,
16,16,16,7,7,15,11,11,0,0,0,0,1.056,45066534,0.376967,14228482,0.0,
19,19,19,5,5,16,0,0,0,0,0,0,26.4212,39393268,0.351096,14115936,0.0,
17,17,17,13,13,9,0,0,0,0,0,0,1.358,43213071,0.369818,14210114,0.0,
18,18,18,18,18,12,0,0,0,0,0,0,6.1081,41352540,0.361915,14192636,0.0,
10,10,10,13,13,12,5,5,0,0,0,0,0.9637,56077674,0.440237,14287458,0.0,
14,14,14,3,3,12,1,1,0,0,0,0,0.9767,48800807,0.399732,14261901,0.0,
19,19,19,13,13,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
19,19,19,13,13,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
7,7,7,0,0,17,2,2,0,0,0,0,0.963,61500736,0.474863,14327368,0.0,
7,7,7,8,8,12,2,2,0,0,0,0,0.963,61500736,0.474863,14327364,0.0,
23,23,23,0,0,17,9,9,0,0,0,0,47.7463,33111684,0.31563,13842896,0.0,
16,16,16,2,2,10,1,1,0,0,0,0,1.056,45066534,0.376967,14228483,0.0,
12,12,12,3,3,18,0,0,0,0,0,0,0.9656,52485680,0.414485,14287109,0.0,
19,19,19,13,13,7,0,0,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
19,19,19,6,6,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115940,0.0,
16,16,16,1,1,9,11,11,0,0,0,0,1.056,45066534,0.376967,14228487,0.0,
23,23,23,7,7,12,4,4,0,0,0,0,47.7463,33111684,0.31563,13842887,0.0,
5,5,5,6,6,18,2,2,0,0,0,0,0.9629,65165880,0.491626,14359066,0.0,
18,18,18,13,13,12,5,5,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
8,8,8,7,7,18,2,2,0,0,0,0,0.9631,59773644,0.460024,14318667,0.0,
23,23,23,6,6,12,10,10,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
23,23,23,13,13,9,0,0,0,0,0,0,47.7463,33111684,0.31563,13842896,0.0,
18,18,18,2,2,8,0,0,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
8,8,8,17,17,9,4,4,0,0,0,0,0.9631,59773644,0.460024,14318677,0.0,
17,17,17,6,6,13,0,0,0,0,0,0,1.358,43213071,0.369818,14210109,0.0,
17,17,17,8,8,19,7,7,0,0,0,0,1.358,43213071,0.369818,14210111,0.0,
16,16,16,17,17,9,4,4,0,0,0,0,1.056,45066534,0.376967,14228476,0.0,
15,15,15,8,8,16,7,7,0,0,0,0,0.9945,46976900,0.389073,14257612,0.0,
16,16,16,0,0,16,1,1,0,0,0,0,1.056,45066534,0.376967,14228479,0.0,
15,15,15,0,0,16,12,12,0,0,0,0,0.9945,46976900,0.389073,14257611,0.0,
23,23,23,7,7,12,0,0,0,0,0,0,47.7463,33111684,0.31563,13842871,0.0,
18,18,18,8,8,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192632,0.0,
7,7,7,13,13,12,2,2,0,0,0,0,0.963,61500736,0.474863,14327355,0.0,
8,8,8,13,13,12,5,5,0,0,0,0,0.9631,59773644,0.460024,14318672,0.0,
19,19,19,2,2,13,1,1,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
9,9,9,14,14,13,1,1,0,0,0,0,0.9633,57922626,0.447836,14298073,0.0,
19,19,19,1,1,8,0,0,0,0,0,0,26.4212,39393268,0.351096,14115953,0.0,
15,15,15,2,2,8,11,11,0,0,0,0,0.9945,46976900,0.389073,14257603,0.0,
7,7,7,5,5,13,2,2,0,0,0,0,0.963,61500736,0.474863,14327364,0.0,
19,19,19,13,13,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115958,0.0,
17,17,17,13,13,9,3,3,0,0,0,0,1.358,43213071,0.369818,14210101,0.0,
19,19,19,13,13,8,0,0,0,0,0,0,26.4212,39393268,0.351096,14115951,0.0,
19,19,19,13,13,7,0,0,0,0,0,0,26.4212,39393268,0.351096,14115953,0.0,
6,6,6,7,7,10,11,11,0,0,0,0,0.963,63326648,0.483475,14339194,0.0,
15,15,15,1,1,6,1,1,0,0,0,0,0.9945,46976900,0.389073,14257610,0.0,
23,23,23,2,2,9,0,0,0,0,0,0,47.7463,33111684,0.31563,13842889,0.0,
18,18,18,8,8,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192636,0.0,
8,8,8,17,17,9,4,4,0,0,0,0,0.9631,59773644,0.460024,14318666,0.0,
18,18,18,13,13,12,5,5,0,0,0,0,6.1081,41352540,0.361915,14192645,0.0,
23,23,23,16,16,9,4,4,0,0,0,0,47.7463,33111684,0.31563,13842873,0.0,
8,8,8,9,9,12,10,10,0,0,0,0,0.9631,59773644,0.460024,14318677,0.0,
13,13,13,6,6,16,1,1,0,0,0,0,0.9692,50566416,0.406105,14263747,0.0,
23,23,23,6,6,12,10,10,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
6,6,6,14,14,9,0,0,0,0,0,0,0.963,63326648,0.483475,14339195,0.0,
17,17,17,7,7,6,1,1,0,0,0,0,1.358,43213071,0.369818,14210113,0.0,
23,23,23,0,0,7,0,0,0,0,0,0,47.7463,33111684,0.31563,13842889,0.0,
19,19,19,12,12,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115948,0.0,
19,19,19,2,2,13,1,1,0,0,0,0,26.4212,39393268,0.351096,14115934,0.0,
18,18,18,13,13,9,1,1,0,0,0,0,6.1081,41352540,0.361915,14192643,0.0,
14,14,14,2,2,12,1,1,0,0,0,0,0.9767,48800807,0.399732,14261907,0.0,
17,17,17,7,7,6,3,3,0,0,0,0,1.358,43213071,0.369818,14210118,0.0,
19,19,19,14,14,7,0,0,0,0,0,0,26.4212,39393268,0.351096,14115943,0.0,
15,15,15,1,1,9,11,11,0,0,0,0,0.9945,46976900,0.389073,14257611,0.0,
23,23,23,16,16,9,4,4,0,0,0,0,47.7463,33111684,0.31563,13842890,0.0,
17,17,17,13,13,9,0,0,0,0,0,0,1.358,43213071,0.369818,14210115,0.0,
21,21,21,13,13,3,0,0,0,0,0,0,53.4788,35853372,0.331416,14016450,0.0,
13,13,13,13,13,12,5,5,0,0,0,0,0.9692,50566416,0.406105,14263763,0.0,
15,15,15,1,1,9,10,10,0,0,0,0,0.9945,46976900,0.389073,14257619,0.0,
19,19,19,2,2,13,2,2,0,0,0,0,26.4212,39393268,0.351096,14115952,0.0,
16,16,16,0,0,16,1,1,0,0,0,0,1.056,45066534,0.376967,14228477,0.0,
12,12,12,3,3,16,1,1,0,0,0,0,0.9656,52485680,0.414485,14287103,0.0,
23,23,23,12,12,6,0,0,0,0,0,0,47.7463,33111684,0.31563,13842892,0.0,
7,7,7,1,1,10,2,2,0,0,0,0,0.963,61500736,0.474863,14327361,0.0,
8,8,8,13,13,10,5,5,0,0,0,0,0.9631,59773644,0.460024,14318673,0.0,
23,23,23,2,2,12,0,0,0,0,0,0,47.7463,33111684,0.31563,13842889,0.0,
11,11,11,13,13,9,0,0,0,0,0,0,0.9644,54307512,0.429166,14288620,0.0,
18,18,18,15,15,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192635,0.0,
12,12,12,15,15,18,1,1,0,0,0,0,0.9656,52485680,0.414485,14287123,0.0,
19,19,19,1,1,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115953,0.0,
8,8,8,13,13,12,5,5,0,0,0,0,0.9631,59773644,0.460024,14318665,0.0,
18,18,18,13,13,12,5,5,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
12,12,12,14,14,9,0,0,0,0,0,0,0.9656,52485680,0.414485,14287095,0.0,
17,17,17,13,13,9,0,0,0,0,0,0,1.358,43213071,0.369818,14210119,0.0,
5,5,5,7,7,3,1,1,0,0,0,0,0.9629,65165880,0.491626,14359069,0.0,
13,13,13,13,13,6,0,0,0,0,0,0,0.9692,50566416,0.406105,14263739,0.0,
17,17,17,6,6,6,1,1,0,0,0,0,1.358,43213071,0.369818,14210116,0.0,
5,5,5,7,7,6,1,1,0,0,0,0,0.9629,65165880,0.491626,14359049,0.0,
19,19,19,12,12,7,0,0,0,0,0,0,26.4212,39393268,0.351096,14115948,0.0,
19,19,19,13,13,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115926,0.0,
14,14,14,3,3,12,1,1,0,0,0,0,0.9767,48800807,0.399732,14261904,0.0,
12,12,12,15,15,18,1,1,0,0,0,0,0.9656,52485680,0.414485,14287123,0.0,
8,8,8,13,13,10,5,5,0,0,0,0,0.9631,59773644,0.460024,14318663,0.0,
5,5,5,7,7,6,1,1,0,0,0,0,0.9629,65165880,0.491626,14359063,0.0,
16,16,16,0,0,16,1,1,0,0,0,0,1.056,45066534,0.376967,14228485,0.0,
17,17,17,13,13,9,0,0,0,0,0,0,1.358,43213071,0.369818,14210109,0.0,
23,23,23,2,2,20,0,0,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
12,12,12,15,15,12,0,0,0,0,0,0,0.9656,52485680,0.414485,14287115,0.0,
19,19,19,2,2,13,1,1,0,0,0,0,26.4212,39393268,0.351096,14115945,0.0,
10,10,10,13,13,12,5,5,0,0,0,0,0.9637,56077674,0.440237,14287457,0.0,
17,17,17,13,13,9,0,0,0,0,0,0,1.358,43213071,0.369818,14210107,0.0,
15,15,15,2,2,8,11,11,0,0,0,0,0.9945,46976900,0.389073,14257601,0.0,
15,15,15,0,0,9,12,12,0,0,0,0,0.9945,46976900,0.389073,14257615,0.0,
17,17,17,17,17,16,4,4,0,0,0,0,1.358,43213071,0.369818,14210119,0.0,
17,17,17,17,17,9,4,4,0,0,0,0,1.358,43213071,0.369818,14210114,0.0,
23,23,23,16,16,9,4,4,0,0,0,0,47.7463,33111684,0.31563,13842887,0.0,
20,20,20,1,1,8,2,2,0,0,0,0,51.0101,37526101,0.340695,14066809,0.0,
6,6,6,5,5,13,0,0,0,0,0,0,0.963,63326648,0.483475,14339186,0.0,
18,18,18,13,13,7,0,0,0,0,0,0,6.1081,41352540,0.361915,14192641,0.0,
19,19,19,13,13,7,1,1,0,0,0,0,26.4212,39393268,0.351096,14115915,0.0,
14,14,14,12,12,14,0,0,0,0,0,0,0.9767,48800807,0.399732,14261904,0.0,
19,19,19,3,3,12,1,1,0,0,0,0,26.4212,39393268,0.351096,14115954,0.0,
18,18,18,8,8,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192621,0.0,
19,19,19,14,14,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115924,0.0,
17,17,17,6,6,9,1,1,0,0,0,0,1.358,43213071,0.369818,14210115,0.0,
18,18,18,8,8,4,0,0,0,0,0,0,6.1081,41352540,0.361915,14192628,0.0,
19,19,19,1,1,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115941,0.0,
11,11,11,14,14,9,0,0,0,0,0,0,0.9644,54307512,0.429166,14288656,0.0,
5,5,5,7,7,6,0,0,0,0,0,0,0.9629,65165880,0.491626,14359056,0.0,
23,23,23,2,2,12,1,1,0,0,0,0,47.7463,33111684,0.31563,13842883,0.0,
19,19,19,12,12,9,1,1,0,0,0,0,26.4212,39393268,0.351096,14115946,0.0,
19,19,19,2,2,13,0,0,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
19,19,19,12,12,7,4,4,0,0,0,0,26.4212,39393268,0.351096,14115953,0.0,
21,21,21,13,13,9,0,0,0,0,0,0,53.4788,35853372,0.331416,14016444,0.0,
13,13,13,2,2,17,0,0,0,0,0,0,0.9692,50566416,0.406105,14263759,0.0,
23,23,23,6,6,12,1,1,0,0,0,0,47.7463,33111684,0.31563,13842888,0.0,
16,16,16,7,7,16,1,1,0,0,0,0,1.056,45066534,0.376967,14228488,0.0,
13,13,13,1,1,16,1,1,0,0,0,0,0.9692,50566416,0.406105,14263763,0.0,
23,23,23,11,11,9,1,1,0,0,0,0,47.7463,33111684,0.31563,13842892,0.0,
9,9,9,3,3,13,4,4,0,0,0,0,0.9633,57922626,0.447836,14298077,0.0,
18,18,18,1,1,13,0,0,0,0,0,0,6.1081,41352540,0.361915,14192642,0.0,
7,7,7,2,2,10,2,2,0,0,0,0,0.963,61500736,0.474863,14327355,0.0,
5,5,5,7,7,6,1,1,0,0,0,0,0.9629,65165880,0.491626,14359069,0.0,
18,18,18,8,8,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192629,0.0,
13,13,13,8,8,18,0,0,0,0,0,0,0.9692,50566416,0.406105,14263755,0.0,
13,13,13,14,14,9,1,1,0,0,0,0,0.9692,50566416,0.406105,14263759,0.0,
15,15,15,0,0,8,11,11,0,0,0,0,0.9945,46976900,0.389073,14257618,0.0,
15,15,15,2,2,9,12,12,0,0,0,0,0.9945,46976900,0.389073,14257615,0.0,
5,5,5,8,8,6,1,1,0,0,0,0,0.9629,65165880,0.491626,14359055,0.0,
17,17,17,7,7,0,0,0,0,0,0,0,1.358,43213071,0.369818,14210110,0.0,
19,19,19,13,13,7,0,0,0,0,0,0,26.4212,39393268,0.351096,14115928,0.0,
19,19,19,12,12,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115945,0.0,
18,18,18,13,13,7,0,0,0,0,0,0,6.1081,41352540,0.361915,14192647,0.0,
23,23,23,16,16,9,4,4,0,0,0,0,47.7463,33111684,0.31563,13842895,0.0,
8,8,8,13,13,9,0,0,0,0,0,0,0.9631,59773644,0.460024,14318669,0.0,
17,17,17,13,13,10,5,5,0,0,0,0,1.358,43213071,0.369818,14210118,0.0,
19,19,19,0,0,10,0,0,0,0,0,0,26.4212,39393268,0.351096,14115934,0.0,
16,16,16,12,12,15,1,1,0,0,0,0,1.056,45066534,0.376967,14228485,0.0,
12,12,12,12,12,3,1,1,0,0,0,0,0.9656,52485680,0.414485,14287098,0.0,
18,18,18,8,8,19,0,0,0,0,0,0,6.1081,41352540,0.361915,14192638,0.0,
5,5,5,13,13,10,5,5,0,0,0,0,0.9629,65165880,0.491626,14359045,0.0,
8,8,8,7,7,6,1,1,0,0,0,0,0.9631,59773644,0.460024,14318677,0.0,
19,19,19,13,13,14,3,3,0,0,0,0,26.4212,39393268,0.351096,14115945,0.0,
10,10,10,2,2,12,5,5,0,0,0,0,0.9637,56077674,0.440237,14287469,0.0,
4,4,4,2,2,12,3,3,0,0,0,0,0.9629,66987841,0.503713,14376474,0.0,
23,23,23,1,1,9,0,0,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
20,20,20,12,12,9,1,1,0,0,0,0,51.0101,37526101,0.340695,14066811,0.0,
14,14,14,14,14,9,0,0,0,0,0,0,0.9767,48800807,0.399732,14261908,0.0,
19,19,19,14,14,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
19,19,19,0,0,15,2,2,0,0,0,0,26.4212,39393268,0.351096,14115946,0.0,
13,13,13,12,12,3,0,0,0,0,0,0,0.9692,50566416,0.406105,14263747,0.0,
14,14,14,12,12,14,1,1,0,0,0,0,0.9767,48800807,0.399732,14261887,0.0,
7,7,7,13,13,7,0,0,0,0,0,0,0.963,61500736,0.474863,14327364,0.0,
18,18,18,5,5,6,1,1,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
18,18,18,13,13,4,0,0,0,0,0,0,6.1081,41352540,0.361915,14192631,0.0,
19,19,19,8,8,7,0,0,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
16,16,16,0,0,16,1,1,0,0,0,0,1.056,45066534,0.376967,14228474,0.0,
18,18,18,13,13,7,0,0,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
4,4,4,8,8,6,1,1,0,0,0,0,0.9629,66987841,0.503713,14376473,0.0,
23,23,23,2,2,12,0,0,0,0,0,0,47.7463,33111684,0.31563,13842896,0.0,
5,5,5,13,13,6,1,1,0,0,0,0,0.9629,65165880,0.491626,14359066,0.0,
8,8,8,8,8,9,0,0,0,0,0,0,0.9631,59773644,0.460024,14318667,0.0,
12,12,12,2,2,18,2,2,0,0,0,0,0.9656,52485680,0.414485,14287103,0.0,
7,7,7,15,15,10,1,1,0,0,0,0,0.963,61500736,0.474863,14327364,0.0,
15,15,15,0,0,9,13,13,0,0,0,0,0.9945,46976900,0.389073,14257611,0.0,
17,17,17,17,17,9,3,3,0,0,0,0,1.358,43213071,0.369818,14210113,0.0,
9,9,9,0,0,13,4,4,0,0,0,0,0.9633,57922626,0.447836,14298077,0.0,
16,16,16,7,7,16,1,1,0,0,0,0,1.056,45066534,0.376967,14228485,0.0,
18,18,18,13,13,6,4,4,0,0,0,0,6.1081,41352540,0.361915,14192647,0.0,
23,23,23,16,16,9,0,0,0,0,0,0,47.7463,33111684,0.31563,13842889,0.0,
16,16,16,7,7,16,0,0,0,0,0,0,1.056,45066534,0.376967,14228477,0.0,
18,18,18,13,13,6,1,1,0,0,0,0,6.1081,41352540,0.361915,14192630,0.0,
17,17,17,8,8,19,0,0,0,0,0,0,1.358,43213071,0.369818,14210105,0.0,
10,10,10,2,2,13,1,1,0,0,0,0,0.9637,56077674,0.440237,14287444,0.0,
19,19,19,13,13,14,3,3,0,0,0,0,26.4212,39393268,0.351096,14115946,0.0,
23,23,23,16,16,9,4,4,0,0,0,0,47.7463,33111684,0.31563,13842885,0.0,
14,14,14,3,3,12,1,1,0,0,0,0,0.9767,48800807,0.399732,14261893,0.0,
12,12,12,2,2,18,2,2,0,0,0,0,0.9656,52485680,0.414485,14287123,0.0,
18,18,18,15,15,7,0,0,0,0,0,0,6.1081,41352540,0.361915,14192641,0.0,
7,7,7,13,13,10,1,1,0,0,0,0,0.963,61500736,0.474863,14327360,0.0,
7,7,7,17,17,10,0,0,0,0,0,0,0.963,61500736,0.474863,14327360,0.0,
18,18,18,5,5,6,1,1,0,0,0,0,6.1081,41352540,0.361915,14192632,0.0,
19,19,19,0,0,10,1,1,0,0,0,0,26.4212,39393268,0.351096,14115953,0.0,
12,12,12,12,12,3,0,0,0,0,0,0,0.9656,52485680,0.414485,14287123,0.0,
17,17,17,0,0,6,1,1,0,0,0,0,1.358,43213071,0.369818,14210110,0.0,
16,16,16,6,6,16,1,1,0,0,0,0,1.056,45066534,0.376967,14228481,0.0,
20,20,20,8,8,12,0,0,0,0,0,0,51.0101,37526101,0.340695,14066807,0.0,
23,23,23,2,2,7,0,0,0,0,0,0,47.7463,33111684,0.31563,13842886,0.0,
11,11,11,8,8,9,0,0,0,0,0,0,0.9644,54307512,0.429166,14288652,0.0,
19,19,19,14,14,7,0,0,0,0,0,0,26.4212,39393268,0.351096,14115949,0.0,
14,14,14,5,5,9,1,1,0,0,0,0,0.9767,48800807,0.399732,14261910,0.0,
19,19,19,14,14,6,0,0,0,0,0,0,26.4212,39393268,0.351096,14115953,0.0,
23,23,23,0,0,12,0,0,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
19,19,19,2,2,10,0,0,0,0,0,0,26.4212,39393268,0.351096,14115954,0.0,
23,23,23,2,2,12,0,0,0,0,0,0,47.7463,33111684,0.31563,13842928,0.0,
18,18,18,13,13,7,0,0,0,0,0,0,6.1081,41352540,0.361915,14192638,0.0,
17,17,17,2,2,12,0,0,0,0,0,0,1.358,43213071,0.369818,14210114,0.0,
23,23,23,7,7,16,1,1,0,0,0,0,47.7463,33111684,0.31563,13842889,0.0,
8,8,8,6,6,6,1,1,0,0,0,0,0.9631,59773644,0.460024,14318668,0.0,
18,18,18,13,13,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192624,0.0,
23,23,23,11,11,9,4,4,0,0,0,0,47.7463,33111684,0.31563,13842892,0.0,
18,18,18,15,15,7,5,5,0,0,0,0,6.1081,41352540,0.361915,14192614,0.0,
5,5,5,8,8,6,1,1,0,0,0,0,0.9629,65165880,0.491626,14359060,0.0,
14,14,14,13,13,12,5,5,0,0,0,0,0.9767,48800807,0.399732,14261911,0.0,
6,6,6,8,8,6,1,1,0,0,0,0,0.963,63326648,0.483475,14339196,0.0,
19,19,19,14,14,9,0,0,0,0,0,0,26.4212,39393268,0.351096,14115942,0.0,
18,18,18,13,13,7,1,1,0,0,0,0,6.1081,41352540,0.361915,14192663,0.0,
16,16,16,7,7,16,0,0,0,0,0,0,1.056,45066534,0.376967,14228473,0.0,
11,11,11,3,3,12,0,0,0,0,0,0,0.9644,54307512,0.429166,14288647,0.0,
23,23,23,6,6,16,1,1,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
19,19,19,0,0,10,1,1,0,0,0,0,26.4212,39393268,0.351096,14115937,0.0,
19,19,19,0,0,10,0,0,0,0,0,0,26.4212,39393268,0.351096,14115940,0.0,
19,19,19,0,0,6,1,1,0,0,0,0,26.4212,39393268,0.351096,14115951,0.0,
18,18,18,6,6,10,1,1,0,0,0,0,6.1081,41352540,0.361915,14192647,0.0,
23,23,23,7,7,16,1,1,0,0,0,0,47.7463,33111684,0.31563,13842896,0.0,
23,23,23,2,2,12,0,0,0,0,0,0,47.7463,33111684,0.31563,13842887,0.0,
7,7,7,0,0,10,1,1,0,0,0,0,0.963,61500736,0.474863,14327341,0.0,
19,19,19,15,15,10,0,0,0,0,0,0,26.4212,39393268,0.351096,14115954,0.0,
19,19,19,13,13,7,0,0,0,0,0,0,26.4212,39393268,0.351096,14115954,0.0,
19,19,19,14,14,6,0,0,0,0,0,0,26.4212,39393268,0.351096,14115942,0.0,
9,9,9,14,14,6,0,0,0,0,0,0,0.9633,57922626,0.447836,14298064,0.0,
18,18,18,13,13,9,0,0,0,0,0,0,6.1081,41352540,0.361915,14192648,0.0,
13,13,13,2,2,16,1,1,0,0,0,0,0.9692,50566416,0.406105,14263754,0.0,
12,12,12,6,6,19,2,2,0,0,0,0,0.9656,52485680,0.414485,14287115,0.0,
17,17,17,17,17,9,4,4,0,0,0,0,1.358,43213071,0.369818,14210106,0.0,
10,10,10,13,13,12,5,5,0,0,0,0,0.9637,56077674,0.440237,14287446,0.0,
12,12,12,2,2,18,2,2,0,0,0,0,0.9656,52485680,0.414485,14287110,0.0,
17,17,17,17,17,9,4,4,0,0,0,0,1.358,43213071,0.369818,14210082,0.0,
18,18,18,2,2,23,5,5,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
10,10,10,15,15,7,6,6,0,0,0,0,0.9637,56077674,0.440237,14287450,0.0,
8,8,8,13,13,9,1,1,0,0,0,0,0.9631,59773644,0.460024,14318668,0.0,
18,18,18,5,5,6,0,0,0,0,0,0,6.1081,41352540,0.361915,14192622,0.0,
23,23,23,2,2,12,0,0,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
17,17,17,0,0,6,1,1,0,0,0,0,1.358,43213071,0.369818,14210113,0.0,
16,16,16,7,7,17,0,0,0,0,0,0,1.056,45066534,0.376967,14228484,0.0,
6,6,6,15,15,10,1,1,0,0,0,0,0.963,63326648,0.483475,14339176,0.0,
5,5,5,8,8,6,0,0,0,0,0,0,0.9629,65165880,0.491626,14359060,0.0,
18,18,18,13,13,7,1,1,0,0,0,0,6.1081,41352540,0.361915,14192633,0.0,
17,17,17,1,1,6,1,1,0,0,0,0,1.358,43213071,0.369818,14210113,0.0,
23,23,23,7,7,12,0,0,0,0,0,0,47.7463,33111684,0.31563,13842896,0.0,
14,14,14,13,13,12,0,0,0,0,0,0,0.9767,48800807,0.399732,14261903,0.0,
23,23,23,1,1,15,1,1,0,0,0,0,47.7463,33111684,0.31563,13842894,0.0,
5,5,5,8,8,6,1,1,0,0,0,0,0.9629,65165880,0.491626,14359059,0.0,
19,19,19,13,13,7,0,0,0,0,0,0,26.4212,39393268,0.351096,14115947,0.0,
11,11,11,3,3,12,0,0,0,0,0,0,0.9644,54307512,0.429166,14288668,0.0,
19,19,19,13,13,7,0,0,0,0,0,0,26.4212,39393268,0.351096,14115956,0.0,
7,7,7,0,0,10,2,2,0,0,0,0,0.963,61500736,0.474863,14327352,0.0,
12,12,12,2,2,18,1,1,0,0,0,0,0.9656,52485680,0.414485,14287122,0.0,
19,19,19,6,6,16,1,1,0,0,0,0,26.4212,39393268,0.351096,14115950,0.0,
16,16,16,0,0,6,1,1,0,0,0,0,1.056,45066534,0.376967,14228476,0.0,
16,16,16,17,17,16,1,1,0,0,0,0,1.056,45066534,0.376967,14228484,0.0,
17,17,17,6,6,9,4,4,0,0,0,0,1.358,43213071,0.369818,14210110,0.0,
15,15,15,15,15,10,4,4,0,0,0,0,0.9945,46976900,0.389073,14257616,0.0,
17,17,17,2,2,9,1,1,0,0,0,0,1.358,43213071,0.369818,14210104,0.0,
23,23,23,13,13,6,0,0,0,0,0,0,47.7463,33111684,0.31563,13842893,0.0,
19,19,19,2,2,12,0,0,0,0,0,0,26.4212,39393268,0.351096,14115939,0.0,
15,15,15,2,2,13,12,12,0,0,0,0,0.9945,46976900,0.389073,14257611,0.0,
9,9,9,2,2,9,4,4,0,0,0,0,0.9633,57922626,0.447836,14298073,0.0,
20,20,20,8,8,7,0,0,0,0,0,0,51.0101,37526101,0.340695,14066797,0.0,
4,4,4,13,13,6,0,0,0,0,0,0,0.9629,66987841,0.503713,14376491,0.0,
10,10,10,2,2,14,5,5,0,0,0,0,0.9637,56077674,0.440237,14287456,0.0,
23,23,23,2,2,11,0,0,0,0,0,0,47.7463,33111684,0.31563,13842890,0.0,
15,15,15,0,0,9,12,12,0,0,0,0,0.9945,46976900,0.389073,14257615,0.0,
23,23,23,2,2,14,0,0,0,0,0,0,47.7463,33111684,0.31563,13842896,0.0,
5,5,5,8,8,6,1,1,0,0,0,0,0.9629,65165880,0.491626,14359056,0.0,
18,18,18,8,8,10,1,1,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
16,16,16,6,6,17,1,1,0,0,0,0,1.056,45066534,0.376967,14228484,0.0,
19,19,19,0,0,6,1,1,0,0,0,0,26.4212,39393268,0.351096,14115953,0.0,
18,18,18,13,13,7,0,0,0,0,0,0,6.1081,41352540,0.361915,14192636,0.0,
17,17,17,17,17,9,4,4,0,0,0,0,1.358,43213071,0.369818,14210089,0.0,
13,13,13,2,2,16,1,1,0,0,0,0,0.9692,50566416,0.406105,14263750,0.0,
14,14,14,9,9,14,1,1,0,0,0,0,0.9767,48800807,0.399732,14261895,0.0,
23,23,23,2,2,13,1,1,0,0,0,0,47.7463,33111684,0.31563,13842873,0.0,
20,20,20,9,9,16,0,0,0,0,0,0,51.0101,37526101,0.340695,14066817,0.0,
23,23,23,2,2,20,2,2,0,0,0,0,47.7463,33111684,0.31563,13842897,0.0,
12,12,12,2,2,18,0,0,0,0,0,0,0.9656,52485680,0.414485,14287123,0.0,
15,15,15,2,2,9,12,12,0,0,0,0,0.9945,46976900,0.389073,14257605,0.0,
19,19,19,13,13,7,0,0,0,0,0,0,26.4212,39393268,0.351096,14115951,0.0,
19,19,19,2,2,13,5,5,0,0,0,0,26.4212,39393268,0.351096,14115936,0.0,
23,23,23,0,0,22,0,0,0,0,0,0,47.7463,33111684,0.31563,13842894,0.0,
19,19,19,13,13,7,0,0,0,0,0,0,26.4212,39393268,0.351096,14115939,0.0,
23,23,23,2,2,15,0,0,0,0,0,0,47.7463,33111684,0.31563,13842880,0.0,
17,17,17,6,6,10,1,1,0,0,0,0,1.358,43213071,0.369818,14210115,0.0,
18,18,18,6,6,9,4,4,0,0,0,0,6.1081,41352540,0.361915,14192640,0.0,
6,6,6,3,3,23,5,5,0,0,0,0,0.963,63326648,0.483475,14339190,0.0,
18,18,18,0,0,10,1,1,0,0,0,0,6.1081,41352540,0.361915,14192642,0.0,
19,19,19,2,2,9,1,1,0,0,0,0,26.4212,39393268,0.351096,14115954,0.0,
12,12,12,10,10,19,1,1,0,0,0,0,0.9656,52485680,0.414485,14287119,0.0,
20,20,20,0,0,2,1,1,0,0,0,0,51.0101,37526101,0.340695,14066797,0.0,
12,12,12,2,2,18,2,2,0,0,0,0,0.9656,52485680,0.414485,14287115,0.0,
7,7,7,0,0,15,1,1,0,0,0,0,0.963,61500736,0.474863,14327364,0.0,
23,23,23,0,0,10,1,1,0,0,0,0,47.7463,33111684,0.31563,13842888,0.0,
5,5,5,8,8,6,1,1,0,0,0,0,0.9629,65165880,0.491626,14359064,0.0,
18,18,18,5,5,10,1,1,0,0,0,0,6.1081,41352540,0.361915,14192644,0.0,
19,19,19,13,13,7,0,0,0,0,0,0,26.4212,39393268,0.351096,14115954,0.0,
11,11,11,13,13,12,5,5,0,0,0,0,0.9644,54307512,0.429166,14288650,0.0,
8,8,8,13,13,16,1,1,0,0,0,0,0.9631,59773644,0.460024,14318673,0.0,
12,12,12,2,2,9,0,0,0,0,0,0,0.9656,52485680,0.414485,14287117,0.0,
20,20,20,6,6,16,1,1,0,0,0,0,51.0101,37526101,0.340695,14066813,0.0,
5,5,5,8,8,6,1,1,0,0,0,0,0.9629,65165880,0.491626,14359061,0.0,
16,16,16,12,12,12,1,1,0,0,0,0,1.056,45066534,0.376967,14228484,0.0,
10,10,10,6,6,17,5,5,0,0,0,0,0.9637,56077674,0.440237,14287459,0.0,
15,15,15,6,6,9,12,12,0,0,0,0,0.9945,46976900,0.389073,14257618,0.0,
16,16,16,2,2,16,1,1,0,0,0,0,1.056,45066534,0.376967,14228481,0.0,


==> src/data/tinyDNN/TinyDNN-PLI-default.csv <==
func1,func2,func3,func4,func5,func6,func7,func8,func9,func10,func11,func12,Accuracy,fpBits,fpEnergy,fpMemoryBits,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
0,0,0,0,0,0,0,0,0,0,0,0,0.0,74071993,0.55467,14387689,0.0,


==> src/data/tinyDNN/TinyDNN-PLI.csv <==
func1,func2,func3,func4,func5,func6,func7,func8,func9,func10,func11,func12,Accuracy,fpBits,fpEnergy,fpMemoryBits,Runtime,fp_single_ins,fp_double_ins,no_fp_ins
17,5,14,9,1,3,13,2,1,0,7,20,1.6125,54052235,0.431475,14079114,0.0,
4,11,3,2,7,15,12,19,11,9,23,1,0.9632,60933824,0.471855,14343282,0.0,
16,15,11,1,23,4,7,17,15,3,20,17,1.0183,46813812,0.39543,14093007,0.0,
11,2,7,9,11,7,15,8,7,21,9,22,20.6518,62905805,0.485747,14094959,0.0,
20,15,6,11,7,22,0,14,11,13,8,15,47.7417,45522495,0.389191,14054562,0.0,
11,18,15,12,23,4,20,3,6,16,8,19,1.0879,46244090,0.39135,14050191,0.0,
20,12,0,2,1,0,16,0,23,12,14,12,47.4525,49957191,0.403165,14034882,0.0,
19,22,23,14,20,12,15,22,1,16,2,12,47.9636,34978104,0.321318,13841093,0.0,
19,19,7,19,8,22,4,14,6,22,16,10,27.4458,42200552,0.362988,14004399,0.0,
2,15,21,16,19,0,12,17,22,9,10,9,10.8232,52660153,0.425961,14144909,0.0,
0,19,11,8,10,14,5,5,1,9,15,18,1.1552,53922335,0.441703,14069980,0.0,
14,9,2,19,19,11,7,4,0,4,9,3,0.9617,56680233,0.441035,14289296,0.0,
14,2,14,8,16,22,13,14,5,9,16,3,0.9734,59553548,0.459282,14306149,0.0,
14,5,4,2,21,22,21,15,16,6,16,10,0.9616,59201324,0.45281,14204376,0.0,
9,3,14,17,12,20,10,14,1,15,6,23,39.5438,61410348,0.473345,14030654,0.0,
23,1,22,12,16,20,16,17,9,12,3,0,53.9139,53009224,0.426225,14139769,0.0,
21,1,9,10,21,6,4,12,12,16,10,22,52.3223,56465950,0.455192,14026871,0.0,
13,12,6,21,0,7,21,12,18,14,17,22,20.8364,52762999,0.424893,14021186,0.0,
19,6,5,9,9,6,21,14,22,7,13,6,24.9023,55013939,0.429959,14170065,0.0,
21,7,4,15,23,1,11,7,8,18,18,19,50.8214,52243929,0.425529,13998183,0.0,
20,11,4,3,18,18,0,10,11,3,7,0,47.4905,50573835,0.406494,14199279,0.0,
6,5,8,0,10,20,1,5,22,3,6,11,0.9631,62968798,0.475343,14198275,0.0,
1,0,14,10,23,3,9,19,2,1,9,0,0.9736,69493676,0.527614,14375000,0.0,
16,6,21,20,16,5,16,9,1,9,11,0,10.5204,52748172,0.421524,14273713,0.0,
11,16,22,18,14,19,11,16,2,2,9,18,29.2759,46221621,0.388242,14060192,0.0,
8,3,13,6,15,19,13,20,6,15,23,20,1.071,62660826,0.479452,14135540,0.0,
14,12,23,8,15,16,13,7,12,8,14,9,38.7171,47650160,0.389341,14125733,0.0,
5,5,19,10,13,10,20,0,6,21,20,14,1.5242,61428713,0.476328,14204080,0.0,
3,9,16,18,18,10,3,4,13,3,5,3,1.0067,59451283,0.459328,14300923,0.0,
5,11,6,16,19,8,12,3,7,9,19,4,0.9632,59179875,0.459993,14277546,0.0,
10,10,14,20,4,9,10,8,9,5,9,13,0.9732,54082528,0.426436,14110830,0.0,
7,20,5,16,19,0,2,22,9,15,9,23,51.3851,49750619,0.41056,13903636,0.0,
20,12,0,2,22,0,16,0,0,13,2,12,47.4525,49957191,0.403165,14034867,0.0,
19,22,23,14,1,12,15,22,23,16,14,12,47.9636,34978104,0.321318,13841092,0.0,
6,5,5,9,9,6,21,14,22,7,13,6,0.9629,64172594,0.482455,14266803,0.0,
19,6,9,0,10,20,1,5,22,3,6,11,24.6394,53486881,0.420304,14099793,0.0,
17,5,14,9,1,3,13,9,1,9,7,20,1.6125,54052235,0.431475,14079111,0.0,
16,6,21,20,16,5,16,1,1,0,11,0,10.5204,52748172,0.421524,14273717,0.0,
11,18,3,3,21,4,20,3,6,16,8,19,1.0569,49753867,0.411036,14074433,0.0,
14,5,17,8,23,22,21,15,16,7,16,10,1.0765,55402085,0.432222,14177152,0.0,
5,11,7,16,19,3,12,3,7,9,19,4,0.9633,58884871,0.458698,14275021,0.0,
11,18,15,12,20,4,20,3,6,16,8,18,1.0525,46302487,0.393249,14068020,0.0,
19,22,21,14,20,12,12,22,1,16,2,12,43.5217,35324715,0.321854,13846058,0.0,
7,20,5,13,19,0,2,22,9,15,9,23,51.3851,49750619,0.41056,13903649,0.0,
4,14,7,2,7,22,12,18,6,10,23,2,0.9656,56915422,0.450298,14296929,0.0,
19,19,3,19,8,16,4,15,11,22,16,9,27.4473,43446309,0.369915,14026037,0.0,
22,19,7,21,14,22,4,15,22,22,16,9,51.6894,40943320,0.356213,14005792,0.0,
3,15,21,16,16,0,12,17,6,9,10,6,10.8196,52331118,0.423498,14181279,0.0,
11,16,22,0,10,19,11,16,22,2,6,18,29.2759,46221621,0.388242,14060190,0.0,
5,5,8,18,15,20,1,5,4,3,8,11,0.9631,63555765,0.480484,14202139,0.0,
11,12,22,15,23,19,11,16,2,16,9,18,29.0928,49858646,0.406377,14093858,0.0,
21,7,4,18,14,1,11,7,8,3,18,19,50.8214,52243929,0.425529,13998186,0.0,
11,0,14,9,12,3,9,19,2,1,9,0,0.9737,63408269,0.485812,14350192,0.0,
1,2,7,10,22,7,15,8,7,21,9,22,20.6175,69902083,0.527284,14090839,0.0,
9,3,14,17,7,20,10,14,11,15,6,23,39.5438,61410348,0.473345,14030646,0.0,
20,15,6,11,12,22,0,14,1,13,8,15,47.7417,45522495,0.389191,14054563,0.0,
3,6,14,18,18,10,3,15,16,7,16,3,0.9734,62780855,0.482451,14322929,0.0,
14,9,4,2,21,22,21,4,13,3,5,10,0.9617,55576889,0.432419,14179829,0.0,
14,12,11,10,15,16,13,7,13,16,14,9,0.9635,50899453,0.405396,14161701,0.0,
21,1,22,8,21,7,4,12,12,8,10,22,52.6958,52758610,0.436608,13988308,0.0,
14,12,23,8,15,16,13,7,8,8,14,9,38.7171,47650160,0.389341,14125723,0.0,
16,15,11,2,23,4,7,17,15,3,20,17,1.0183,46813812,0.39543,14093004,0.0,
11,2,7,9,9,7,16,19,7,21,9,22,20.6518,62905805,0.485747,14094993,0.0,
4,11,3,2,7,15,12,7,11,9,20,1,0.9632,60933824,0.471855,14343286,0.0,
13,19,3,7,8,16,4,15,11,8,16,12,1.1155,47077118,0.392149,14056732,0.0,
19,12,23,20,15,16,13,7,12,21,14,12,41.0591,44159514,0.368778,14004137,0.0,
12,12,23,14,20,6,15,16,1,16,2,12,38.7003,48659643,0.394085,14080534,0.0,
18,22,22,15,23,19,11,22,2,16,10,18,48.7088,35790072,0.335622,13902181,0.0,
19,22,21,14,20,18,12,22,1,16,2,12,43.5217,35324715,0.321854,13846043,0.0,
19,22,23,14,20,12,14,22,1,16,2,12,47.9636,34978104,0.321318,13841089,0.0,
14,11,6,16,21,9,12,3,7,6,19,3,0.9619,53692972,0.42509,14270459,0.0,
5,5,4,2,18,22,21,15,16,10,18,11,0.9629,64725707,0.486885,14210059,0.0,
19,21,7,19,7,13,4,14,7,16,14,10,37.0632,40332478,0.351739,13949222,0.0,
19,22,23,14,1,22,15,22,22,23,16,12,47.9636,34978104,0.321318,13841089,0.0,
11,18,3,3,20,4,21,3,6,16,13,19,1.0569,49753867,0.411036,14074464,0.0,
6,5,4,9,9,6,20,14,22,7,8,6,0.9629,64470091,0.484365,14268709,0.0,
14,6,17,8,23,22,21,15,16,7,16,10,1.0769,54482297,0.428783,14171369,0.0,
14,12,22,15,23,19,11,16,0,16,9,18,29.1658,47793805,0.396387,14082511,0.0,
11,19,7,14,13,22,4,15,23,21,16,9,1.1054,47422451,0.394521,14099915,0.0,
22,18,16,20,23,4,20,3,6,16,8,19,52.4163,38273360,0.349903,13889896,0.0,
14,6,7,20,21,22,4,10,22,22,16,9,0.9617,57489093,0.446154,14205787,0.0,
21,18,4,3,14,22,21,15,16,6,16,10,50.4142,43001159,0.366885,14017534,0.0,
11,18,15,12,20,4,20,3,9,16,8,18,1.0525,46302487,0.393249,14068010,0.0,
19,19,3,19,8,16,4,15,11,19,17,9,27.4473,43446309,0.369915,14026040,0.0,
4,11,6,10,15,8,12,14,7,9,20,4,0.9632,59829294,0.464645,14286678,0.0,
20,15,6,15,12,22,0,3,1,13,8,15,47.7417,45522495,0.389191,14054562,0.0,
18,16,22,18,14,19,4,16,1,4,9,10,33.0764,41487915,0.358623,14063878,0.0,
11,19,7,19,8,22,11,15,7,22,16,18,1.1497,47657010,0.402575,14067087,0.0,
11,16,15,12,22,4,20,3,6,16,14,3,0.9928,48409110,0.395161,14230433,0.0,
14,9,2,19,19,11,6,4,0,5,9,18,0.9751,56285644,0.444367,14152647,0.0,
21,9,2,19,16,11,7,14,4,4,7,0,50.5343,52536168,0.418783,14222005,0.0,
13,15,6,11,8,22,0,4,11,13,13,18,0.9772,50358202,0.412491,14116427,0.0,
21,15,6,11,9,6,21,14,11,7,10,12,50.462,45075576,0.374807,14014644,0.0,
6,5,5,9,9,22,0,14,22,13,12,6,0.9629,64172594,0.482455,14266798,0.0,
14,15,11,1,23,3,7,8,16,2,15,17,0.9775,48232101,0.40138,14120488,0.0,
16,12,23,8,15,16,13,16,12,8,19,11,42.1488,46220653,0.381883,14091281,0.0,
20,22,21,14,20,18,12,22,1,16,1,18,47.496,34235414,0.328115,13803847,0.0,
18,22,22,16,22,19,9,22,2,17,9,13,46.9147,35787151,0.328375,13883044,0.0,
14,19,15,16,21,10,12,3,7,6,19,3,1.1616,43639202,0.375164,14177633,0.0,
11,10,7,12,23,4,20,3,6,16,8,19,0.989,55932087,0.441364,14128493,0.0,
14,19,4,18,8,10,4,15,7,19,17,3,1.1231,46854745,0.392319,14200059,0.0,
19,11,6,16,21,13,12,3,12,8,19,9,24.8344,49972635,0.399775,14100393,0.0,
19,22,22,15,23,19,11,22,2,16,10,18,47.3227,34880711,0.330583,13846252,0.0,
15,19,7,19,8,22,4,14,6,23,16,10,1.1291,44853005,0.38044,14092173,0.0,
19,22,10,14,1,22,15,22,15,21,16,12,50.0637,38503842,0.338919,13871179,0.0,
16,15,23,2,23,4,7,17,22,4,20,17,42.1456,43564207,0.379348,14056574,0.0,
14,9,4,2,21,22,21,4,13,4,5,10,0.9617,55576889,0.432419,14179839,0.0,
13,19,3,7,8,16,4,15,12,8,16,12,1.1155,47077118,0.392149,14056724,0.0,
11,18,16,0,10,19,20,16,21,2,5,18,1.0876,46006146,0.390019,14065917,0.0,
22,16,21,20,23,4,11,3,6,16,13,19,64.6531,38725500,0.352818,13891827,0.0,
14,6,7,14,21,23,4,22,19,22,3,12,0.9617,57299411,0.444648,14166368,0.0,
19,22,21,18,20,12,12,10,4,16,16,9,43.5324,35535946,0.323283,13889690,0.0,
11,18,14,2,17,4,21,3,5,16,8,19,1.0718,46531871,0.392953,14052754,0.0,
14,5,5,13,23,18,20,15,17,6,16,10,0.9616,58911191,0.450944,14202839,0.0,
14,10,2,22,4,9,7,8,0,5,9,3,0.9617,55761853,0.437023,14284284,0.0,
10,9,13,19,19,11,10,4,10,4,9,12,0.9681,55213112,0.430363,14108147,0.0,
14,9,9,20,21,22,4,16,1,21,16,9,0.9621,54200146,0.424609,14182832,0.0,
18,17,22,19,14,19,4,10,22,5,9,10,33.2251,40565313,0.354456,14051472,0.0,
17,23,4,15,21,22,21,15,14,22,22,10,45.947,41180701,0.356867,13949944,0.0,
18,4,23,1,1,22,17,22,22,7,16,12,41.8896,52164648,0.41632,14103072,0.0,
14,9,2,2,21,10,7,4,0,3,5,10,0.9617,56155659,0.436185,14183438,0.0,
14,9,4,19,19,23,22,4,15,4,10,3,0.9617,56095281,0.437224,14285215,0.0,
11,19,7,19,8,22,20,3,7,22,17,18,1.1497,47657010,0.402575,14067104,0.0,
22,18,11,20,23,4,10,14,6,16,8,19,51.6898,39736838,0.359372,13900237,0.0,
14,12,9,10,16,16,4,7,13,16,14,9,0.9625,51484441,0.407988,14165850,0.0,
18,19,5,19,7,16,13,15,11,22,14,9,6.2672,43589845,0.371391,14080243,0.0,
19,19,3,19,5,14,6,15,11,22,16,9,27.4473,43446309,0.369915,14026027,0.0,
19,21,7,19,7,13,4,14,7,21,14,9,37.0632,40413114,0.352335,13962621,0.0,
14,12,9,10,15,15,4,14,13,16,14,9,0.9625,51484441,0.407988,14165842,0.0,
19,19,7,19,8,22,4,8,6,22,16,10,27.4458,42200552,0.362988,14004388,0.0,
14,5,4,2,21,6,21,15,17,6,16,17,0.9692,59397331,0.461822,14190397,0.0,
11,19,15,12,23,20,20,3,5,16,8,11,1.1397,44952359,0.380231,14063816,0.0,
15,19,8,20,22,21,4,14,6,23,16,18,1.2248,44620358,0.386713,14051922,0.0,
14,15,10,3,8,3,7,8,16,2,15,9,0.9679,48453043,0.39459,14145696,0.0,
18,16,22,18,14,19,4,16,1,4,9,10,33.0764,41487915,0.358623,14063899,0.0,
19,19,3,19,8,16,4,15,11,19,17,9,27.4473,43446309,0.369915,14026025,0.0,
19,21,7,19,7,13,4,14,7,21,9,13,38.0032,40131161,0.351862,13913712,0.0,
11,10,14,19,4,9,10,8,9,5,14,9,0.974,53716487,0.423605,14174630,0.0,
19,19,7,19,8,22,6,15,13,22,16,10,27.4458,42200552,0.362988,14004399,0.0,
14,12,11,10,15,16,12,7,6,16,14,9,0.9635,50899453,0.405396,14161704,0.0,
20,21,8,19,7,13,4,16,7,16,14,10,56.5744,39400316,0.347775,13922045,0.0,
18,19,5,19,9,16,13,14,11,22,14,9,6.2672,43589845,0.371391,14080248,0.0,
21,5,5,13,23,18,20,15,18,17,15,10,50.5276,54572064,0.427649,14113741,0.0,
14,22,21,14,20,18,12,22,1,3,1,17,40.589,38913786,0.352844,13962005,0.0,
14,11,23,7,21,17,12,3,1,16,1,18,40.5309,48591348,0.40425,14083468,0.0,
20,22,5,16,21,10,12,22,4,6,19,3,59.4245,39951273,0.349967,13996412,0.0,
11,9,4,2,21,22,21,4,5,16,3,9,0.9629,57548585,0.443082,14200779,0.0,
14,17,17,12,22,4,20,3,14,3,14,3,1.093,44962104,0.378613,14205008,0.0,
19,5,5,13,23,18,20,15,1,6,1,10,24.8196,55653712,0.431071,14126001,0.0,
14,22,21,14,20,18,11,22,18,16,17,12,39.1202,38587199,0.342417,13938685,0.0,
19,19,7,19,8,13,4,14,6,20,15,10,27.4458,42200552,0.362988,14004385,0.0,
15,21,7,19,7,22,1,14,8,23,16,9,3.1846,43044475,0.369863,14050645,0.0,
11,16,23,12,22,4,20,3,1,16,14,3,42.5237,46330564,0.385316,14202867,0.0,
20,22,15,14,20,12,14,22,6,16,7,12,59.0024,36390236,0.328873,13827425,0.0,
14,8,5,14,21,12,11,22,7,6,2,14,0.9623,56536905,0.446715,14218865,0.0,
19,22,23,14,20,9,12,4,1,16,19,2,47.9636,35690880,0.327671,13994434,0.0,
14,3,22,2,22,22,21,15,2,16,16,10,27.6714,55889275,0.438295,14167622,0.0,
19,23,3,14,20,13,12,22,15,7,2,12,54.4342,39998528,0.348947,13847494,0.0,
19,11,9,10,15,16,4,7,13,16,1,9,24.8264,49099602,0.393929,14094295,0.0,
14,23,21,14,22,18,12,22,1,16,16,12,45.9072,38075799,0.340357,13910195,0.0,
14,13,22,11,16,18,4,7,1,16,16,9,27.9087,46859325,0.385255,14119255,0.0,
20,21,9,14,20,15,12,23,13,16,0,18,55.0332,38547565,0.353833,13877588,0.0,
15,21,7,3,7,22,1,14,8,23,16,9,3.1846,43044475,0.369863,14050641,0.0,
14,19,10,19,8,2,6,8,16,2,17,9,1.1264,44664480,0.378947,14093406,0.0,
14,5,15,16,21,18,12,3,7,6,10,2,0.9855,56568736,0.440711,14303649,0.0,
14,19,5,13,22,10,20,15,17,6,18,10,1.1253,46051105,0.385738,14090459,0.0,
14,19,15,15,13,19,12,3,1,6,19,3,1.1616,43639202,0.375164,14177633,0.0,
18,16,21,18,21,10,4,19,7,4,9,10,19.3814,41715807,0.358782,14068041,0.0,
15,21,7,18,7,19,1,16,7,23,16,10,3.1846,42963839,0.369277,14037235,0.0,
18,16,22,19,15,22,4,14,1,4,9,9,33.0764,41568551,0.359141,14077304,0.0,
18,8,9,19,8,22,4,14,4,22,16,10,3.4694,52483158,0.415953,14152992,0.0,
17,20,4,2,21,22,21,4,13,4,5,10,2.1588,43416787,0.368412,14034966,0.0,
20,18,17,12,22,4,20,3,14,16,14,3,49.3841,40090323,0.353114,14094643,0.0,
14,22,21,14,20,18,11,22,1,3,4,16,39.075,38989326,0.353415,13980044,0.0,
14,9,17,12,22,4,20,4,13,3,14,3,1.0755,52290920,0.416594,14257643,0.0,
14,17,4,2,22,23,21,3,13,3,5,10,0.9819,48256364,0.394861,14124339,0.0,
14,11,6,16,23,9,12,3,1,16,9,18,0.9755,53297524,0.428752,14130337,0.0,
19,22,22,15,21,19,11,22,7,8,19,3,47.9672,35751831,0.327135,13981933,0.0,
14,22,6,14,21,18,11,3,18,6,17,12,12.3597,42942086,0.366619,13971987,0.0,
15,11,21,16,20,9,12,22,7,20,19,3,10.8707,48712395,0.397263,14239713,0.0,
19,15,7,6,7,22,6,15,13,22,16,18,27.6149,45592908,0.386394,14028095,0.0,
16,19,11,18,23,3,7,17,15,3,20,8,1.1948,43135295,0.369953,14098105,0.0,
19,21,7,19,8,13,4,14,7,21,9,13,38.0032,40131161,0.351862,13913714,0.0,
19,19,7,15,8,22,6,15,13,22,16,10,27.4458,42200552,0.362988,14004407,0.0,
15,9,4,1,21,22,21,4,9,21,5,10,0.9632,54963687,0.429269,14188099,0.0,
18,19,7,19,8,22,4,14,6,4,16,10,6.2678,42927835,0.368839,14062875,0.0,
20,5,5,13,20,18,12,15,15,7,15,11,47.4605,54965968,0.42929,14093178,0.0,
14,22,21,14,23,18,20,22,1,16,2,18,39.4505,38860763,0.352017,13936571,0.0,
12,21,16,1,10,13,20,16,22,2,5,18,3.2554,42491151,0.371176,13986955,0.0,
19,18,7,18,8,19,4,14,6,16,14,10,26.9869,43153774,0.366766,14028029,0.0,
19,12,11,19,15,16,12,7,6,16,14,9,24.8202,47592369,0.385544,14084511,0.0,
14,17,22,10,14,19,4,10,23,5,9,10,28.6749,43095607,0.367956,14077253,0.0,
14,22,21,12,22,4,20,22,18,16,17,12,39.1202,38587199,0.342417,13938685,0.0,
14,14,15,14,20,16,12,3,14,3,14,3,0.9867,48322343,0.396455,14234140,0.0,
19,22,21,14,7,18,5,15,7,17,14,10,43.5324,35455310,0.322779,13876297,0.0,
19,21,8,18,20,13,11,22,1,16,2,12,37.4315,39906105,0.348024,13911586,0.0,
19,15,6,3,8,4,7,8,11,2,15,13,26.6125,46067054,0.379742,14027658,0.0,
14,21,11,19,7,12,4,14,8,21,9,9,2.969,42500697,0.366115,14036707,0.0,
21,22,6,16,20,17,12,3,6,16,18,3,68.4548,39191171,0.346646,13972636,0.0,
20,9,21,14,20,12,12,22,1,6,1,18,47.9028,46192250,0.392111,14000628,0.0,
16,19,22,18,20,2,12,17,16,17,20,8,36.0906,40016579,0.353983,14066103,0.0,
19,22,10,14,23,18,6,22,1,2,2,12,50.0637,38503842,0.338919,13871159,0.0,
18,16,21,18,21,10,4,19,23,4,9,18,21.9761,41520920,0.364418,14033286,0.0,
12,21,16,1,10,13,20,16,7,2,5,9,2.9764,42291262,0.363681,14027351,0.0,
14,5,6,13,23,9,20,3,17,6,19,3,0.9616,59129668,0.454773,14307167,0.0,
14,10,5,16,21,18,12,15,7,1,16,10,0.9618,54362224,0.426235,14166856,0.0,
14,22,22,18,14,18,11,15,1,4,9,10,45.4775,38506277,0.343671,13958157,0.0,
18,18,21,14,20,19,4,22,18,17,17,12,20.0227,39703211,0.349107,14018668,0.0,
14,17,22,19,14,19,13,10,22,5,9,10,28.6749,43095607,0.367956,14077230,0.0,
18,12,11,8,15,20,5,7,13,15,14,9,3.4853,48361069,0.392224,14134931,0.0,
14,14,11,17,23,3,7,8,16,2,13,9,0.9649,49055339,0.39858,14150347,0.0,
14,6,5,0,23,18,20,15,17,10,16,18,0.975,58118196,0.45626,14162978,0.0,
18,21,22,18,8,18,4,16,1,4,15,10,45.3326,36767122,0.33451,13964744,0.0,
19,17,8,19,13,14,4,9,7,16,8,10,25.8541,43810020,0.368426,14038435,0.0,
14,19,22,19,16,19,12,10,1,6,9,3,33.623,41696944,0.365442,14153780,0.0,
18,16,16,15,13,19,4,3,22,6,19,9,3.9474,43222624,0.365614,14098316,0.0,
18,22,21,18,21,12,4,22,7,4,9,12,43.3366,36050850,0.327692,13906498,0.0,
22,16,21,14,20,10,12,20,1,16,2,10,64.4245,39629216,0.345847,14003452,0.0,
14,9,4,2,20,14,21,4,13,16,5,10,0.9617,55576889,0.432419,14179815,0.0,
14,12,9,10,15,22,4,14,17,3,14,9,0.9625,51484441,0.407988,14165834,0.0,
14,5,4,2,21,23,21,4,13,0,5,10,0.9616,59201324,0.45281,14204377,0.0,
20,22,21,14,20,18,12,22,1,16,1,18,47.496,34235414,0.328115,13803844,0.0,
14,15,10,2,9,3,5,8,16,4,5,5,0.9678,48725880,0.397038,14210663,0.0,
14,9,4,3,20,22,23,4,13,2,15,10,0.9617,55576889,0.432419,14179838,0.0,
12,21,16,2,20,22,21,4,7,3,5,9,2.9764,42291262,0.363681,14027367,0.0,
14,9,4,1,10,13,20,16,13,2,5,10,0.9617,55576889,0.432419,14179837,0.0,
14,9,4,2,21,23,21,4,13,4,5,10,0.9617,55576889,0.432419,14179829,0.0,
18,18,21,14,20,22,4,23,18,17,17,12,20.0227,39703211,0.349107,14018668,0.0,
18,14,21,17,13,20,12,2,1,7,21,10,19.3768,43527536,0.367173,14083070,0.0,
14,19,14,16,19,9,4,19,7,4,9,3,1.1427,43929502,0.3768,14179550,0.0,
14,22,21,12,23,4,7,22,16,16,17,9,39.2168,38798360,0.344256,13974284,0.0,
16,19,11,18,22,3,20,17,18,4,20,12,1.1885,42842888,0.367653,14037730,0.0,
14,9,14,2,21,22,21,4,13,4,8,10,0.9745,52655294,0.416888,14158824,0.0,
12,18,5,16,20,4,20,3,6,16,5,18,1.0244,48533241,0.40602,14090045,0.0,
14,22,21,14,21,18,12,22,1,16,1,18,39.4505,38860763,0.352017,13936566,0.0,
21,10,5,15,20,9,4,2,7,6,19,3,50.5332,50543797,0.40689,14183667,0.0,
19,14,22,14,20,4,11,22,16,1,2,9,37.8926,42718581,0.36238,14036208,0.0,
14,22,10,17,23,17,7,8,1,17,13,12,12.3757,41769549,0.359895,13964976,0.0,
14,8,5,13,23,18,20,15,17,6,16,9,0.9617,56259743,0.436886,14196874,0.0,
14,5,5,15,21,18,12,15,7,1,16,10,0.9616,58911191,0.450944,14202850,0.0,
14,15,10,2,9,3,3,8,18,4,3,5,0.9678,48725880,0.397038,14210647,0.0,
19,22,22,15,23,19,11,22,2,16,10,18,47.3227,34880711,0.330583,13846253,0.0,
12,21,16,10,10,16,20,16,7,2,5,9,2.9764,42291262,0.363681,14027369,0.0,
14,12,9,1,16,13,4,7,13,16,15,9,0.9625,51484441,0.407988,14165850,0.0,
20,12,21,10,21,16,4,22,13,16,2,13,48.0554,43828921,0.36881,13987908,0.0,
14,22,10,14,15,13,12,7,1,16,14,8,12.4577,42055496,0.362408,14026302,0.0,
16,19,15,14,20,19,8,22,1,3,3,3,1.2357,42320987,0.367107,14163214,0.0,
14,22,22,15,13,18,12,3,1,6,20,16,45.5444,38777527,0.35333,13977301,0.0,
14,5,6,13,23,19,21,18,17,6,16,9,0.9617,58702115,0.45084,14213950,0.0,
18,18,21,10,20,18,3,22,18,17,17,12,20.0227,39703211,0.349107,14018662,0.0,
19,12,22,10,23,19,11,8,2,16,10,18,39.1563,44066969,0.377061,14008684,0.0,
14,22,11,21,15,13,12,22,6,16,15,9,12.4676,41694504,0.360068,13998307,0.0,
11,18,16,0,10,19,20,16,21,2,5,20,1.2729,45890996,0.387617,14019867,0.0,
18,22,21,18,21,12,4,22,7,4,7,12,43.3366,36050850,0.327692,13906492,0.0,
14,19,11,19,8,2,6,8,16,2,17,9,1.1276,44379536,0.377306,14091646,0.0,
14,14,10,17,23,4,7,8,16,2,13,9,0.9642,49345567,0.400253,14151950,0.0,
18,22,10,17,23,22,7,8,2,17,13,12,34.8564,39233477,0.345155,13932532,0.0,
14,18,21,14,20,17,4,23,17,17,17,12,12.4787,42248039,0.36351,14041113,0.0,
14,5,4,13,23,18,20,15,17,14,16,9,0.9616,59281960,0.453381,14217767,0.0,
14,13,12,10,15,16,12,7,8,12,14,9,0.966,49686226,0.397903,14151529,0.0,
14,11,4,2,21,22,21,4,13,3,5,8,0.9618,53934789,0.424233,14202415,0.0,
18,22,21,14,20,18,11,23,2,3,5,16,43.9325,36190075,0.340155,13949967,0.0,
12,19,16,14,20,11,8,22,1,10,3,3,1.1844,44594341,0.379397,14175747,0.0,
14,22,11,21,10,13,13,22,6,13,15,9,12.4676,41694504,0.360068,13998305,0.0,
14,19,5,13,23,18,19,22,17,16,17,12,1.1205,45923097,0.38448,14062036,0.0,
18,5,21,14,20,19,5,15,18,7,14,10,19.3236,51724384,0.411965,14136081,0.0,
19,22,22,21,20,18,11,22,1,16,1,12,47.9649,35106985,0.321374,13843669,0.0,
20,22,21,11,21,6,5,18,7,4,9,18,47.496,34235414,0.328115,13803837,0.0,
20,22,21,14,20,20,12,17,1,1,1,18,47.496,34235414,0.328115,13803828,0.0,
11,18,16,0,10,19,20,22,21,18,6,18,1.0876,46006146,0.390019,14065933,0.0,
18,19,16,1,20,19,4,23,18,12,17,12,6.5048,40166787,0.351275,14012340,0.0,
8,18,21,14,10,22,20,16,21,2,5,18,13.3425,46786705,0.396912,14067709,0.0,
14,12,16,1,10,16,20,16,7,2,5,9,1.0126,49443374,0.39597,14151496,0.0,
12,21,11,10,15,13,12,7,6,16,14,9,2.7008,43761254,0.373165,14038074,0.0,
14,11,6,16,21,9,12,3,7,6,14,2,0.9619,53761473,0.425701,14285517,0.0,
14,22,21,14,20,18,11,22,1,3,4,16,39.075,38989326,0.353415,13980068,0.0,
18,22,21,18,21,11,11,16,9,4,7,12,43.3366,36050850,0.327692,13906490,0.0,
20,22,22,15,23,19,4,22,3,16,10,18,48.9471,34012723,0.328023,13801891,0.0,
14,22,11,12,22,4,19,9,16,16,17,12,12.391,41482732,0.358202,13962723,0.0,
14,15,21,1,23,4,7,21,18,2,15,17,10.7937,45345695,0.385581,14090524,0.0,
14,22,11,12,23,4,20,22,18,16,17,12,12.391,41482732,0.358202,13962732,0.0,
14,15,21,6,22,3,7,8,16,2,15,17,10.7937,45345695,0.385581,14090534,0.0,
18,18,21,14,20,19,4,22,18,17,15,16,19.1851,39832145,0.361825,14057343,0.0,
14,22,10,17,23,17,7,8,1,17,13,14,12.2953,42292043,0.371782,14023468,0.0,
14,11,22,17,19,11,11,3,7,6,19,2,27.7364,49186127,0.401351,14240924,0.0,
17,22,6,18,23,9,5,22,7,0,9,13,19.0271,40962268,0.35602,13936819,0.0,
19,22,9,14,20,18,4,21,13,16,2,12,50.068,38793892,0.33985,13873383,0.0,
14,12,22,10,16,16,12,9,1,16,14,9,27.9087,47783068,0.389448,14127926,0.0,
20,22,22,15,22,19,12,22,3,16,10,13,48.2545,34378898,0.320325,13804668,0.0,
14,22,21,14,20,18,3,22,1,3,4,18,39.4505,38860763,0.352017,13936570,0.0,
18,18,21,14,20,19,10,22,18,3,15,18,19.0272,39635736,0.35696,14008954,0.0,
14,22,21,14,20,18,6,22,1,17,4,16,39.075,38989326,0.353415,13980066,0.0,
18,18,21,14,20,22,4,23,18,17,17,12,20.0227,39703211,0.349107,14018646,0.0,
19,22,21,14,20,18,12,22,1,16,2,12,43.5217,35324715,0.321854,13846026,0.0,
20,22,22,15,23,19,4,22,3,3,10,18,48.9471,34012723,0.328023,13801883,0.0,
17,19,17,12,22,4,20,3,14,16,14,3,1.9082,41103482,0.359926,14145899,0.0,
14,11,6,13,21,4,20,3,7,6,19,3,0.9619,53692972,0.42509,14270464,0.0,
14,17,17,12,22,10,12,3,14,3,14,3,1.093,44962104,0.378613,14204998,0.0,
14,12,11,3,20,16,12,7,6,16,14,9,0.9635,50899453,0.405396,14161696,0.0,
16,19,15,14,15,19,8,23,1,3,3,3,1.2357,42320987,0.367107,14163218,0.0,
14,14,4,18,21,4,8,4,16,2,14,6,0.9636,51317754,0.411429,14211280,0.0,
14,9,11,2,23,22,20,8,13,3,4,10,0.9631,53530819,0.421476,14165522,0.0,
18,19,10,18,20,5,7,8,16,11,13,7,6.2539,42278839,0.365313,14100887,0.0,
13,15,17,1,23,19,4,23,18,2,18,12,1.082,46747140,0.384405,14080514,0.0,
14,9,5,13,21,18,20,15,17,6,16,10,0.9617,55277738,0.430497,14177657,0.0,
14,5,4,2,21,22,21,4,13,4,5,10,0.9616,59201324,0.45281,14204377,0.0,
18,18,21,14,20,22,4,23,11,17,17,12,20.0227,39703211,0.349107,14018666,0.0,
19,22,21,14,20,17,12,22,1,16,6,12,43.5217,35324715,0.321854,13846064,0.0,
18,19,16,1,20,21,4,23,18,3,18,13,5.6391,40112233,0.35195,13994487,0.0,
12,21,16,1,10,13,20,16,7,12,4,9,2.9764,42291262,0.363681,14027367,0.0,
19,22,22,15,23,19,11,22,22,6,10,18,47.3227,34880711,0.330583,13846224,0.0,
14,5,5,13,23,18,19,15,2,16,16,10,0.9616,58911191,0.450944,14202841,0.0,
14,18,21,12,20,4,4,21,18,16,17,12,12.4787,42248039,0.36351,14041131,0.0,
18,22,21,14,22,19,20,22,18,17,15,16,43.9325,36190075,0.340155,13949971,0.0,
18,22,10,15,23,22,7,8,14,17,13,12,34.8564,39233477,0.345155,13932545,0.0,
14,9,4,4,21,22,21,4,2,3,5,10,0.9617,55576889,0.432419,14179827,0.0,
18,22,11,9,23,22,7,7,2,16,13,9,34.4206,39154930,0.3451,13968802,0.0,
14,12,9,18,15,15,4,8,13,17,14,12,0.9625,51278616,0.406488,14126920,0.0,
14,11,15,16,21,22,12,3,9,6,19,4,0.9862,50978607,0.409555,14232645,0.0,
12,21,8,2,20,10,21,4,6,3,5,9,2.6932,44633073,0.377676,14044040,0.0,
17,19,17,12,22,4,20,3,14,16,14,3,1.9082,41103482,0.359926,14145886,0.0,
20,22,22,15,23,19,4,22,3,16,10,18,48.9471,34012723,0.328023,13801887,0.0,
20,18,22,15,23,19,4,22,3,16,10,18,44.7767,37701081,0.350117,13921942,0.0,
18,23,21,14,20,19,10,22,18,3,15,18,47.1446,35473465,0.333765,13873808,0.0,
19,16,11,15,23,19,11,22,2,16,9,18,27.9198,43508416,0.376085,14010209,0.0,
14,22,21,18,15,16,4,8,14,17,15,12,39.1202,38587199,0.342417,13938673,0.0,
19,22,22,9,23,19,11,23,2,16,10,18,47.3227,34880711,0.330583,13846257,0.0,
18,22,11,15,23,22,7,7,2,16,13,9,34.4206,39154930,0.3451,13968794,0.0,
14,19,10,19,21,18,20,8,17,6,17,11,1.1228,44536207,0.377802,14074468,0.0,
14,9,5,13,8,3,6,15,16,2,16,9,0.9617,55358374,0.431063,14191064,0.0,
14,22,21,12,22,4,20,22,18,17,17,12,39.1202,38587199,0.342417,13938681,0.0,
14,5,5,13,23,18,20,15,17,6,18,10,0.9616,58911191,0.450944,14202834,0.0,
18,18,21,14,20,19,10,23,4,3,15,17,20.0975,39735193,0.360454,14022575,0.0,
20,23,22,15,22,19,12,22,17,16,10,13,47.6535,33863056,0.319375,13779335,0.0,
14,11,11,3,21,22,21,7,13,16,15,8,0.9633,51888022,0.413311,14187989,0.0,
19,12,4,2,19,16,12,4,6,3,5,9,24.8504,49637522,0.396491,14098555,0.0,
18,19,16,1,23,21,4,23,2,3,18,13,5.6391,40112233,0.35195,13994470,0.0,
17,22,11,9,23,22,7,13,18,16,13,9,18.0745,39740169,0.348245,13974828,0.0,
14,9,5,13,20,18,20,15,17,1,16,10,0.9617,55277738,0.430497,14177659,0.0,
14,14,10,17,21,4,6,6,16,7,13,9,0.9642,49345567,0.400253,14151956,0.0,
11,18,7,0,11,19,21,22,21,18,16,21,4.1425,48300394,0.407187,13998346,0.0,
14,5,14,13,22,18,19,15,2,16,6,10,0.9733,56279727,0.437319,14184010,0.0,
20,22,22,15,22,19,12,22,3,16,10,13,48.2545,34378898,0.320325,13804668,0.0,
16,19,15,14,15,19,8,23,1,3,3,3,1.2357,42320987,0.367107,14163223,0.0,
14,15,21,17,20,4,11,9,16,3,4,9,10.7198,45265439,0.377056,14113896,0.0,
14,21,10,14,23,18,7,22,1,2,13,16,3.1085,42989407,0.376296,14035442,0.0,
18,5,5,14,21,18,19,15,2,13,16,10,3.4677,56354313,0.436776,14177379,0.0,
15,22,21,17,23,11,4,22,9,4,7,12,39.2397,37985784,0.339696,13942785,0.0,
18,22,21,18,21,12,4,23,7,4,7,12,43.3366,36050850,0.327692,13906480,0.0,
14,15,11,1,23,3,7,8,16,2,15,17,0.9775,48232101,0.40138,14120496,0.0,
14,15,15,15,13,21,12,3,1,6,19,3,0.9916,47418802,0.390718,14230665,0.0,
18,19,16,1,20,19,4,23,18,2,18,13,5.6391,40112233,0.35195,13994485,0.0,
20,22,21,18,21,18,4,22,8,4,7,12,46.7303,34673944,0.320432,13812577,0.0,
18,23,22,15,22,12,13,22,17,16,10,13,48.1982,35279840,0.326754,13859755,0.0,
14,14,10,17,21,4,6,6,16,1,16,9,0.9642,49345567,0.400253,14151956,0.0,
14,9,5,13,20,18,18,15,17,7,13,10,0.9617,55277738,0.430497,14177658,0.0,
19,22,21,14,22,18,12,22,9,17,2,12,43.5217,35324715,0.321854,13846042,0.0,
15,22,21,17,20,11,4,22,1,4,8,12,39.2397,37985784,0.339696,13942782,0.0,
14,13,6,16,20,16,11,3,7,8,14,3,0.9632,51874636,0.413684,14259908,0.0,
14,10,11,3,21,4,21,7,6,15,19,9,0.9631,52694480,0.41778,14167665,0.0,
16,19,10,18,22,3,20,17,22,15,20,12,1.187,43128561,0.369345,14039653,0.0,
17,19,17,12,22,4,20,3,14,5,14,3,1.9082,41103482,0.359926,14145890,0.0,
15,20,5,13,23,18,23,15,17,6,16,10,1.5256,44422898,0.374612,14071329,0.0,
18,4,21,14,20,19,10,22,18,3,15,18,19.673,52427498,0.424002,14107723,0.0,
14,14,14,18,20,6,11,7,16,2,13,9,0.9757,48187598,0.394027,14144069,0.0,
14,12,11,3,23,16,6,8,7,17,14,9,0.9635,50899453,0.405396,14161697,0.0,
16,22,21,14,20,18,12,13,1,3,4,9,40.5171,37504412,0.336533,13966210,0.0,
17,22,11,9,23,22,7,22,18,18,13,16,21.5953,39646172,0.358266,13976428,0.0,
18,22,11,14,23,22,7,5,2,3,4,9,34.4206,39154930,0.3451,13968801,0.0,
14,22,21,9,20,18,12,22,1,17,13,16,39.075,38989326,0.353415,13980061,0.0,
19,22,21,17,23,19,10,22,2,16,10,12,43.5217,35324715,0.321854,13846049,0.0,
17,22,22,9,23,11,5,23,9,4,8,18,46.7877,36524843,0.341915,13920673,0.0,
11,22,11,9,23,22,21,4,13,13,5,9,11.8227,43598027,0.370017,14007294,0.0,
14,11,5,2,21,22,7,13,18,15,14,8,0.9618,53640722,0.42236,14200447,0.0,
20,23,22,1,22,19,20,22,17,16,6,13,47.6535,33863056,0.319375,13779332,0.0,
11,18,16,15,10,19,12,22,21,18,10,18,1.0876,46006146,0.390019,14065918,0.0,
18,22,11,15,23,22,3,21,2,16,13,9,34.4206,39154930,0.3451,13968802,0.0,
18,19,16,1,23,21,4,8,2,3,18,13,5.6391,40112233,0.35195,13994492,0.0,
18,22,11,9,22,11,7,22,2,17,13,9,34.4206,39154930,0.3451,13968793,0.0,
18,23,21,18,21,23,5,8,7,4,7,12,47.9467,35553047,0.326063,13882684,0.0,
18,18,21,14,23,19,10,22,18,3,16,18,19.0272,39635736,0.35696,14008942,0.0,
14,5,5,13,23,18,20,15,17,7,15,10,0.9616,58911191,0.450944,14202837,0.0,
18,19,17,1,22,21,4,23,2,3,18,12,7.1489,39877501,0.351049,14010529,0.0,
17,19,16,12,23,4,20,2,14,16,14,3,1.6852,41393076,0.360169,14146703,0.0,
14,22,10,2,21,23,7,13,2,15,14,8,12.4577,42055496,0.362408,14026300,0.0,
18,11,5,15,23,22,7,7,18,16,13,9,3.4712,50988364,0.40619,14155110,0.0,
17,19,17,12,22,20,20,4,1,16,14,3,1.9082,41103482,0.359926,14145892,0.0,
16,22,21,14,19,2,12,13,14,3,4,10,40.5171,37423776,0.33594,13952806,0.0,
15,6,20,13,23,18,20,23,17,7,16,10,3.3705,53015667,0.422851,14164216,0.0,
14,22,5,17,23,12,4,14,9,4,7,12,12.3592,43224789,0.367255,13973717,0.0,
17,10,10,10,21,22,7,13,18,16,13,9,1.0852,51039754,0.408438,14147770,0.0,
14,23,9,2,23,22,7,13,18,11,14,8,42.2305,41821360,0.36121,14001876,0.0,
18,8,4,14,20,19,9,22,17,3,15,16,2.3463,53918046,0.435171,14175937,0.0,
14,17,22,13,21,18,20,15,18,6,16,10,28.6749,43095607,0.367956,14077241,0.0,
14,19,5,14,20,19,8,22,1,3,3,3,1.1232,46563346,0.390468,14198286,0.0,
16,9,15,13,15,18,18,15,17,7,13,10,1.0102,51065749,0.408119,14143326,0.0,
19,23,22,16,22,18,20,22,0,16,2,13,47.9474,34503140,0.321039,13807288,0.0,
20,22,21,0,20,19,12,22,18,16,6,12,46.7303,34673944,0.320432,13812580,0.0,
20,22,22,1,22,22,7,6,17,12,6,13,48.2545,34378898,0.320325,13804680,0.0,
18,23,11,15,23,19,20,23,2,16,13,9,50.2626,38629423,0.343408,13944105,0.0,
14,14,10,17,21,4,6,6,16,1,16,9,0.9642,49345567,0.400253,14151956,0.0,
14,9,5,13,20,18,18,16,17,7,11,10,0.9617,55277738,0.430497,14177663,0.0,
14,22,21,14,20,18,11,22,2,3,4,16,39.075,38989326,0.353415,13980065,0.0,
19,22,21,17,20,18,12,23,1,16,2,12,43.5217,35324715,0.321854,13846044,0.0,
13,10,14,18,20,21,11,7,14,2,13,9,0.9731,52423064,0.416988,14167286,0.0,
19,19,17,1,23,6,4,8,2,3,18,13,28.0417,39081431,0.346203,13951707,0.0,
18,22,5,14,20,19,10,15,18,6,15,17,29.2989,40725356,0.364092,13946316,0.0,
15,5,22,16,23,18,20,22,17,3,15,10,27.3447,53411938,0.422717,14161116,0.0,
18,22,21,14,21,12,12,13,1,1,4,12,43.3366,36050850,0.327692,13906498,0.0,
16,22,21,18,20,17,4,22,7,4,8,9,40.5171,37504412,0.336533,13966211,0.0,
18,19,16,1,23,21,4,8,2,3,18,13,5.6391,40112233,0.35195,13994500,0.0,
14,14,14,18,20,6,11,7,16,2,14,9,0.9757,48187598,0.394027,14144079,0.0,
14,22,22,14,20,18,11,22,1,3,4,16,45.5444,38777527,0.35333,13977316,0.0,
14,17,14,12,22,10,12,3,14,3,12,3,0.9965,45840186,0.383686,14210910,0.0,
18,19,21,3,20,21,4,23,2,3,7,12,25.7875,38748096,0.344981,13996191,0.0,
18,22,17,16,21,12,4,22,7,4,18,12,34.6265,37182505,0.333788,13917930,0.0,
14,22,11,9,13,22,6,13,19,6,13,9,12.4676,41694504,0.360068,13998312,0.0,
10,19,15,15,23,19,12,3,1,15,22,3,1.1367,46075628,0.389911,14166899,0.0,
14,12,9,18,20,15,6,8,18,17,15,12,0.9625,51278616,0.406488,14126920,0.0,
20,22,21,1,16,19,12,22,13,16,6,12,46.7303,34673944,0.320432,13812577,0.0,
18,5,17,13,22,21,20,22,17,7,18,12,4.0152,52719426,0.417071,14118031,0.0,
14,20,5,1,23,18,0,16,2,3,15,10,1.4407,45041674,0.377856,14062187,0.0,
14,8,5,13,22,18,18,15,17,7,13,10,0.9617,56179107,0.436313,14183455,0.0,
17,20,16,12,20,4,20,2,10,16,14,3,2.4151,40422947,0.352654,14122467,0.0,
20,23,22,1,20,19,20,22,17,16,6,12,47.4987,33927880,0.318359,13777883,0.0,
20,22,21,0,21,19,12,22,18,16,6,7,46.7303,35034730,0.322882,13891712,0.0,
14,22,15,10,13,19,12,3,1,6,2,3,12.4364,40957882,0.357858,14084726,0.0,
19,19,21,17,20,17,12,22,3,16,19,12,33.632,38016220,0.338881,13940942,0.0,
16,19,15,15,21,19,8,23,2,3,8,3,1.2357,42320987,0.367107,14163197,0.0,
18,19,21,1,14,21,5,23,1,3,3,10,25.7518,38875111,0.345997,14027329,0.0,
22,19,21,3,20,21,4,23,2,3,7,12,64.1332,36674286,0.331621,13924691,0.0,
18,18,21,14,20,19,10,22,18,3,16,18,19.0272,39635736,0.35696,14008950,0.0,
19,22,21,17,22,3,12,22,1,16,5,12,43.5217,35324715,0.321854,13846060,0.0,
17,19,16,12,20,19,20,3,14,16,14,3,1.6852,41393076,0.360169,14146711,0.0,
14,22,15,16,21,12,4,22,7,4,18,16,12.6767,40715868,0.362967,13995621,0.0,
18,15,10,17,23,4,4,8,16,0,13,9,3.5706,45890576,0.379548,14119979,0.0,
17,19,12,0,21,4,20,3,14,16,14,12,1.5455,41918391,0.360609,14019916,0.0,
18,19,16,14,23,21,4,8,2,3,18,3,6.5424,40809409,0.357027,14152795,0.0,
20,23,22,1,22,22,20,22,17,3,6,13,47.6535,33863056,0.319375,13779335,0.0,
18,19,17,4,22,21,4,23,2,15,18,12,7.1489,39877501,0.351049,14010531,0.0,
14,22,9,12,22,10,12,3,13,3,12,3,11.8929,42698558,0.366631,14097148,0.0,
18,17,21,14,18,12,12,13,1,1,4,12,20.3956,40666095,0.353664,14025032,0.0,
17,19,16,1,23,21,5,8,2,2,14,13,1.6958,40732835,0.355485,14009275,0.0,
18,19,18,12,22,4,19,3,14,17,18,3,7.8465,40223907,0.356258,14147157,0.0,
18,18,17,14,20,11,10,22,20,3,18,18,4.4466,40762291,0.363009,14024352,0.0,
18,23,21,16,22,19,4,22,7,3,16,12,47.9467,35553047,0.326063,13882680,0.0,
14,5,5,13,23,12,12,15,17,1,4,10,0.9616,58911191,0.450944,14202847,0.0,
19,22,21,14,21,18,19,13,1,7,15,13,44.0669,35258569,0.322836,13845776,0.0,
21,19,16,1,23,21,4,23,2,2,18,12,51.7532,38412886,0.341713,13940996,0.0,
17,19,17,1,21,21,5,8,2,2,14,8,1.9088,40743916,0.356518,14071334,0.0,
14,3,5,13,23,7,12,15,17,1,4,10,0.9616,60767202,0.463321,14214281,0.0,
20,23,22,1,21,22,20,22,17,3,6,13,47.6535,33863056,0.319375,13779331,0.0,
14,18,21,14,20,4,6,22,16,3,15,16,12.6491,42649148,0.374302,14084204,0.0,
18,14,10,17,23,19,6,12,18,2,13,11,3.5209,46666851,0.384296,14105599,0.0,
14,14,14,18,20,6,10,7,16,2,14,9,0.9757,48187598,0.394027,14144073,0.0,
14,9,5,13,20,18,19,15,17,7,13,10,0.9617,55277738,0.430497,14177706,0.0,
20,23,22,13,20,19,20,22,17,16,7,10,47.4987,34060121,0.319444,13814165,0.0,
14,9,5,1,20,20,18,15,17,7,14,8,0.9616,55444495,0.432071,14212094,0.0,
18,19,21,14,18,12,12,13,16,3,5,12,25.7875,38748096,0.344981,13996206,0.0,
18,22,21,14,21,19,10,22,2,1,14,18,45.9927,36001610,0.335683,13904463,0.0,
18,22,11,7,23,22,7,8,18,16,13,11,34.6787,39028406,0.344134,13948895,0.0,
17,20,16,12,20,4,20,2,10,16,14,3,2.4151,40422947,0.352654,14122483,0.0,
19,19,19,17,20,17,14,22,2,17,19,12,26.7922,38570313,0.343723,13950302,0.0,
18,19,17,1,22,21,2,23,3,3,18,12,7.1489,39877501,0.351049,14010532,0.0,
18,22,17,16,20,12,4,22,5,4,19,12,34.6265,37182505,0.333788,13917946,0.0,
21,19,21,17,21,17,12,22,3,16,18,12,59.9602,36991479,0.335368,13924308,0.0,
14,17,17,2,22,10,12,3,14,3,14,2,1.093,45030605,0.379179,14220049,0.0,
18,19,21,13,20,22,4,23,2,3,7,12,25.7875,38748096,0.344981,13996211,0.0,
20,11,5,3,21,21,6,23,2,5,7,12,47.4507,49456627,0.397297,14031777,0.0,
14,19,22,4,20,22,7,13,18,15,13,8,33.5131,41343557,0.362043,14082756,0.0,
18,19,21,13,14,12,5,23,1,4,2,10,25.7518,38875111,0.345997,14027329,0.0,
18,22,17,2,21,21,4,22,8,3,18,12,34.6265,37182505,0.333788,13917930,0.0,
14,19,14,15,22,19,12,3,1,6,18,11,1.1404,43368856,0.371559,14066606,0.0,
14,5,6,13,14,14,12,15,17,1,4,3,0.9616,59129668,0.454773,14307163,0.0,
14,19,11,15,13,19,11,3,1,6,19,3,1.1255,44809203,0.381411,14185677,0.0,
17,22,15,9,23,22,8,13,21,16,13,9,18.5546,38572968,0.342017,13966352,0.0,
13,12,9,19,15,15,4,8,13,19,14,12,0.9631,51846910,0.409557,14120394,0.0,
21,23,22,0,22,22,20,22,17,2,6,13,48.2996,33407896,0.317045,13764976,0.0,
16,23,22,14,20,19,20,22,17,16,14,12,46.9972,36564672,0.332889,13896415,0.0,
20,20,16,0,20,4,20,4,10,16,6,3,51.6399,38508046,0.342202,14052903,0.0,
18,22,17,2,21,21,12,22,8,3,18,12,34.6265,37182505,0.333788,13917922,0.0,
19,19,21,17,20,17,4,22,1,17,19,12,33.632,38016220,0.338881,13940945,0.0,
17,20,14,12,20,4,12,2,10,3,12,3,2.2132,41010365,0.357528,14126768,0.0,
14,17,16,12,21,10,20,3,14,15,14,3,1.0345,45254886,0.378848,14207127,0.0,
19,19,11,17,23,22,7,11,17,17,13,12,28.2174,40906235,0.354735,13969473,0.0,
17,22,19,9,20,17,14,22,2,16,19,7,26.0738,37548390,0.338452,13987650,0.0,
17,22,21,14,21,12,7,13,1,1,14,12,41.2053,36634015,0.33079,13908534,0.0,
18,22,11,9,23,22,12,13,18,16,3,9,34.4206,39154930,0.3451,13968770,0.0,
20,22,21,22,21,18,19,13,1,7,15,13,47.8876,34600868,0.321196,13806644,0.0,
13,19,12,0,21,4,20,3,17,16,14,12,1.1202,44439250,0.375344,14038628,0.0,
20,16,9,18,21,16,4,8,13,19,14,13,47.4107,43591016,0.368842,13991888,0.0,
15,23,22,0,15,22,20,22,18,0,6,14,46.7669,37662310,0.348755,13956372,0.0,
14,9,5,0,20,18,18,15,17,7,13,8,0.9616,55444495,0.432071,14212103,0.0,
14,9,5,13,20,21,19,12,17,7,15,10,0.9617,55277738,0.430497,14177658,0.0,
20,22,21,18,21,18,4,22,8,4,7,12,46.7303,34673944,0.320432,13812580,0.0,
14,11,5,2,21,22,7,12,17,15,14,8,0.9618,53640722,0.42236,14200456,0.0,
14,21,16,11,23,22,8,13,18,15,14,9,3.2896,41034598,0.356624,14025533,0.0,
17,11,4,3,21,22,9,13,21,16,13,8,1.0848,51964266,0.412407,14171863,0.0,
17,22,15,11,23,20,8,15,22,16,12,9,18.5546,38572968,0.342017,13966369,0.0,
13,9,5,0,20,21,18,13,17,7,21,8,0.9623,55998178,0.434703,14210955,0.0,
21,19,17,0,22,22,20,23,3,2,6,13,52.7051,38086064,0.342708,13930424,0.0,
18,23,21,3,22,21,2,22,18,3,18,12,47.9467,35553047,0.326063,13882682,0.0,
18,19,21,17,20,18,12,22,6,16,19,12,25.7875,38748096,0.344981,13996176,0.0,
19,22,22,18,21,12,4,22,2,4,11,12,47.9649,35106985,0.321374,13843661,0.0,
16,19,15,15,15,19,8,23,1,7,3,3,1.2357,42320987,0.367107,14163219,0.0,
14,19,11,14,13,19,11,3,1,3,19,3,1.1255,44809203,0.381411,14185665,0.0,
19,19,19,17,22,17,14,4,1,17,19,11,26.8226,38651944,0.344432,13970627,0.0,
14,19,14,8,20,19,12,22,2,6,18,12,1.1396,43291024,0.370799,14043378,0.0,
14,19,14,15,22,20,3,20,1,6,8,12,1.1396,43291024,0.370799,14043375,0.0,
18,22,21,18,21,12,13,3,7,4,17,11,43.3416,36133336,0.328378,13924952,0.0,
18,22,17,2,20,21,4,23,2,3,18,12,34.6265,37182505,0.333788,13917938,0.0,
19,19,17,1,22,21,2,22,8,3,18,17,25.9502,38982028,0.35541,13971790,0.0,
15,15,15,15,22,21,12,21,1,6,19,3,0.9945,46797223,0.387444,14232015,0.0,
17,22,20,9,13,17,14,4,2,16,19,7,34.2204,37260119,0.336958,13984701,0.0,
17,22,19,9,20,15,14,22,2,16,12,9,26.0738,37400087,0.337189,13956805,0.0,
17,22,15,11,23,17,8,15,22,15,19,7,18.5546,38721271,0.343281,13997253,0.0,
18,13,17,3,21,15,4,8,8,3,18,12,4.0224,45493552,0.375842,14069688,0.0,
14,22,11,2,23,21,6,22,7,17,15,9,12.4676,41694504,0.360068,13998311,0.0,
17,22,21,14,21,12,7,13,1,1,14,14,42.6214,36838925,0.343332,13955905,0.0,
21,23,22,0,22,22,20,22,17,2,6,13,48.2996,33407896,0.317045,13764980,0.0,
17,22,17,6,21,21,8,15,7,3,18,9,20.1087,37976620,0.338513,13961410,0.0,
19,22,15,11,23,20,12,23,22,16,12,13,50.2604,36976044,0.332131,13860907,0.0,
17,22,11,9,23,22,7,4,17,16,13,9,18.0745,39740169,0.348245,13974819,0.0,
14,15,15,15,13,21,12,12,2,6,19,2,0.9916,47487303,0.391329,14245754,0.0,
20,23,22,1,20,19,20,22,17,16,6,12,47.4987,33927880,0.318359,13777858,0.0,
17,22,21,14,21,12,7,13,1,1,14,12,41.2053,36634015,0.33079,13908526,0.0,
18,21,21,12,21,18,19,13,1,7,16,13,37.5013,36811520,0.334437,13925147,0.0,
19,20,16,1,23,19,4,9,2,5,18,13,30.4794,38393660,0.338865,13924044,0.0,
19,22,21,12,22,10,19,2,14,3,12,5,43.5324,35814415,0.325577,13948688,0.0,
14,16,15,14,21,19,12,14,1,7,15,12,0.9939,45859614,0.380535,14090188,0.0,
18,20,16,12,20,5,20,2,6,16,14,3,9.2844,39851757,0.349767,14128642,0.0,
17,22,17,2,21,21,4,23,8,4,18,12,20.28,37765993,0.336864,13919434,0.0,
20,14,14,18,20,6,11,16,16,1,16,9,47.6294,44269621,0.37162,14046707,0.0,
14,9,5,0,20,20,18,6,15,8,14,8,0.9616,55444495,0.432071,14212095,0.0,
17,22,23,9,21,19,6,12,8,16,13,12,48.1576,36296866,0.330721,13904520,0.0,
20,22,15,19,23,22,4,22,21,5,7,9,59.0207,36603842,0.330586,13874736,0.0,
21,17,22,9,21,22,20,22,17,1,6,9,48.6906,38830575,0.344904,13996131,0.0,
17,22,11,0,23,22,3,13,18,16,13,14,23.0016,39729825,0.359105,13978976,0.0,
14,12,11,2,22,16,6,13,22,17,14,9,0.9635,50899453,0.405396,14161695,0.0,
14,11,5,3,21,22,7,8,6,15,14,8,0.9618,53640722,0.42236,14200456,0.0,
17,19,16,1,22,20,18,23,3,15,18,12,1.6866,40745145,0.354463,14011400,0.0,
18,20,17,13,20,5,4,2,10,3,14,3,9.955,39563628,0.349526,14126542,0.0,
19,7,5,1,16,21,3,15,17,7,14,8,24.8269,53970487,0.423951,14141030,0.0,
14,20,16,1,22,21,20,23,3,3,18,12,1.5791,41692080,0.357983,14012984,0.0,
21,23,22,0,22,22,20,22,1,7,6,17,48.0562,33020348,0.325362,13737737,0.0,
18,21,21,12,21,18,19,13,17,1,16,13,37.5013,36811520,0.334437,13925132,0.0,
19,22,12,14,21,18,19,8,1,15,15,12,50.0466,37917939,0.33408,13866971,0.0,
17,22,21,0,21,4,20,3,14,7,14,13,41.6151,36611199,0.331867,13903055,0.0,
18,20,17,13,20,5,4,2,10,3,14,3,9.955,39563628,0.349526,14126546,0.0,
18,19,16,1,23,21,4,8,2,3,18,10,6.5481,40291509,0.35229,14044542,0.0,
14,21,5,3,21,12,7,13,0,15,14,8,2.9505,44330014,0.375904,14070781,0.0,
17,11,21,14,19,22,7,13,17,1,14,12,13.9216,46744611,0.38336,14071328,0.0,
17,14,14,18,20,6,11,5,16,2,14,9,1.1064,46214127,0.382312,14115074,0.0,
14,11,5,3,21,22,5,8,6,15,14,8,0.9618,53640722,0.42236,14200449,0.0,
14,19,6,1,20,18,2,15,17,7,13,12,1.1205,45630941,0.383744,14059712,0.0,
18,8,16,13,22,21,19,23,3,3,18,10,3.6847,50442341,0.403926,14136802,0.0,
17,22,19,9,20,21,14,14,1,16,12,9,26.0738,37400087,0.337189,13956795,0.0,
17,22,15,11,23,15,8,23,22,16,12,9,18.5546,38572968,0.342017,13966368,0.0,
14,12,9,18,20,19,5,20,13,17,14,12,0.9625,51278616,0.406488,14126920,0.0,
14,19,14,8,15,16,11,9,2,6,18,12,1.1396,43291024,0.370799,14043374,0.0,
13,19,6,0,21,4,20,4,17,16,14,12,1.1156,46202808,0.387105,14050562,0.0,
14,11,12,2,21,22,7,12,18,15,14,7,0.9649,51664640,0.410616,14198145,0.0,
14,11,5,3,20,23,18,8,8,15,14,8,0.9618,53640722,0.42236,14200451,0.0,
14,9,5,1,21,20,7,15,16,7,14,9,0.9617,55358374,0.431063,14191068,0.0,
14,9,4,1,20,20,18,15,17,7,14,8,0.9616,55737009,0.43393,14214018,0.0,
14,19,16,8,20,19,12,22,2,11,18,12,1.1999,42703314,0.365935,14039312,0.0,
13,21,12,0,21,18,20,3,17,16,14,13,2.7914,42635697,0.365925,13988403,0.0,
18,19,21,12,21,5,19,13,1,7,16,12,25.7875,38748096,0.344981,13996205,0.0,
18,22,17,9,13,21,14,4,2,16,19,7,34.323,37536265,0.336655,13991579,0.0,
17,22,20,2,21,17,4,22,8,3,18,12,34.2494,36900231,0.334021,13911882,0.0,
20,20,17,1,23,4,22,2,10,2,14,3,51.9945,38222717,0.341997,14051088,0.0,
21,23,22,13,22,23,3,22,18,3,6,13,48.2996,33407896,0.317045,13764984,0.0,
19,22,21,9,21,22,5,13,1,7,15,9,43.5324,35535946,0.323283,13889700,0.0,
17,22,13,15,23,18,21,13,21,16,13,13,19.1805,38916971,0.343907,13922515,0.0,
18,20,16,1,20,21,4,8,2,3,12,13,9.0778,39155856,0.344571,13972010,0.0,
17,19,19,9,23,15,14,22,1,16,18,9,3.8438,40081926,0.354534,14043734,0.0,
15,19,17,15,22,21,2,23,1,3,18,12,1.3045,41811091,0.362932,14039826,0.0,
17,15,15,1,13,21,12,3,3,2,19,3,1.138,45457339,0.379386,14202738,0.0,
17,22,19,8,20,21,14,14,2,16,12,9,26.0738,37400087,0.337189,13956806,0.0,
17,19,19,9,23,15,14,22,1,16,20,9,3.8438,40081926,0.354534,14043739,0.0,
17,22,15,11,23,20,8,15,17,16,12,8,18.5546,38648984,0.342683,13983482,0.0,
14,9,6,1,20,20,18,15,22,7,14,9,0.9617,55069265,0.43042,14188769,0.0,
14,9,5,1,20,20,4,15,13,7,14,8,0.9616,55444495,0.432071,14212097,0.0,
14,12,8,18,15,15,18,8,17,13,14,12,0.9623,51563280,0.408389,14128059,0.0,
17,17,17,4,21,21,4,23,8,4,18,12,1.3681,42384059,0.362651,14040414,0.0,
14,22,15,12,21,19,12,12,0,7,15,12,12.8813,40314194,0.351965,13953944,0.0,
17,15,16,16,20,19,20,2,10,16,14,3,1.1889,45164524,0.37618,14200646,0.0,
17,17,16,12,13,6,12,3,1,6,19,3,1.2325,43327360,0.368542,14186084,0.0,
17,22,22,12,22,4,20,2,10,16,14,1,46.3303,37210420,0.337679,14073146,0.0,
20,20,16,18,20,18,4,22,8,4,8,12,51.5389,37863721,0.336519,13906158,0.0,
18,22,21,18,21,4,3,22,7,4,14,13,43.8394,36001446,0.328424,13885268,0.0,
17,22,21,0,21,11,18,3,14,7,7,12,41.2053,36634015,0.33079,13908529,0.0,
17,12,12,3,22,16,14,4,2,17,19,7,1.0901,48780728,0.392861,14168588,0.0,
14,22,19,9,13,17,5,9,7,16,14,9,21.4584,39347239,0.349037,13979867,0.0,
17,19,19,9,21,17,22,5,2,16,19,7,3.8309,40232922,0.355811,14077870,0.0,
17,22,13,0,13,4,12,3,14,16,13,12,18.2435,38944214,0.342841,13928057,0.0,
18,20,16,1,20,15,4,7,1,16,12,13,9.0778,39155856,0.344571,13972036,0.0,
17,22,19,9,20,21,14,23,2,3,11,9,26.0738,37400087,0.337189,13956805,0.0,
19,23,22,0,21,22,20,22,1,7,16,17,48.1187,34418071,0.330061,13829452,0.0,
20,22,21,14,22,19,19,13,1,7,6,13,47.8876,34600868,0.321196,13806632,0.0,
13,17,12,0,21,21,20,3,17,16,13,17,1.0002,46869730,0.394079,14098238,0.0,
21,23,22,0,22,5,20,22,1,7,6,12,47.7481,33443636,0.315437,13771674,0.0,
14,21,16,1,21,21,12,14,2,3,11,13,3.1204,40840613,0.35569,13980838,0.0,
18,16,15,14,20,17,4,8,1,7,15,12,3.8305,43314200,0.367456,14054892,0.0,
19,22,19,14,22,18,19,13,1,6,15,18,45.2992,35654297,0.335441,13856145,0.0,
17,22,22,9,20,21,11,14,1,16,12,2,46.3303,37135979,0.33703,14057196,0.0,
12,11,5,3,21,23,7,8,6,15,14,8,0.9625,54861362,0.429394,14195644,0.0,
18,19,17,0,22,21,2,23,3,3,18,12,7.1489,39877501,0.351049,14010535,0.0,
17,15,16,15,13,21,12,3,1,6,18,9,1.187,44718784,0.371885,14105192,0.0,
14,22,19,9,20,21,14,14,1,16,12,3,21.1196,39780760,0.353047,14074886,0.0,
17,22,12,0,21,21,4,23,8,3,18,12,18.1426,39232700,0.343253,13930322,0.0,
13,19,17,2,21,4,20,2,17,16,14,12,1.2786,42991173,0.368991,14027940,0.0,
14,9,5,1,20,20,18,15,17,7,14,8,0.9616,55444495,0.432071,14212097,0.0,
19,22,21,14,21,18,19,13,1,7,13,13,44.0669,35258569,0.322836,13845757,0.0,
14,14,19,19,20,6,14,7,2,2,14,9,1.6655,46719320,0.38752,14130184,0.0,
17,22,14,7,20,20,11,14,16,16,12,9,18.369,38860645,0.343663,13968678,0.0,
18,20,16,3,19,19,4,7,1,3,12,13,9.0778,39155856,0.344571,13972032,0.0,
21,23,22,0,22,22,20,23,2,7,6,17,48.0562,33020348,0.325362,13737749,0.0,
14,22,16,8,21,19,12,22,2,16,18,12,13.3125,40017870,0.348695,13952145,0.0,
17,21,20,9,12,17,14,4,1,11,19,7,18.4875,38079157,0.343493,14021957,0.0,
17,22,13,2,21,4,12,3,1,19,13,12,18.2435,38944214,0.342841,13928067,0.0,
14,16,15,14,13,19,12,14,14,7,15,12,0.9939,45859614,0.380535,14090174,0.0,
14,11,5,2,21,22,7,14,18,15,15,8,0.9618,53640722,0.42236,14200456,0.0,
14,16,15,15,21,19,12,13,1,7,14,12,0.9939,45859614,0.380535,14090183,0.0,
23,23,10,3,23,16,6,8,7,17,14,12,68.0985,35791508,0.325709,13704917,0.0,
12,12,22,0,22,5,20,22,1,7,6,9,27.85,49020511,0.396419,14128777,0.0,
18,20,16,0,20,21,11,8,2,3,13,12,9.6952,39210242,0.34404,13987501,0.0,
17,22,13,0,13,4,5,3,14,16,12,10,18.2201,39073436,0.343886,13956995,0.0,
13,19,17,15,22,21,2,23,21,3,15,9,1.2726,43197738,0.370467,14077374,0.0,
14,9,6,1,20,20,18,15,2,7,18,13,0.9622,54858372,0.429514,14140644,0.0,
21,23,22,0,22,22,20,22,1,7,7,17,48.0562,33020348,0.325362,13737748,0.0,
18,22,21,18,20,12,4,22,7,4,6,12,43.3366,36050850,0.327692,13906498,0.0,
17,22,12,9,13,4,14,3,17,16,19,7,18.0978,39591582,0.346198,14003583,0.0,
13,19,20,0,21,17,20,4,2,16,13,12,4.3973,42117031,0.366118,14017408,0.0,
14,9,11,1,20,15,18,7,17,17,11,8,0.963,53696025,0.422993,14199803,0.0,
14,12,1,3,23,21,7,15,7,7,14,9,0.9622,53815305,0.422379,14182032,0.0,
17,22,21,8,22,20,14,13,1,1,14,12,41.2053,36634015,0.33079,13908537,0.0,
17,22,19,14,20,12,7,14,2,16,12,9,26.0738,37400087,0.337189,13956803,0.0,
14,20,9,18,23,4,7,8,9,4,13,9,1.4416,43952418,0.371931,14067252,0.0,
17,14,18,12,20,3,20,2,17,13,14,3,1.4949,45485524,0.381052,14201720,0.0,
6,22,21,14,21,22,5,13,1,1,14,12,39.2795,43549403,0.372463,13936567,0.0,
21,23,22,0,22,12,22,22,1,7,7,17,48.0562,33020348,0.325362,13737751,0.0,
14,10,21,17,21,12,11,7,0,1,14,12,11.1052,49606389,0.400713,14104112,0.0,
17,22,14,15,20,6,8,13,16,2,14,9,18.369,38860645,0.343663,13968674,0.0,
14,14,14,18,20,4,5,3,14,14,20,12,0.976,47981543,0.392432,14102284,0.0,
17,22,13,0,12,6,11,7,16,4,12,9,18.2201,39154072,0.344481,13970399,0.0,
21,23,23,0,21,4,4,22,1,15,6,10,48.0937,33446306,0.316474,13800038,0.0,
17,22,10,0,13,5,21,3,14,7,12,12,18.1032,39816411,0.348268,13934739,0.0,
17,22,12,14,21,12,7,14,2,16,12,9,18.0978,39443279,0.344934,13972923,0.0,
17,22,15,2,20,21,4,23,8,4,18,12,18.63,38360099,0.340345,13924156,0.0,
17,22,17,7,13,21,4,4,8,7,18,12,20.28,37765993,0.336864,13919418,0.0,
17,22,20,4,21,13,14,23,2,16,19,7,34.2204,37260119,0.336958,13984701,0.0,
14,16,8,17,15,15,18,8,17,13,15,12,0.9696,47904858,0.391292,14104499,0.0,
14,11,5,2,21,23,6,9,18,15,15,8,0.9618,53640722,0.42236,14200446,0.0,
17,11,19,17,19,12,7,14,14,16,12,9,2.1114,47499888,0.389593,14121160,0.0,
14,22,10,9,23,4,7,9,4,2,13,9,12.4577,41980186,0.361733,14000552,0.0,
18,22,19,8,18,21,14,14,2,3,12,13,37.2553,36556247,0.33322,13891846,0.0,
17,20,14,1,20,21,4,8,2,16,12,9,2.2177,40578326,0.353479,14027851,0.0,
15,19,16,15,22,21,2,23,2,3,18,13,1.2063,42101936,0.364019,14026742,0.0,
18,20,17,1,20,23,4,8,1,3,12,13,9.7969,38862002,0.344326,13969369,0.0,
11,12,20,9,13,14,14,4,2,17,19,9,2.9706,50151433,0.402346,14140132,0.0,
17,22,11,3,23,17,6,8,7,16,14,7,18.0745,39888472,0.349508,14005535,0.0,
14,12,5,2,21,22,7,12,18,15,14,8,0.9622,52718588,0.415043,14195169,0.0,
14,11,8,18,15,15,18,8,17,13,16,12,0.962,52461654,0.414849,14134842,0.0,
19,9,21,1,20,21,18,15,7,7,14,12,29.5395,47181060,0.384658,14031322,0.0,
15,22,5,18,21,18,4,22,18,4,7,8,12.987,42902607,0.366583,14041900,0.0,
17,20,16,12,20,4,20,2,10,16,14,3,2.4151,40422947,0.352654,14122459,0.0,
21,23,22,0,22,22,20,22,1,7,7,17,48.0562,33020348,0.325362,13737744,0.0,
13,19,12,0,21,4,14,3,0,15,14,6,1.1194,44857570,0.378629,14130933,0.0,
17,19,19,6,23,6,20,22,18,16,20,12,3.7506,39869279,0.352897,14003062,0.0,
17,8,19,1,22,15,14,22,2,15,20,8,2.085,50306178,0.40611,14160117,0.0,
14,20,5,9,20,20,18,15,15,8,14,10,1.4407,45041674,0.377856,14062188,0.0,
18,9,17,1,20,20,18,8,1,3,12,12,4.0196,49105075,0.39699,14097983,0.0,
14,20,5,1,20,23,4,15,17,7,15,8,1.4427,45197412,0.379094,14096567,0.0,
19,22,21,14,21,18,19,23,1,7,15,13,44.0669,35258569,0.322836,13845776,0.0,
17,22,17,2,21,21,4,13,8,4,18,12,20.28,37765993,0.336864,13919421,0.0,
17,22,19,14,20,12,7,22,1,16,12,12,26.087,37189617,0.335525,13914894,0.0,
17,19,19,6,23,7,20,14,18,16,20,9,3.8438,40081926,0.354534,14043736,0.0,
10,16,16,3,19,21,12,9,1,3,11,13,1.0202,48050419,0.39021,14066914,0.0,
19,20,15,15,13,15,4,3,1,6,19,3,30.1523,39413933,0.346686,14075035,0.0,
17,22,18,2,21,17,18,7,7,3,18,12,22.3823,37474315,0.33637,13917318,0.0,
14,11,8,18,15,15,4,23,17,13,14,12,0.962,52461654,0.414849,14134839,0.0,
18,19,19,6,23,20,20,22,1,16,12,13,9.1449,39234415,0.3504,13984756,0.0,
17,22,19,10,18,7,9,14,20,3,20,12,26.087,37189617,0.335525,13914882,0.0,
22,23,22,16,22,23,5,22,1,7,6,17,48.5994,32574635,0.322572,13726265,0.0,
18,22,21,2,20,10,20,22,7,4,7,12,43.3366,36050850,0.327692,13906476,0.0,
23,20,17,0,20,22,6,22,1,7,7,17,57.403,36146262,0.343572,13946527,0.0,
18,23,22,1,22,23,19,8,1,3,12,13,48.1982,35279840,0.326754,13859755,0.0,
17,22,20,4,21,13,14,20,2,16,19,7,34.2204,37260119,0.336958,13984701,0.0,
14,14,10,17,23,4,7,7,16,2,13,9,0.9642,49345567,0.400253,14151940,0.0,
17,22,19,8,20,12,14,14,2,16,12,9,26.0738,37400087,0.337189,13956813,0.0,
17,22,19,14,20,21,13,14,2,16,12,9,26.0738,37400087,0.337189,13956813,0.0,
17,22,17,2,21,21,4,23,8,4,18,12,20.28,37765993,0.336864,13919432,0.0,
17,22,19,8,20,21,15,13,2,16,12,9,26.0738,37400087,0.337189,13956810,0.0,
17,22,20,4,20,13,14,23,2,16,19,7,34.2204,37260119,0.336958,13984695,0.0,
17,20,14,1,21,21,4,8,2,16,12,9,2.2177,40578326,0.353479,14027873,0.0,
18,19,16,3,19,19,4,7,1,3,12,13,5.6391,40112233,0.35195,13994484,0.0,
18,22,21,18,21,18,4,22,8,4,7,12,43.3366,36050850,0.327692,13906490,0.0,
20,22,3,1,20,20,4,21,17,4,14,8,59.4248,40173113,0.350956,13921090,0.0,
14,8,23,18,21,18,18,16,8,7,7,15,38.7658,51508654,0.422131,14154497,0.0,
17,22,19,16,20,22,14,13,16,2,14,9,26.0738,37400087,0.337189,13956802,0.0,
18,22,14,7,18,5,8,14,2,3,12,13,34.2803,38005497,0.339633,13903609,0.0,
14,14,10,15,20,4,8,8,16,2,14,9,0.9642,49345567,0.400253,14151955,0.0,
17,22,16,17,23,6,7,13,16,2,13,8,18.9831,38347545,0.33942,13981208,0.0,
14,18,9,18,15,15,18,8,17,13,14,12,1.018,45717384,0.381872,14074090,0.0,
18,12,16,3,19,19,4,7,1,3,12,13,3.165,46615261,0.381479,14067818,0.0,
14,16,21,2,15,15,18,12,17,13,15,12,10.91,44135678,0.370953,14069080,0.0,
21,23,8,16,22,22,20,22,1,7,7,17,64.8351,36980339,0.345637,13768159,0.0,
18,22,14,8,18,6,10,13,3,3,10,13,34.2803,38005497,0.339633,13903603,0.0,
17,22,19,16,20,20,14,13,15,2,11,8,26.0738,37476103,0.337854,13973832,0.0,
14,19,16,1,20,1,12,19,17,11,14,12,1.1999,42703314,0.365935,14039299,0.0,
13,19,12,8,21,22,23,6,2,16,18,12,1.1202,44439250,0.375344,14038617,0.0,
15,19,17,15,22,19,2,23,2,3,18,12,1.3045,41811091,0.362932,14039841,0.0,
17,19,19,14,20,12,7,14,1,16,12,9,3.8438,40081926,0.354534,14043733,0.0,
18,22,19,8,22,18,14,14,2,8,12,13,37.2553,36556247,0.33322,13891850,0.0,
17,22,19,2,21,17,4,23,8,3,18,12,26.087,37189617,0.335525,13914890,0.0,
20,23,21,18,21,21,4,15,8,11,16,12,47.5412,34134755,0.319413,13779339,0.0,
14,7,8,1,20,18,18,22,22,4,6,9,0.9618,56298720,0.439399,14200135,0.0,
17,22,13,15,20,12,7,13,15,2,12,9,18.2201,39154072,0.344481,13970400,0.0,
17,22,20,14,20,5,8,22,1,14,14,12,34.2494,36900231,0.334021,13911847,0.0,
22,23,22,16,21,17,18,21,1,8,6,16,48.0108,32698476,0.322447,13752494,0.0,
17,22,18,2,22,23,5,8,7,2,18,12,22.3823,37474315,0.33637,13917311,0.0,
15,19,17,15,20,21,4,8,1,3,12,13,1.2997,41812022,0.363781,14023683,0.0,
18,20,16,1,22,23,2,23,1,10,18,12,9.6952,39210242,0.34404,13987509,0.0,
14,9,4,1,12,17,14,4,17,8,14,8,0.9616,55737009,0.43393,14214017,0.0,
17,21,21,9,20,21,18,15,1,11,19,7,31.8288,37815525,0.340245,14018132,0.0,
17,22,18,2,22,17,18,7,7,7,18,12,22.3823,37474315,0.33637,13917290,0.0,
22,23,22,16,21,23,5,22,1,7,6,17,48.5994,32574635,0.322572,13726261,0.0,
17,22,20,3,21,18,4,22,8,3,7,12,34.2494,36900231,0.334021,13911895,0.0,
23,22,23,18,21,17,4,22,8,4,18,12,48.4889,32819790,0.309522,13712054,0.0,
14,9,5,1,20,19,18,15,17,7,14,8,0.9616,55444495,0.432071,14212098,0.0,
13,19,12,0,21,6,14,3,0,15,14,6,1.1194,44857570,0.378629,14130925,0.0,
21,22,19,16,22,5,19,22,1,7,6,12,64.8767,34742348,0.321345,13806274,0.0,
17,23,22,0,20,12,8,22,1,16,12,12,47.6591,35910613,0.329123,13881643,0.0,
18,20,16,1,22,19,6,7,1,16,12,13,9.0778,39155856,0.344571,13972039,0.0,
14,12,11,10,19,16,4,8,7,3,14,9,0.9635,50899453,0.405396,14161703,0.0,
14,11,7,0,15,15,6,8,2,13,16,12,0.9619,52751143,0.417377,14136801,0.0,
17,20,15,21,20,21,16,8,17,16,12,9,2.2772,40287467,0.351828,14025288,0.0,
22,23,22,16,21,23,5,7,1,7,17,17,48.5994,32574635,0.322572,13726272,0.0,
17,22,18,2,21,17,18,22,7,3,7,12,22.3823,37474315,0.33637,13917297,0.0,
14,16,8,1,19,15,18,8,17,13,15,12,0.9696,47904858,0.391292,14104490,0.0,
14,9,5,17,16,20,18,15,8,5,14,8,0.9616,55444495,0.432071,14212080,0.0,
17,22,21,3,16,18,4,22,8,3,7,12,41.2053,36634015,0.33079,13908542,0.0,
18,22,20,17,21,18,3,22,8,4,7,12,40.2719,36315916,0.330885,13909640,0.0,
18,22,19,8,18,21,20,14,2,3,12,13,37.2553,36556247,0.33322,13891840,0.0,
11,11,5,2,21,22,7,14,18,15,15,8,0.9631,55505894,0.432347,14202115,0.0,
17,6,6,1,20,20,18,14,22,7,14,9,1.0839,55850521,0.436432,14181368,0.0,
14,23,19,14,20,12,7,15,2,16,12,9,42.9313,38824149,0.347026,13957384,0.0,
17,22,14,15,21,6,4,12,16,2,14,13,19.3233,38627965,0.343089,13920799,0.0,
17,22,20,3,20,18,7,23,8,3,6,8,34.2204,37187832,0.33636,13971286,0.0,
18,22,19,18,15,15,18,14,16,3,15,13,37.2553,36556247,0.33322,13891850,0.0,
14,16,8,8,18,21,14,8,1,13,12,12,0.9696,47904858,0.391292,14104487,0.0,
18,20,22,16,19,19,5,7,1,6,12,13,41.6721,37510349,0.33814,13951660,0.0,
22,23,16,3,21,23,4,22,1,7,6,17,70.042,34221957,0.328957,13740352,0.0,
14,22,16,0,19,15,4,7,20,3,14,12,13.3125,40017870,0.348695,13952150,0.0,
19,20,10,19,15,19,18,8,1,14,12,13,30.6858,40151744,0.35003,13936843,0.0,
19,22,21,1,21,18,4,7,8,3,12,12,43.5217,35324715,0.321854,13846052,0.0,
20,20,17,18,20,23,4,22,0,4,8,13,51.8418,37504544,0.33732,13904624,0.0,
14,9,5,1,20,20,16,14,1,7,12,8,0.9616,55444495,0.432071,14212101,0.0,
18,20,17,1,20,23,4,8,18,3,14,13,9.7969,38862002,0.344326,13969365,0.0,
14,22,21,18,21,19,18,23,17,4,14,12,39.1202,38587199,0.342417,13938675,0.0,
19,18,9,18,15,15,4,8,7,13,7,12,26.6495,42435567,0.361098,13994101,0.0,
17,23,20,13,20,12,7,22,1,16,16,12,44.8134,36380138,0.332332,13886170,0.0,
17,22,17,2,22,16,5,8,7,2,12,12,20.28,37765993,0.336864,13919405,0.0,
17,19,19,6,23,19,20,13,18,15,20,13,3.7257,39853797,0.353897,14000459,0.0,
19,22,21,14,21,5,19,22,1,7,15,12,43.5217,35324715,0.321854,13846056,0.0,
17,23,13,15,20,6,7,13,21,2,19,9,45.9088,38636407,0.342764,13945096,0.0,
17,19,13,6,22,6,21,21,18,16,15,12,1.5543,41621921,0.360146,14017463,0.0,
14,12,11,10,19,16,4,7,1,3,12,9,0.9635,50899453,0.405396,14161706,0.0,
18,20,16,3,19,19,4,8,7,3,14,13,9.0778,39155856,0.344571,13972037,0.0,
17,22,6,1,22,16,5,8,8,2,12,8,18.05,41270762,0.357284,14001878,0.0,
14,9,18,2,20,20,16,14,1,8,12,12,1.1898,51346138,0.410203,14123773,0.0,
18,20,17,1,22,23,4,8,1,3,12,13,9.7969,38862002,0.344326,13969364,0.0,
20,22,21,18,20,18,4,22,8,4,7,12,46.7303,34673944,0.320432,13812561,0.0,
17,22,21,17,21,18,19,11,2,6,12,13,41.6151,36611199,0.331867,13903055,0.0,
19,22,19,14,20,12,7,19,1,16,15,9,47.1567,36087078,0.327879,13895671,0.0,
17,22,20,1,22,18,4,23,8,6,7,13,32.4556,36878638,0.335107,13906298,0.0,
14,15,15,15,13,21,12,0,1,2,19,3,0.9916,47418802,0.390718,14230693,0.0,
18,20,21,18,21,18,4,22,1,4,7,12,27.4072,37790024,0.337704,13970954,0.0,
18,22,16,3,19,19,4,7,8,3,12,13,34.3765,37426456,0.334738,13898586,0.0,
17,22,18,3,20,18,7,23,8,3,6,8,22.3262,37762452,0.338711,13976822,0.0,
17,22,17,2,22,16,3,8,7,2,12,12,20.28,37765993,0.336864,13919426,0.0,
12,19,13,8,21,22,23,6,3,16,7,12,1.1173,44784102,0.378195,14038762,0.0,
18,22,20,3,20,19,10,23,8,3,18,8,39.6724,36598752,0.333192,13965198,0.0,
7,19,20,8,21,22,23,6,2,16,18,12,3.9053,45803380,0.389412,14029022,0.0,
17,22,12,14,20,12,7,22,1,16,12,12,18.1426,39232700,0.343253,13930322,0.0,
20,20,19,18,23,21,20,13,18,15,20,13,53.5645,36916797,0.335997,13898922,0.0,
17,20,21,5,21,21,5,15,8,11,12,12,22.6675,38360870,0.34057,13962377,0.0,
18,9,6,17,22,18,3,12,0,4,7,12,3.4432,52330169,0.415084,14121969,0.0,
14,22,19,0,20,20,16,22,8,7,12,8,21.4584,39422549,0.349713,14006005,0.0,
19,23,22,0,22,4,20,22,1,7,6,14,49.2308,34607458,0.330717,13857974,0.0,
18,23,20,17,21,18,7,22,8,4,7,12,47.5268,35806518,0.329286,13885275,0.0,
16,18,10,18,15,15,18,8,18,7,6,11,1.0619,44187080,0.37407,14079382,0.0,
21,23,20,17,22,23,5,22,1,13,15,17,53.096,33484186,0.328492,13741913,0.0,
17,22,14,15,20,6,8,13,16,2,14,8,18.369,38936661,0.344329,13985653,0.0,
16,20,17,1,20,23,4,8,1,3,12,13,2.0429,40136946,0.352275,13981092,0.0,
17,19,19,6,20,19,8,13,18,2,14,5,3.849,40363074,0.357006,14103403,0.0,
17,22,14,15,23,6,20,13,18,15,19,15,22.8976,38811839,0.353793,13972851,0.0,
17,22,21,14,22,12,7,22,1,16,12,18,42.6152,36737497,0.341987,13922295,0.0,
22,23,20,16,21,23,5,22,1,7,6,12,57.8981,33537336,0.313844,13756556,0.0,
16,20,17,1,20,16,4,5,1,11,12,13,2.0429,40136946,0.352275,13981113,0.0,
14,21,20,9,12,23,14,8,1,3,18,7,14.4975,40020555,0.354792,14048829,0.0,
20,22,21,18,21,18,4,22,8,4,14,12,46.7303,34673944,0.320432,13812581,0.0,
16,22,20,17,20,18,3,22,8,4,7,12,28.998,37545594,0.338101,13922172,0.0,
14,22,6,1,23,20,7,22,1,16,12,12,12.3597,42942086,0.366619,13971992,0.0,
17,8,19,14,21,12,16,14,1,7,13,8,2.085,50306178,0.40611,14160129,0.0,
14,9,10,17,23,4,16,8,1,2,13,9,0.9624,53908013,0.423711,14180810,0.0,
14,15,5,1,20,22,7,14,16,7,12,8,0.9671,49974689,0.402463,14179286,0.0,
17,22,18,2,21,19,18,22,7,17,22,12,22.3823,37474315,0.33637,13917321,0.0,
17,19,19,5,22,19,20,13,18,2,7,13,3.7257,39853797,0.353897,14000451,0.0,
21,18,20,9,12,17,19,4,1,11,19,12,60.8322,38200612,0.342317,13947739,0.0,
17,23,22,0,22,5,15,22,1,7,6,7,47.6591,36270587,0.332046,13956246,0.0,
19,22,21,14,21,18,5,22,1,4,15,13,44.0669,35258569,0.322836,13845778,0.0,
18,22,20,17,21,18,19,13,8,6,7,12,40.2719,36315916,0.330885,13909643,0.0,
17,22,20,0,22,18,18,8,8,6,8,13,32.4556,36878638,0.335107,13906303,0.0,
14,12,8,20,15,16,3,22,17,13,14,12,0.9623,51563280,0.408389,14128074,0.0,
17,15,23,14,20,12,7,7,3,16,13,9,42.076,42933488,0.36522,14079557,0.0,
14,22,5,18,22,4,7,15,15,2,12,9,12.4389,43435093,0.369123,14010510,0.0,
17,19,19,13,23,21,20,12,18,19,21,13,3.7257,39853797,0.353897,14000443,0.0,
17,22,19,7,20,10,7,23,1,15,12,12,26.087,37189617,0.335525,13914890,0.0,
20,18,17,1,15,23,4,8,1,13,12,13,49.2657,39403516,0.348663,13956781,0.0,
14,20,9,18,22,14,17,8,15,4,14,12,1.4396,43739386,0.369987,14027911,0.0,
18,22,19,14,20,15,18,14,3,16,15,13,37.2553,36556247,0.33322,13891852,0.0,
17,22,19,18,15,12,7,14,15,2,12,9,26.0738,37400087,0.337189,13956813,0.0,
22,22,21,18,21,18,4,22,8,5,7,12,56.2241,33820260,0.314383,13783678,0.0,
18,23,22,16,19,23,5,22,1,6,6,17,48.173,35360432,0.337384,13882222,0.0,
14,15,15,15,13,21,12,0,1,6,19,3,0.9916,47418802,0.390718,14230677,0.0,
18,20,17,12,21,23,4,8,1,3,12,13,9.7969,38862002,0.344326,13969369,0.0,
17,22,14,15,22,6,8,13,16,2,14,9,18.369,38860645,0.343663,13968678,0.0,
17,22,19,1,20,18,4,23,8,6,7,13,26.8532,37167783,0.336631,13909235,0.0,
22,23,21,15,21,23,5,22,1,7,6,17,51.183,32778998,0.322717,13727956,0.0,
17,22,14,16,20,3,8,13,16,2,14,8,18.369,38936661,0.344329,13985648,0.0,
20,22,21,18,20,18,4,22,8,4,7,12,46.7303,34673944,0.320432,13812566,0.0,
17,22,20,1,22,18,4,23,8,6,7,13,32.4556,36878638,0.335107,13906299,0.0,
14,18,9,18,15,15,5,8,17,13,14,13,1.0166,45736786,0.382531,14062312,0.0,
19,22,23,14,21,18,17,22,1,4,16,12,47.9636,34978104,0.321318,13841101,0.0,
18,22,19,18,15,15,18,22,16,3,7,13,37.2553,36556247,0.33322,13891859,0.0,
18,22,21,18,21,18,4,14,8,4,15,12,43.3366,36050850,0.327692,13906486,0.0,
22,23,4,2,21,23,7,22,1,7,6,17,70.7899,37700463,0.349336,13764961,0.0,
14,11,23,16,21,22,5,14,18,15,15,8,38.7171,48638398,0.397218,14151352,0.0,
17,22,19,1,20,18,7,23,18,6,16,13,26.8532,37167783,0.336631,13909245,0.0,
14,11,6,1,21,22,4,14,8,15,6,8,0.9619,53343754,0.421682,14198207,0.0,
18,22,22,18,21,18,4,22,8,3,14,13,46.9147,35787151,0.328375,13883048,0.0,
19,22,19,18,13,15,18,14,16,4,8,12,47.646,35874929,0.326152,13852172,0.0,
17,22,21,16,21,18,7,8,8,7,6,13,41.6151,36611199,0.331867,13903049,0.0,
22,23,20,1,22,23,16,22,1,6,8,17,58.3397,33046521,0.325695,13730458,0.0,
18,20,19,3,15,19,4,14,7,3,14,13,13.9133,38278778,0.34299,13963105,0.0,
17,22,17,18,19,12,7,8,15,2,11,9,20.1087,37976620,0.338513,13961408,0.0,
19,21,17,15,21,21,4,8,1,3,11,13,37.4545,37218231,0.335064,13893126,0.0,
14,15,15,14,13,23,12,3,2,6,19,3,0.9916,47418802,0.390718,14230699,0.0,
17,19,13,1,22,18,10,23,8,7,7,14,1.7139,41825483,0.37266,14071355,0.0,
17,22,19,6,20,7,21,21,18,15,15,12,26.087,37189617,0.335525,13914890,0.0,
18,20,16,3,19,6,20,8,7,3,15,13,9.0778,39155856,0.344571,13972032,0.0,
17,19,13,6,22,19,5,21,18,15,14,12,1.5543,41621921,0.360146,14017456,0.0,
17,19,19,13,23,21,20,12,18,19,21,13,3.7257,39853797,0.353897,14000439,0.0,
17,22,14,15,22,6,8,13,16,2,14,9,18.369,38860645,0.343663,13968679,0.0,
14,9,5,1,20,20,16,14,1,7,12,8,0.9616,55444495,0.432071,14212069,0.0,
11,22,14,15,22,6,8,13,16,2,14,9,12.0431,42717307,0.365401,14000438,0.0,
14,5,11,10,19,19,4,7,1,3,12,9,0.963,57244757,0.442496,14203404,0.0,
14,12,5,7,20,16,16,14,1,7,12,8,0.9622,52718588,0.415043,14195159,0.0,
17,19,17,18,23,15,20,12,18,19,21,9,1.9098,40666980,0.35585,14049510,0.0,
14,18,9,13,15,20,10,8,17,13,14,12,1.018,45717384,0.381872,14074095,0.0,
18,20,19,12,20,23,4,8,3,15,12,13,13.9133,38278778,0.34299,13963076,0.0,
18,22,17,14,21,15,18,14,1,4,15,13,34.3412,37129194,0.334536,13896280,0.0,
14,19,16,1,20,1,12,19,1,11,11,12,1.1999,42703314,0.365935,14039292,0.0,
14,9,5,1,20,22,16,14,17,7,14,8,0.9616,55444495,0.432071,14212097,0.0,
22,22,22,9,22,4,20,22,1,7,6,13,50.1846,33526420,0.314506,13780387,0.0,
17,23,20,0,22,19,4,23,8,6,7,12,44.8134,36380138,0.332332,13886170,0.0,
19,18,21,18,15,15,18,8,17,7,7,11,29.9947,39047095,0.343443,13982022,0.0,
14,22,10,14,22,19,5,22,1,4,15,13,12.3589,41787110,0.360839,13952918,0.0,
16,13,9,18,18,16,4,8,18,5,12,9,0.9816,49256369,0.396338,14146104,0.0,
14,17,12,9,19,15,18,7,1,7,5,12,0.9846,45788703,0.379403,14078572,0.0,
21,23,22,0,15,6,20,16,15,7,8,7,47.7037,33802679,0.318351,13844797,0.0,
18,22,22,18,22,15,23,22,1,5,7,13,46.9147,35787151,0.328375,13883052,0.0,
14,15,5,14,14,20,16,3,3,6,19,3,0.9668,50332706,0.406071,14251114,0.0,
14,8,15,1,20,23,12,14,0,7,12,8,0.9862,53409901,0.422,14195982,0.0,
19,22,22,17,21,19,3,22,3,4,7,12,47.9649,35106985,0.321374,13843651,0.0,
22,23,20,16,21,23,5,22,8,7,6,17,58.3397,33046521,0.325695,13730461,0.0,
18,22,20,17,22,18,2,22,8,4,7,12,40.2719,36315916,0.330885,13909635,0.0,
17,22,20,0,22,18,4,23,8,6,7,13,32.4556,36878638,0.335107,13906307,0.0,
17,18,19,12,21,23,5,9,3,15,7,13,2.4171,40817411,0.357589,14017984,0.0,
18,20,18,2,21,18,17,21,7,3,12,12,10.8051,38625678,0.343279,13982738,0.0,
17,22,18,2,21,17,18,22,6,1,7,12,22.3823,37474315,0.33637,13917303,0.0,
23,19,19,13,23,21,20,12,18,19,21,13,58.6312,36461440,0.334947,13836963,0.0,
17,22,19,1,20,18,4,23,8,6,7,11,26.0461,37269956,0.336205,13933850,0.0,
17,22,20,1,22,18,4,23,8,6,7,13,32.4556,36878638,0.335107,13906311,0.0,
19,22,22,17,21,3,5,22,1,4,15,13,47.9485,35038784,0.322538,13842837,0.0,
14,14,10,14,23,19,7,8,16,2,14,9,0.9642,49345567,0.400253,14151940,0.0,
15,22,19,18,15,12,7,14,16,2,12,9,21.7041,38735433,0.345779,13994761,0.0,
17,14,10,18,23,4,7,8,15,2,13,9,1.0892,47383588,0.388627,14123305,0.0,
22,23,22,16,16,11,5,22,1,7,6,10,47.9431,33207072,0.312593,13783408,0.0,
17,22,19,18,21,23,7,14,15,2,16,17,31.6503,37293123,0.346699,13939309,0.0,
17,22,20,3,22,19,4,22,2,6,7,13,32.4556,36878638,0.335107,13906306,0.0,
18,20,17,10,21,23,4,12,8,1,12,13,9.7969,38862002,0.344326,13969361,0.0,
20,20,19,3,15,3,4,8,7,3,14,13,53.5645,36916797,0.335997,13898946,0.0,
18,20,21,3,14,21,20,14,7,3,15,13,28.5484,37734626,0.338232,13955351,0.0,
17,22,19,1,20,18,19,22,9,6,7,13,26.8532,37167783,0.336631,13909248,0.0,
17,22,18,2,21,17,4,23,6,1,7,14,25.418,37681445,0.348884,13964271,0.0,
18,20,20,3,22,18,17,18,7,3,12,12,20.0753,38054180,0.340882,13976077,0.0,
17,22,18,1,21,18,4,23,8,6,7,13,22.1751,37453374,0.337442,13911234,0.0,
18,22,19,18,20,18,4,8,3,4,7,12,38.3637,36609805,0.332503,13913528,0.0,
18,20,21,12,21,23,4,22,8,15,12,13,28.5484,37734626,0.338232,13955352,0.0,
18,23,19,5,15,19,4,15,6,3,5,13,48.0689,36032040,0.331458,13866897,0.0,
22,20,22,16,22,23,5,22,1,6,15,17,47.8548,34960919,0.335202,13853796,0.0,
22,23,22,16,19,2,5,20,0,11,8,17,48.5994,32574635,0.322572,13726268,0.0,
14,19,16,1,20,22,12,23,20,7,14,12,1.1999,42703314,0.365935,14039308,0.0,
17,21,20,9,19,17,14,4,0,11,19,7,18.4875,38079157,0.343493,14021954,0.0,
14,19,15,1,13,1,12,19,21,11,14,12,1.158,42998893,0.369154,14041520,0.0,
18,20,16,3,19,12,20,9,7,3,15,12,9.6952,39210242,0.34404,13987498,0.0,
18,22,20,21,22,21,2,22,8,4,7,13,39.724,36263253,0.331628,13888871,0.0,
17,22,18,3,21,15,18,22,7,3,6,12,22.3823,37474315,0.33637,13917316,0.0,
15,20,12,8,19,17,21,7,1,7,7,12,1.5317,42266846,0.361486,14026258,0.0,
17,21,20,9,12,17,14,4,1,11,19,7,18.4875,38079157,0.343493,14021954,0.0,
17,22,19,1,15,18,4,23,8,6,7,11,26.0461,37269956,0.336205,13933849,0.0,
15,23,5,7,20,16,18,22,17,7,6,8,43.3671,42375699,0.364516,14012014,0.0,
18,11,20,20,17,15,16,14,0,3,12,13,9.6639,46360354,0.383534,14056171,0.0,
14,9,5,1,19,22,16,14,0,7,14,8,0.9616,55444495,0.432071,14212102,0.0,
14,17,12,9,19,15,18,7,19,7,5,12,0.9846,45788703,0.379403,14078559,0.0,
14,19,5,18,20,15,20,14,17,7,21,9,1.1253,46131741,0.386343,14103875,0.0,
17,9,17,1,21,22,16,12,18,19,14,8,1.2711,49977340,0.402318,14157998,0.0,
14,19,18,13,23,21,20,12,18,19,21,13,1.5064,42134861,0.366075,14026156,0.0,
17,11,6,2,21,22,7,15,18,15,15,8,1.0849,51382302,0.409859,14167912,0.0,
18,21,16,3,19,9,6,6,9,3,12,13,18.1871,38239510,0.340721,13939389,0.0,
16,12,9,18,18,16,18,8,18,4,15,9,0.9809,50171016,0.400824,14151140,0.0,
17,22,20,1,22,18,18,23,8,6,7,13,32.4556,36878638,0.335107,13906301,0.0,
18,22,19,17,15,15,4,22,16,3,7,13,37.2553,36556247,0.33322,13891849,0.0,
22,22,19,18,23,21,20,13,18,19,20,13,68.1669,34292346,0.319214,13789363,0.0,
21,19,19,15,21,18,4,22,8,4,8,14,56.5271,37347176,0.350902,13952029,0.0,
17,19,17,18,14,15,20,12,17,19,6,9,1.9098,40666980,0.35585,14049506,0.0,
16,18,10,18,23,15,18,8,18,7,21,12,1.0602,44103552,0.373442,14053841,0.0,
15,23,22,17,19,22,5,20,0,11,8,17,46.8176,37509535,0.348519,13931490,0.0,
22,9,5,2,20,2,16,13,17,7,14,8,52.6948,50800770,0.405226,14123304,0.0,
14,19,18,18,15,20,20,22,18,19,21,13,1.5064,42134861,0.366075,14026159,0.0,
18,22,19,13,23,15,17,13,16,3,7,13,37.2553,36556247,0.33322,13891847,0.0,
17,19,19,18,23,16,20,12,14,19,21,13,3.7257,39853797,0.353897,14000445,0.0,
17,19,17,13,23,20,20,12,18,19,21,9,1.9098,40666980,0.35585,14049509,0.0,
14,8,6,9,20,15,18,7,17,7,14,12,0.9617,55755261,0.434448,14156704,0.0,
14,18,12,1,19,22,16,14,19,7,5,8,1.0206,45140248,0.378675,14132603,0.0,
17,22,20,1,22,18,4,23,9,6,7,13,32.4556,36878638,0.335107,13906303,0.0,
19,22,21,14,21,18,5,22,1,4,15,13,44.0669,35258569,0.322836,13845776,0.0,
17,12,11,10,19,14,5,7,1,3,15,13,1.0733,48714787,0.394294,14087548,0.0,
22,20,16,3,19,5,21,8,7,3,12,2,53.8311,37854306,0.336969,14064756,0.0,
18,20,20,3,22,18,17,18,7,3,12,12,20.0753,38054180,0.340882,13976075,0.0,
16,13,9,18,18,16,4,8,20,5,12,9,0.9816,49256369,0.396338,14146107,0.0,
22,23,9,17,18,2,4,20,0,12,8,17,70.7842,36238529,0.340941,13755102,0.0,
15,13,21,18,19,16,5,8,17,5,12,9,10.8553,46460688,0.382324,14128168,0.0,
18,20,19,3,15,19,4,14,7,3,14,13,13.9133,38278778,0.34299,13963105,0.0,
18,20,17,2,21,18,17,21,7,3,12,12,10.2766,38923246,0.343797,13985124,0.0,
17,22,18,1,21,18,4,23,8,6,7,13,22.1751,37453374,0.337442,13911241,0.0,
17,22,19,1,20,18,4,23,8,6,7,13,26.8532,37167783,0.336631,13909241,0.0,
18,22,19,18,15,15,2,22,14,6,7,13,37.2553,36556247,0.33322,13891842,0.0,
18,22,20,21,22,21,18,22,9,3,7,13,39.724,36263253,0.331628,13888891,0.0,
18,22,20,2,22,21,2,22,8,6,7,13,39.724,36263253,0.331628,13888883,0.0,
17,22,20,19,22,18,4,23,8,4,7,13,32.4556,36878638,0.335107,13906311,0.0,
16,18,10,18,16,15,18,8,8,7,6,13,1.0729,44109269,0.374801,14038453,0.0,
17,22,16,1,22,18,4,23,18,6,7,11,19.0566,38141490,0.337763,13940826,0.0,
17,19,19,13,20,18,4,12,18,2,6,13,3.7257,39853797,0.353897,14000443,0.0,
20,22,21,18,23,20,20,22,8,20,22,12,46.7303,34673944,0.320432,13812581,0.0,
18,22,21,18,21,18,4,20,8,4,7,12,43.3366,36050850,0.327692,13906495,0.0,
20,22,21,17,20,18,4,22,8,4,7,12,46.7303,34673944,0.320432,13812579,0.0,
19,22,21,14,21,17,5,22,1,4,15,13,44.0669,35258569,0.322836,13845771,0.0,
18,20,18,2,21,18,17,21,7,3,12,12,10.8051,38625678,0.343279,13982733,0.0,
18,20,18,3,21,18,5,23,8,6,11,12,10.8051,38625678,0.343279,13982738,0.0,
17,22,19,1,20,18,16,21,5,3,8,13,26.8532,37167783,0.336631,13909241,0.0,
17,22,20,2,19,6,20,20,8,6,14,13,32.4556,36878638,0.335107,13906311,0.0,
18,20,16,0,22,18,2,9,7,3,8,13,9.0778,39155856,0.344571,13972040,0.0,
22,23,23,16,19,2,4,23,1,11,7,15,48.1282,32636177,0.322493,13751713,0.0,
17,22,20,0,22,18,5,20,8,6,8,14,36.1933,37100589,0.346517,13958658,0.0,
16,22,21,18,18,16,4,8,20,4,7,9,40.5171,37504412,0.336533,13966204,0.0,
20,15,9,17,20,18,4,22,8,5,12,12,47.5256,44624211,0.371641,13996522,0.0,
17,22,19,1,15,18,4,23,8,6,7,11,26.0461,37269956,0.336205,13933811,0.0,
14,9,5,1,20,22,16,14,18,9,14,8,0.9616,55444495,0.432071,14212106,0.0,
14,22,20,2,20,21,16,22,1,6,7,13,29.5927,38855750,0.346446,13929090,0.0,
18,12,5,7,22,16,2,14,7,7,12,8,3.4855,50172576,0.401591,14163879,0.0,
22,23,22,10,21,16,5,23,1,7,6,17,48.5994,32574635,0.322572,13726267,0.0,
14,12,16,16,19,23,4,6,1,0,12,9,1.0126,49443374,0.39597,14151481,0.0,
19,18,12,9,15,15,18,6,10,7,8,13,28.6675,41483195,0.356703,13980281,0.0,
14,22,19,18,13,15,2,23,19,6,5,12,21.5901,39135902,0.347179,13944657,0.0,
23,21,16,3,19,9,6,23,8,9,11,13,64.0602,35400727,0.325777,13748991,0.0,
16,22,20,19,22,18,4,6,5,3,8,13,29.3856,37560005,0.339831,13909751,0.0,
18,23,22,16,15,23,4,23,1,7,6,17,48.173,35360432,0.337384,13882221,0.0,
21,22,19,1,21,18,5,22,8,6,7,11,64.8767,34824344,0.322037,13827208,0.0,
14,19,21,1,13,2,4,19,21,4,14,12,15.2342,41281148,0.359601,14021892,0.0,
18,22,15,18,21,18,12,20,8,11,7,12,34.7748,37772542,0.337247,13922310,0.0,
17,22,19,13,23,21,20,12,18,19,6,13,26.8532,37167783,0.336631,13909239,0.0,
17,19,19,1,20,18,3,23,8,6,22,13,3.7257,39853797,0.353897,14000463,0.0,
12,22,18,1,20,18,4,22,8,6,9,13,15.4262,40685602,0.355082,13942914,0.0,
20,22,21,17,21,20,3,23,8,4,7,12,46.7303,34673944,0.320432,13812573,0.0,
14,9,5,1,20,22,16,14,20,7,14,8,0.9616,55444495,0.432071,14212110,0.0,
14,17,15,1,13,1,12,19,21,11,14,12,1.0098,44904395,0.376492,14073214,0.0,
16,20,9,18,19,16,4,8,20,5,12,12,1.6557,42453353,0.362672,14010918,0.0,
18,13,16,3,18,6,20,8,7,3,15,9,3.7341,45977238,0.377121,14119649,0.0,
20,19,19,13,23,21,20,12,18,19,21,13,52.0706,37855861,0.342881,13928366,0.0,
19,22,18,1,21,18,4,23,8,6,7,18,45.5746,35937615,0.336262,13858313,0.0,
18,22,19,18,15,15,2,22,14,6,7,13,37.2553,36556247,0.33322,13891846,0.0,
18,22,18,1,21,18,4,23,7,6,7,13,35.4735,36839743,0.334021,13893863,0.0,
22,23,22,10,21,16,18,23,3,7,6,14,48.4209,32818825,0.322586,13763817,0.0,
17,22,19,5,20,19,7,21,5,3,8,16,28.4893,37304658,0.347239,13959064,0.0,
18,19,15,1,13,1,12,19,21,11,14,12,6.4125,40457829,0.354446,14014730,0.0,
14,20,18,2,21,18,18,21,7,3,12,15,2.1357,41597053,0.370782,14058665,0.0,
12,11,4,7,20,16,15,14,1,7,7,8,0.9625,55149345,0.431317,14197617,0.0,
20,22,22,17,20,18,4,22,8,4,12,17,48.0536,34185385,0.329517,13814714,0.0,
22,23,22,10,21,16,2,23,1,7,8,13,47.8724,32978845,0.313055,13746032,0.0,
18,22,17,3,22,21,5,22,8,6,4,17,30.2167,37227699,0.345352,13921299,0.0,
16,21,9,18,18,16,4,8,20,5,12,9,3.7933,41776640,0.360718,14028094,0.0,
18,12,17,3,19,9,6,6,9,3,12,13,3.4465,46318644,0.381281,14065364,0.0,
14,13,9,18,18,21,4,8,21,3,12,9,0.9636,50561583,0.403746,14157847,0.0,
16,18,12,9,19,15,18,7,19,7,5,12,1.0638,43526192,0.368444,14049482,0.0,
18,22,20,17,15,15,2,22,2,6,7,13,39.724,36263253,0.331628,13888872,0.0,
18,22,18,0,22,21,2,22,15,6,7,13,35.4735,36839743,0.334021,13893909,0.0,
18,23,17,16,19,2,4,7,1,10,7,15,47.4077,36937037,0.345111,13936031,0.0,
22,20,21,0,19,9,8,22,9,3,12,13,62.7675,35606511,0.325951,13878891,0.0,
18,16,21,18,19,6,20,21,8,3,15,13,20.3047,41521016,0.358517,14016444,0.0,
18,22,17,2,21,18,4,7,8,4,7,12,34.6265,37182505,0.333788,13917953,0.0,
17,22,17,18,23,19,20,12,18,4,8,14,24.5015,37976389,0.349358,13966115,0.0,
17,19,19,1,20,18,16,21,5,18,21,8,3.8422,40158707,0.355203,14065752,0.0,
14,14,11,12,23,20,9,12,16,18,14,13,0.9654,48852329,0.397549,14098983,0.0,
14,19,17,13,23,19,20,8,18,2,21,9,1.3011,42624971,0.367591,14079186,0.0,
14,19,18,3,23,4,20,12,18,19,21,13,1.5064,42134861,0.366075,14026156,0.0,
18,20,16,13,19,22,20,8,11,3,15,13,9.0778,39155856,0.344571,13972022,0.0,
17,20,5,18,20,22,16,12,18,9,14,6,2.1259,43416872,0.36888,14094468,0.0,
15,15,14,1,23,15,20,21,18,19,21,8,0.9808,46749266,0.385853,14162117,0.0,
14,9,10,1,20,15,18,8,18,7,21,12,0.9624,53689511,0.422074,14141695,0.0,
16,17,5,18,23,22,16,14,19,10,14,8,1.0072,46816950,0.387275,14141044,0.0,
17,19,21,18,23,15,20,12,18,19,7,12,19.2627,39320362,0.348106,13993321,0.0,
21,22,17,17,20,18,4,22,8,4,20,9,67.7768,35538702,0.324761,13856106,0.0,
18,22,16,3,19,9,5,7,7,6,12,13,34.3765,37426456,0.334738,13898585,0.0,
17,21,20,2,19,6,22,19,9,3,14,13,18.5218,37684428,0.341209,13939862,0.0,
18,21,16,3,19,9,6,6,9,3,12,13,18.1871,38239510,0.340721,13939363,0.0,
17,22,18,1,21,18,4,23,8,6,7,13,22.1751,37453374,0.337442,13911226,0.0,
21,20,18,2,21,18,17,21,7,7,12,12,57.2127,36797963,0.332858,13907577,0.0,
18,22,20,10,15,15,2,22,0,3,7,13,39.724,36263253,0.331628,13888887,0.0,
14,17,12,9,23,15,17,7,19,7,14,12,0.9846,45788703,0.379403,14078577,0.0,
14,14,11,12,19,20,9,12,16,18,5,13,0.9654,48852329,0.397549,14098995,0.0,
22,23,22,10,21,16,5,23,1,7,6,17,48.5994,32574635,0.322572,13726268,0.0,
20,20,21,17,20,18,4,22,8,4,7,12,47.0115,36440784,0.330186,13888446,0.0,
18,23,21,3,21,18,20,21,8,4,7,12,47.9467,35553047,0.326063,13882676,0.0,
18,20,16,17,21,18,3,20,7,3,12,12,9.6952,39210242,0.34404,13987501,0.0,
17,22,18,1,21,18,4,23,8,8,7,13,22.1751,37453374,0.337442,13911242,0.0,
17,22,19,1,20,18,16,20,5,3,8,13,26.8532,37167783,0.336631,13909239,0.0,
18,20,19,3,20,19,4,14,5,3,14,13,13.9133,38278778,0.34299,13963101,0.0,
17,22,19,1,16,18,14,21,6,3,8,7,26.0738,37548390,0.338452,13987645,0.0,
14,12,8,20,15,16,2,23,17,7,15,12,0.9623,51563280,0.408389,14128070,0.0,
16,21,16,3,19,6,19,11,7,12,14,13,4.045,39535677,0.348876,13952134,0.0,
15,9,5,1,20,22,16,14,18,9,14,8,0.9632,54822525,0.428988,14220345,0.0,
14,12,5,7,19,18,16,14,1,7,12,8,0.9622,52718588,0.415043,14195160,0.0,
15,15,5,1,23,15,20,21,18,16,14,8,0.9695,49372599,0.399457,14180135,0.0,
14,9,14,1,20,22,16,12,18,9,21,8,0.9739,52817261,0.41841,14193464,0.0,
15,12,8,14,15,16,3,22,17,13,14,14,0.9657,51332567,0.415746,14171957,0.0,
14,15,14,1,23,15,20,21,18,19,21,12,0.9787,47063745,0.386396,14093421,0.0,
17,22,19,1,20,17,3,18,8,6,7,11,26.0461,37269956,0.336205,13933859,0.0,
17,19,19,2,15,18,4,23,7,6,22,11,3.7593,39951411,0.353548,14022732,0.0,
22,23,22,10,19,16,22,23,0,7,6,17,48.5994,32574635,0.322572,13726259,0.0,
17,22,20,3,21,6,4,20,9,6,14,13,32.4556,36878638,0.335107,13906311,0.0,
22,23,17,19,23,16,4,22,1,7,7,13,68.0221,34318138,0.319681,13759134,0.0,
17,19,22,13,21,15,18,13,18,19,21,9,35.5886,39308610,0.349585,14030210,0.0,
11,19,18,3,23,18,20,12,18,20,21,13,1.4622,44030389,0.377789,14035255,0.0,
19,21,19,3,15,5,7,14,7,7,14,13,36.5776,36631203,0.333785,13887620,0.0,
18,8,17,18,23,15,20,14,18,19,21,8,4.0505,50294447,0.404797,14164800,0.0,
14,20,5,1,20,22,16,12,18,9,14,9,1.4407,45122310,0.378446,14075577,0.0,
14,22,14,17,21,16,4,23,8,18,7,12,12.6298,40607680,0.353591,13956310,0.0,
18,14,21,1,18,18,20,20,18,4,21,12,19.1354,43406634,0.366186,14051896,0.0,
19,22,22,10,21,16,5,23,1,4,6,17,48.1583,34948423,0.331574,13858824,0.0,
22,23,21,14,21,17,5,22,1,7,15,13,50.592,33182760,0.314588,13748288,0.0,
14,22,5,11,20,22,5,23,13,8,6,8,12.4389,43510403,0.369799,14035991,0.0,
22,9,22,0,22,16,16,17,1,7,14,21,48.1547,44930114,0.390143,13959345,0.0,
18,20,19,1,15,19,4,21,7,3,14,13,13.9133,38278778,0.34299,13963100,0.0,
15,15,14,3,23,15,20,14,19,19,21,12,0.9827,46451875,0.383669,14100649,0.0,
17,22,20,4,20,18,16,23,5,3,8,13,32.4556,36878638,0.335107,13906295,0.0,
17,22,20,16,21,18,4,21,8,4,7,13,32.4556,36878638,0.335107,13906305,0.0,
17,20,20,19,21,17,3,23,8,4,8,13,11.4808,38592899,0.344933,13967751,0.0,
18,22,16,3,19,7,20,8,7,3,15,13,34.3765,37426456,0.334738,13898576,0.0,
16,21,16,3,19,5,9,14,7,12,15,9,4.2777,39735051,0.34876,14013429,0.0,
14,11,5,0,23,23,17,11,19,15,14,8,0.9618,53640722,0.42236,14200430,0.0,
18,11,5,2,21,22,2,14,8,16,15,9,3.4712,50988364,0.40619,14155103,0.0,
13,22,19,1,20,17,7,18,18,6,7,10,21.2202,39842726,0.351379,13965481,0.0,
18,20,22,2,21,18,2,23,7,7,12,12,41.5805,37568754,0.337603,13967676,0.0,
22,23,19,10,21,16,19,20,1,3,8,17,64.4247,33330517,0.327315,13733320,0.0,
20,22,21,17,20,18,3,22,2,4,7,12,46.7303,34673944,0.320432,13812581,0.0,
17,22,19,1,20,18,15,21,8,5,8,13,26.8532,37167783,0.336631,13909241,0.0,
14,17,15,1,13,1,12,19,21,11,14,12,1.0098,44904395,0.376492,14073210,0.0,
19,22,18,0,22,21,2,23,15,6,7,13,47.3555,36088991,0.328186,13854291,0.0,
18,19,18,3,23,4,17,21,18,3,21,13,6.9149,39520857,0.351221,13989808,0.0,
14,20,18,2,21,18,20,12,7,19,12,12,2.1013,41104946,0.357242,14007406,0.0,
17,22,17,18,23,16,20,12,18,19,21,9,20.1087,37976620,0.338513,13961410,0.0,
20,19,21,17,20,18,4,22,6,4,7,12,48.7814,37368143,0.337225,13911326,0.0,
17,22,18,0,21,21,4,22,8,6,7,13,22.1751,37453374,0.337442,13911238,0.0,
18,22,18,1,22,21,2,23,15,6,7,13,35.4735,36839743,0.334021,13893920,0.0,
11,11,18,3,23,18,20,12,20,20,21,13,1.1731,51439200,0.412886,14106892,0.0,
14,19,9,18,18,21,4,8,18,3,12,8,1.1259,45036069,0.380507,14117880,0.0,
16,22,22,17,20,18,4,23,8,4,7,13,45.0724,37092801,0.336681,13905075,0.0,
20,21,16,3,19,6,19,11,7,12,14,11,56.4081,37031681,0.333405,13895263,0.0,
18,20,21,18,21,18,4,20,8,4,7,12,27.4072,37790024,0.337704,13970957,0.0,
17,22,19,1,20,17,3,18,8,6,7,11,26.0461,37269956,0.336205,13933858,0.0,
11,22,18,3,23,18,20,12,18,20,8,13,15.4231,41353394,0.360341,13946154,0.0,
17,19,19,1,20,18,15,21,2,5,20,12,3.7506,39869279,0.352897,14003075,0.0,
18,22,20,14,15,15,1,22,2,6,8,13,39.724,36263253,0.331628,13888889,0.0,
19,22,21,17,21,21,2,22,1,4,15,13,44.0669,35258569,0.322836,13845782,0.0,
17,22,18,1,20,17,21,18,18,12,7,13,22.1751,37453374,0.337442,13911257,0.0,
14,19,19,3,23,4,2,13,8,19,21,11,2.1228,41913827,0.36516,14053839,0.0,
14,19,18,3,23,4,20,12,17,19,21,13,1.5064,42134861,0.366075,14026163,0.0,
16,23,16,3,19,6,19,11,7,12,13,13,43.4372,38210443,0.340873,13888391,0.0,
14,22,11,4,20,18,16,23,5,3,5,22,55.5667,41360590,0.367458,13809820,0.0,
17,14,20,12,19,20,9,12,15,18,7,13,4.4604,44236038,0.3737,14051684,0.0,
18,11,15,2,21,23,6,6,18,2,12,5,3.5554,48337829,0.393002,14190977,0.0,
14,21,7,3,19,8,7,14,10,17,15,13,2.7989,43467932,0.372223,14000243,0.0,
14,9,15,1,20,22,16,20,18,8,14,12,0.9873,52230157,0.414119,14131623,0.0,
14,15,4,1,23,15,21,15,18,19,21,8,0.9671,50264958,0.404355,14181859,0.0,
17,23,16,18,23,19,20,12,18,8,21,9,45.7765,37757045,0.33705,13938676,0.0,
22,19,22,10,21,18,5,23,0,19,6,17,51.6846,35896476,0.342666,13886948,0.0,
22,23,22,10,21,16,5,23,1,7,8,17,48.5994,32574635,0.322572,13726272,0.0,
22,23,22,10,21,16,2,23,1,7,6,13,47.8724,32978845,0.313055,13746032,0.0,
17,22,18,2,18,21,3,22,8,6,14,13,22.1751,37453374,0.337442,13911226,0.0,
18,20,16,1,19,6,20,8,7,3,7,13,9.0778,39155856,0.344571,13972032,0.0,
15,13,5,2,18,21,5,7,20,15,13,9,0.9642,51106758,0.407198,14170205,0.0,
14,11,9,18,21,22,7,15,18,1,12,4,0.9622,52723676,0.418322,14244460,0.0,
15,9,17,3,23,4,17,21,17,9,21,13,1.0726,51031063,0.408719,14111679,0.0,
18,20,6,1,20,22,16,14,18,3,14,8,9.0264,42418802,0.36421,14068071,0.0,
17,21,16,18,19,9,20,6,9,3,12,13,5.4656,38851342,0.344331,13950800,0.0,
18,19,17,3,23,15,7,12,18,19,23,9,7.1675,40083183,0.352663,14055136,0.0,
17,21,19,0,19,5,22,19,9,3,14,13,11.0605,37969431,0.342722,13943165,0.0,
17,22,18,17,21,20,4,21,8,4,7,13,22.1751,37453374,0.337442,13911237,0.0,
14,13,9,18,18,21,2,8,21,3,12,9,0.9636,50561583,0.403746,14157844,0.0,
17,20,20,19,21,17,3,23,8,4,8,13,11.4808,38592899,0.344933,13967791,0.0,
19,21,19,3,15,5,6,14,7,7,14,13,36.5776,36631203,0.333785,13887639,0.0,
14,9,5,1,20,22,18,14,18,9,14,8,0.9616,55444495,0.432071,14212098,0.0,
11,19,16,14,23,18,20,12,18,3,21,13,1.1767,44613608,0.378478,14040360,0.0,
17,21,18,3,19,9,20,6,9,21,12,13,7.6776,38259701,0.343598,13946194,0.0,
15,15,18,3,23,15,20,14,19,19,21,13,1.2284,45278049,0.378787,14070430,0.0,
11,19,15,3,23,18,20,12,18,20,21,12,1.1398,44869884,0.37958,14035224,0.0,
11,19,19,1,20,18,15,21,2,3,20,12,2.072,43706691,0.37481,14024608,0.0,
17,21,22,2,19,7,22,19,9,5,15,13,44.0892,37203457,0.33783,13933064,0.0,
20,22,21,17,20,18,4,22,4,4,7,12,46.7303,34673944,0.320432,13812559,0.0,
17,22,20,4,22,18,16,23,9,3,8,13,32.4556,36878638,0.335107,13906303,0.0,
14,14,11,2,19,22,7,12,16,18,6,13,0.9654,48852329,0.397549,14098975,0.0,
14,11,5,11,21,20,9,14,18,16,15,14,0.9626,53847398,0.431613,14200037,0.0,
18,20,22,18,15,19,4,20,7,3,14,13,41.6721,37510349,0.33814,13951641,0.0,
18,22,19,2,22,20,4,14,8,4,7,12,38.3637,36609805,0.332503,13913536,0.0,
18,22,19,1,16,18,5,20,8,4,7,13,37.2553,36556247,0.33322,13891843,0.0,
19,21,21,18,21,5,6,14,7,7,14,12,40.6646,36146370,0.32773,13880433,0.0,
14,15,13,12,17,19,15,12,16,18,5,13,0.9736,47359807,0.388177,14089671,0.0,
17,21,19,1,19,20,10,21,8,5,8,13,11.0605,37969431,0.342722,13943178,0.0,
22,22,22,10,20,15,5,23,5,7,8,17,50.8784,33094492,0.323842,13759524,0.0,
17,23,20,4,21,18,16,23,1,3,8,13,44.3547,36352555,0.333385,13874750,0.0,
17,20,9,18,21,21,3,23,8,4,8,13,2.1801,41798662,0.36008,13995737,0.0,
14,13,20,19,12,17,4,8,21,3,12,9,3.4084,47349712,0.388662,14129007,0.0,
15,8,17,3,15,22,15,14,18,4,14,13,1.0728,51956789,0.414395,14118434,0.0,
18,21,7,1,19,19,5,14,7,3,14,7,17.681,41270305,0.359374,14045041,0.0,
22,19,17,18,23,15,20,23,17,19,21,9,53.0687,38017531,0.339413,13984818,0.0,
17,23,22,10,22,11,5,11,2,7,8,17,47.7442,36006893,0.340205,13905045,0.0,
14,17,12,1,13,2,12,19,18,11,14,12,0.9846,45788703,0.379403,14078577,0.0,
14,11,9,19,21,22,7,15,20,1,12,4,0.9622,52723676,0.418322,14244456,0.0,
14,16,18,2,23,5,20,12,18,19,21,13,1.206,44972856,0.377117,14072678,0.0,
17,19,17,19,23,15,20,12,17,19,21,9,1.9098,40666980,0.35585,14049493,0.0,
17,22,20,4,21,5,16,23,5,3,14,13,32.4556,36878638,0.335107,13906305,0.0,
19,21,21,18,18,19,6,14,7,7,8,12,40.6646,36146370,0.32773,13880429,0.0,
19,20,18,3,19,18,20,20,9,21,7,13,29.5235,37810559,0.338145,13918958,0.0,
17,22,19,1,14,9,5,6,8,3,14,13,26.8532,37167783,0.336631,13909245,0.0,
14,9,5,1,20,22,16,14,18,8,16,13,0.9621,55156916,0.430209,14142714,0.0,
17,22,20,1,20,21,15,21,8,5,8,9,34.2204,37111816,0.335695,13954141,0.0,
17,21,21,19,19,9,20,6,9,3,12,16,31.6862,37578116,0.34871,13982309,0.0,
22,23,17,9,21,16,5,23,1,8,8,13,68.0221,34318138,0.319681,13759134,0.0,
20,21,18,3,19,9,6,6,7,21,12,13,56.3635,36272849,0.332901,13863926,0.0,
19,21,19,3,15,5,21,14,9,7,14,13,36.5776,36631203,0.333785,13887634,0.0,
23,23,22,10,21,16,2,18,1,7,6,13,48.1723,32393000,0.310146,13657865,0.0,
16,20,19,2,19,6,22,23,8,3,15,13,3.8484,39547399,0.350936,13974566,0.0,
17,19,19,1,20,17,19,18,8,19,21,11,3.7593,39951411,0.353548,14022735,0.0,
17,22,17,19,23,15,3,12,18,6,7,9,20.1087,37976620,0.338513,13961401,0.0,
18,23,19,14,19,17,5,21,0,4,8,13,48.0689,36032040,0.331458,13866889,0.0,
19,21,21,1,21,20,10,22,8,5,15,13,39.7535,36077401,0.329,13879966,0.0,
22,23,22,10,21,16,5,23,1,7,7,14,48.4209,32818825,0.322586,13763820,0.0,
22,23,22,10,21,16,2,23,1,5,6,17,48.5994,32574635,0.322572,13726266,0.0,
14,22,5,1,20,22,16,14,18,9,14,9,12.4389,43435093,0.369123,14010514,0.0,
17,8,20,16,21,18,4,21,8,7,7,8,4.3169,50013876,0.404557,14155095,0.0,
17,20,9,18,18,9,20,6,5,6,12,13,2.1801,41798662,0.36008,13995744,0.0,
14,13,16,18,19,21,4,8,21,3,12,9,1.0145,48514304,0.391767,14142871,0.0,
17,19,22,4,20,18,15,21,2,5,6,12,35.5886,39094780,0.347947,13989259,0.0,
20,22,18,14,20,18,4,22,8,4,21,12,56.4739,35509787,0.325041,13821536,0.0,
21,22,19,4,21,18,4,20,8,4,7,13,63.9784,34690304,0.322835,13804646,0.0,
18,21,21,18,19,20,9,21,8,5,8,12,37.1832,36863441,0.333628,13937115,0.0,
18,12,16,18,21,15,7,15,16,1,7,4,3.7603,47225875,0.385368,14198725,0.0,
14,22,19,18,15,22,2,22,3,6,13,13,21.8642,39151906,0.348104,13933002,0.0,
18,22,21,14,21,17,5,12,1,4,19,18,45.9927,36001610,0.335683,13904472,0.0,
12,19,17,3,23,4,20,22,17,19,21,13,1.2592,43661645,0.372946,14033306,0.0,
14,10,10,17,21,22,6,23,18,1,12,4,0.9624,53336297,0.423044,14248057,0.0,
17,22,19,4,21,5,17,16,5,3,14,12,26.087,37189617,0.335525,13914894,0.0,
17,23,19,0,14,7,5,6,7,3,14,13,44.3353,36636715,0.334894,13877194,0.0,
15,13,9,18,18,21,4,8,21,3,12,9,0.9645,49934575,0.400672,14162100,0.0,
14,13,8,10,21,21,0,8,20,5,12,9,0.9634,50851603,0.405784,14159872,0.0,
22,23,22,18,18,16,2,23,1,7,6,13,47.8724,32978845,0.313055,13746039,0.0,
17,19,17,18,23,22,19,12,18,1,21,9,1.9098,40666980,0.35585,14049506,0.0,
14,11,9,19,21,15,8,15,17,19,12,4,0.9622,52723676,0.418322,14244456,0.0,
17,21,18,17,21,21,4,21,8,2,7,13,7.6776,38259701,0.343598,13946212,0.0,
17,22,19,0,18,4,22,19,9,3,14,13,26.8532,37167783,0.336631,13909221,0.0,
19,22,21,0,19,17,5,22,1,4,15,13,44.0669,35258569,0.322836,13845770,0.0,
17,21,19,14,21,5,22,19,9,3,14,13,11.0605,37969431,0.342722,13943142,0.0,
14,19,22,3,23,4,20,12,17,19,5,13,35.4513,41072744,0.360323,14011045,0.0,
23,23,19,10,21,16,1,18,1,7,22,13,60.7844,33148218,0.314721,13665622,0.0,
17,19,20,2,19,4,22,19,9,3,21,13,6.8709,39570107,0.352332,13996229,0.0,
14,21,18,3,23,6,20,12,17,19,14,13,4.3325,40253851,0.354977,13976632,0.0,
14,13,10,18,22,17,4,21,21,6,12,9,0.9639,50278659,0.402925,14155488,0.0,
19,22,21,13,21,21,5,10,1,4,15,13,44.0669,35258569,0.322836,13845772,0.0,
14,16,19,1,20,22,20,14,18,9,13,8,1.6233,44982158,0.37777,14141387,0.0,
18,8,3,2,23,5,16,12,18,19,22,13,2.9492,54058796,0.426163,14119589,0.0,
14,15,13,12,17,22,15,12,19,18,14,13,0.9736,47359807,0.388177,14089669,0.0,
14,9,5,1,20,19,16,14,16,9,6,9,0.9617,55358374,0.431063,14191067,0.0,
17,21,18,2,18,21,2,7,9,6,14,13,7.6776,38259701,0.343598,13946207,0.0,
17,22,18,3,19,9,21,21,8,21,12,13,22.1751,37453374,0.337442,13911242,0.0,
18,22,21,3,21,18,4,20,8,19,8,12,43.3366,36050850,0.327692,13906490,0.0,
14,16,22,17,23,5,20,12,17,4,21,13,28.9987,43908538,0.371336,14055669,0.0,
14,22,21,8,17,19,14,21,8,4,5,12,39.1202,38587199,0.342417,13938689,0.0,
19,15,13,17,20,18,5,12,15,18,7,13,26.4722,44013180,0.367565,14012725,0.0,
19,21,20,3,19,9,20,7,9,21,12,13,38.3505,36336509,0.332112,13884175,0.0,
17,21,18,2,19,6,22,19,9,6,11,13,7.6776,38259701,0.343598,13946202,0.0,
23,19,17,10,23,16,3,22,15,19,20,13,53.8876,37038739,0.336239,13842689,0.0,
12,23,22,2,21,4,19,17,3,7,7,13,46.6892,39120632,0.347648,13901566,0.0,
14,21,14,1,19,20,10,21,7,5,8,7,3.051,41773873,0.362783,14064001,0.0,
17,9,5,2,20,22,16,14,19,8,14,15,1.1096,53344290,0.429901,14174766,0.0,
14,16,22,16,23,19,20,21,18,19,8,13,28.9987,43908538,0.371336,14055665,0.0,
20,22,18,1,19,5,3,13,8,4,21,12,56.4739,35509787,0.325041,13821525,0.0,
14,15,13,12,17,22,15,23,5,4,14,13,0.9736,47359807,0.388177,14089663,0.0,
17,22,20,4,23,5,16,11,18,17,14,13,32.4556,36878638,0.335107,13906307,0.0,
14,22,6,1,13,9,16,14,18,9,14,8,12.4394,43225208,0.369124,14034090,0.0,
17,8,19,1,20,22,6,3,8,3,14,11,2.0881,50117314,0.40496,14122855,0.0,
18,22,19,3,14,19,4,20,8,3,14,13,37.2553,36556247,0.33322,13891835,0.0,
17,22,21,16,21,9,5,6,8,4,7,12,41.2053,36634015,0.33079,13908538,0.0,
14,21,16,2,19,5,20,6,9,3,22,13,3.1204,40840613,0.35569,13980834,0.0,
17,19,18,19,23,9,20,12,21,19,11,13,2.373,40152563,0.354726,14003830,0.0,
14,9,6,1,20,20,18,15,22,7,14,9,0.9617,55069265,0.43042,14188764,0.0,
16,13,9,18,18,21,4,8,21,2,12,9,0.9816,49256369,0.396338,14146107,0.0,
19,21,19,3,15,5,10,14,7,5,14,13,36.5776,36631203,0.333785,13887623,0.0,
17,20,19,0,19,20,7,21,8,5,8,13,5.2826,38876692,0.346499,13971057,0.0,
19,21,21,1,21,20,16,9,9,5,15,13,39.7535,36077401,0.329,13879968,0.0,
17,21,16,19,19,6,20,20,8,3,12,13,5.4656,38851342,0.344331,13950794,0.0,
17,21,17,3,23,7,21,22,9,2,22,13,6.1702,38559209,0.344164,13948801,0.0,
12,19,20,2,19,4,20,19,17,20,14,13,4.1766,42785185,0.370036,14022105,0.0,
14,16,5,2,21,5,20,14,18,14,20,13,0.9704,48773484,0.396383,14100890,0.0,
14,10,16,2,23,22,6,12,17,19,16,9,1.0134,51230757,0.408307,14156915,0.0,
21,23,22,10,21,16,1,18,1,6,11,13,48.2996,33407896,0.317045,13764965,0.0,
17,21,20,2,19,6,22,19,9,7,6,13,18.5218,37684428,0.341209,13939881,0.0,
17,20,13,1,20,18,13,21,2,7,8,12,2.16,40660772,0.352573,13985779,0.0,
23,23,22,10,21,16,3,18,0,5,20,13,48.1723,32393000,0.310146,13657862,0.0,
17,11,19,1,20,18,15,21,19,5,13,12,2.1164,47296777,0.388145,14082399,0.0,
14,23,9,18,20,22,7,15,1,1,20,4,42.4695,42092568,0.363679,14055143,0.0,
20,21,19,2,19,6,22,19,9,6,11,13,53.9432,35971357,0.332016,13861192,0.0,
16,22,22,17,20,20,4,22,8,4,7,13,45.0724,37092801,0.336681,13905063,0.0,
14,15,13,12,21,19,2,12,16,18,7,13,0.9736,47359807,0.388177,14089669,0.0,
17,22,19,0,20,17,15,19,8,6,5,11,26.0461,37269956,0.336205,13933863,0.0,
14,22,19,2,23,5,20,12,13,3,14,13,21.8642,39151906,0.348104,13932998,0.0,
17,15,18,1,14,9,5,2,8,19,21,13,1.534,43872892,0.369744,14049817,0.0,
18,15,19,3,21,19,4,11,8,3,14,13,5.2232,43002895,0.365805,14037025,0.0,
14,22,6,2,13,5,20,19,18,14,21,13,12.3447,42959825,0.367543,13960685,0.0,
15,14,8,17,21,22,0,8,20,5,10,9,0.9658,49292106,0.399905,14163488,0.0,
16,21,21,1,21,20,16,11,9,5,15,13,32.9027,38109652,0.342524,13937652,0.0,
17,22,18,1,19,7,23,21,8,4,6,13,22.1751,37453374,0.337442,13911241,0.0,
18,21,19,18,21,19,3,19,10,7,7,13,23.225,37357792,0.339174,13931772,0.0,
19,22,21,15,22,17,4,22,1,6,15,13,44.0669,35258569,0.322836,13845778,0.0,
20,22,21,17,20,18,5,22,8,4,8,12,46.7303,34673944,0.320432,13812553,0.0,
14,19,19,3,23,21,21,21,7,19,21,13,2.0914,41845779,0.365273,14023801,0.0,
17,21,19,1,17,4,9,12,18,5,8,13,11.0605,37969431,0.342722,13943167,0.0,
19,21,19,3,15,5,10,14,7,5,14,13,36.5776,36631203,0.333785,13887635,0.0,
23,23,22,10,21,17,2,18,1,7,6,13,48.1723,32393000,0.310146,13657864,0.0,
14,11,9,18,21,22,7,15,18,1,12,13,0.9627,52163290,0.414012,14124555,0.0,
23,23,22,10,21,16,2,18,1,7,6,4,48.2328,32968949,0.313161,13799459,0.0,
14,15,13,3,23,4,15,12,17,19,14,13,0.9736,47359807,0.388177,14089663,0.0,
11,22,19,12,15,22,20,12,19,18,21,13,20.7295,41058294,0.35949,13943371,0.0,
19,20,21,14,21,17,5,23,0,4,15,10,37.7774,37179443,0.332373,13944383,0.0,
20,21,21,17,20,18,4,22,8,4,7,13,47.0928,35426377,0.327256,13853110,0.0,
12,19,17,3,23,3,1,23,1,19,22,13,1.2592,43661645,0.372946,14033303,0.0,
22,16,22,18,18,17,21,23,18,7,6,13,50.2822,39183812,0.345968,13956959,0.0,
18,22,22,2,21,5,22,20,9,6,7,9,46.9717,36048220,0.329241,13942123,0.0,
17,20,17,18,19,19,4,19,8,4,11,13,2.7323,39465798,0.347869,13978134,0.0,
16,19,19,1,20,18,12,21,2,5,20,12,2.5688,40504786,0.356619,14018103,0.0,
17,22,20,16,21,18,4,21,8,4,7,12,34.2494,36900231,0.334021,13911895,0.0,
17,22,19,1,14,13,5,6,8,3,14,13,26.8532,37167783,0.336631,13909235,0.0,
14,9,5,1,20,22,16,14,18,9,14,8,0.9616,55444495,0.432071,14212100,0.0,
17,21,19,1,19,6,10,19,8,4,8,13,11.0605,37969431,0.342722,13943167,0.0,
17,21,20,2,20,21,22,21,9,5,6,13,18.5218,37684428,0.341209,13939876,0.0,
14,16,18,9,21,8,20,12,18,5,12,13,1.206,44972856,0.377117,14072661,0.0,
14,13,8,2,23,21,0,8,21,19,21,9,0.9634,50851603,0.405784,14159876,0.0,
20,22,18,17,20,6,4,22,8,4,7,13,57.476,35432387,0.325983,13816036,0.0,
17,21,21,2,19,18,22,19,9,6,11,12,31.8768,37451515,0.336884,13937872,0.0,
17,20,17,18,19,19,4,19,8,4,11,13,2.7323,39465798,0.347869,13978089,0.0,
20,22,21,17,20,18,5,22,8,4,8,12,46.7303,34673944,0.320432,13812573,0.0,
14,22,19,3,23,21,21,21,7,19,21,13,21.8642,39151906,0.348104,13933002,0.0,
17,21,20,2,19,6,22,19,9,7,6,13,18.5218,37684428,0.341209,13939881,0.0,
17,23,23,4,21,5,16,4,5,3,14,13,48.6034,35758958,0.330171,13868386,0.0,
19,21,19,1,21,20,16,23,9,5,15,13,36.5776,36631203,0.333785,13887635,0.0,
17,20,17,18,19,19,4,19,8,4,11,13,2.7323,39465798,0.347869,13978077,0.0,
22,23,22,18,18,16,2,23,1,7,6,13,47.8724,32978845,0.313055,13746037,0.0,
16,23,20,2,19,6,3,19,1,9,7,13,44.5721,37043255,0.337746,13878928,0.0,
22,23,23,15,18,16,21,23,9,7,6,13,47.9554,32851326,0.313058,13744770,0.0,
17,21,18,16,21,20,4,21,8,5,7,14,9.6837,38495679,0.355105,13999723,0.0,
19,22,20,1,21,18,16,9,9,4,15,13,44.9422,35518342,0.325678,13848419,0.0,
14,19,19,18,23,5,20,20,17,20,21,13,2.0914,41845779,0.365273,14023804,0.0,
18,22,20,3,21,18,4,12,8,3,7,12,40.2719,36315916,0.330885,13909640,0.0,
18,22,21,2,21,18,4,20,8,3,7,12,43.3366,36050850,0.327692,13906481,0.0,
17,22,19,17,14,13,2,6,8,4,14,13,26.8532,37167783,0.336631,13909244,0.0,
16,19,19,1,20,18,12,19,9,5,20,12,2.5688,40504786,0.356619,14018091,0.0,
17,21,18,2,19,6,22,21,2,6,9,13,7.6776,38259701,0.343598,13946197,0.0,
16,19,19,1,20,18,12,21,2,5,20,12,2.5688,40504786,0.356619,14018142,0.0,
17,21,21,0,17,4,9,14,18,5,8,13,32.4237,37419280,0.337963,13935885,0.0,
17,21,19,1,19,20,10,21,8,5,8,13,11.0605,37969431,0.342722,13943179,0.0,
19,22,19,3,15,5,10,14,7,4,15,12,47.646,35874929,0.326152,13852175,0.0,
14,9,18,17,20,22,16,14,18,9,11,13,1.1856,51350325,0.41095,14114795,0.0,
18,20,6,2,21,19,3,19,10,7,7,8,9.0264,42418802,0.36421,14068066,0.0,
23,22,23,16,21,18,4,21,0,4,6,13,48.8588,32802464,0.31164,13695013,0.0,
17,23,22,9,21,15,2,18,9,8,7,13,47.6445,35881539,0.330172,13869599,0.0,
14,22,18,9,21,16,20,12,2,5,6,13,16.3157,39448459,0.34896,13935430,0.0,
23,17,22,10,21,9,2,20,18,7,15,14,50.9883,37848112,0.35221,13998748,0.0,
14,16,18,10,21,8,20,12,19,5,12,13,1.206,44972856,0.377117,14072678,0.0,
14,9,5,1,20,22,16,14,18,9,14,8,0.9616,55444495,0.432071,14212092,0.0,
15,16,5,2,18,5,20,18,5,14,20,13,0.9739,48170244,0.393974,14083261,0.0,
17,22,20,4,21,5,16,14,17,3,14,13,32.4556,36878638,0.335107,13906308,0.0,
19,21,21,1,22,20,16,9,3,5,15,8,40.62,36432226,0.330122,13940093,0.0,
14,9,5,1,20,22,16,14,19,8,14,14,0.9624,55650916,0.441042,14213124,0.0,
14,11,19,22,21,20,7,15,18,1,12,14,1.6271,49754144,0.411483,14168823,0.0,
17,21,9,1,19,22,10,21,8,5,8,13,4.9257,40900662,0.356314,13964072,0.0,
17,22,20,2,21,3,7,20,8,3,16,12,34.2494,36900231,0.334021,13911896,0.0,
18,22,23,4,21,20,16,23,5,3,7,13,48.2826,35659903,0.328363,13880787,0.0,
14,9,5,1,20,8,16,14,18,9,14,7,0.9617,55514708,0.432762,14225346,0.0,
14,16,21,10,22,23,20,12,19,5,12,13,11.0126,44130464,0.371486,14059295,0.0,
14,11,20,4,20,22,20,15,18,3,5,14,3.1658,49468784,0.409951,14163997,0.0,
17,21,9,16,20,21,9,21,9,4,12,13,4.9257,40900662,0.356314,13964060,0.0,
17,22,19,1,20,20,3,18,8,5,7,11,26.0461,37269956,0.336205,13933851,0.0,
17,21,22,1,19,18,10,21,8,6,8,13,44.0892,37203457,0.33783,13933073,0.0,
17,21,19,1,20,20,7,13,6,5,15,13,11.0605,37969431,0.342722,13943153,0.0,
14,12,5,2,21,22,10,22,18,15,7,9,0.9622,52652946,0.41448,14174083,0.0,
19,21,18,16,15,5,10,14,7,5,14,13,36.7997,36921236,0.334632,13890748,0.0,
18,21,19,3,21,20,3,18,10,7,7,13,23.225,37357792,0.339174,13931774,0.0,
13,19,13,12,22,23,4,12,18,19,7,13,1.1237,44215086,0.376577,14043008,0.0,
18,21,12,18,17,19,15,19,11,3,13,13,17.3217,39407232,0.346848,13947773,0.0,
19,11,23,1,21,20,16,14,9,5,15,13,41.1325,44975953,0.374568,14006435,0.0,
14,22,5,2,21,23,7,9,18,15,11,8,12.4389,43510403,0.369799,14035997,0.0,
17,22,20,16,21,18,4,21,0,4,7,13,32.4556,36878638,0.335107,13906295,0.0,
19,22,21,14,22,17,4,22,8,6,15,13,44.0669,35258569,0.322836,13845777,0.0,
17,21,19,2,22,21,22,21,8,5,14,13,11.0605,37969431,0.342722,13943175,0.0,
17,22,20,1,13,13,5,5,9,3,6,13,32.4556,36878638,0.335107,13906287,0.0,
22,16,18,10,21,8,20,13,18,5,12,13,54.6451,40251530,0.351776,13976324,0.0,
14,23,23,18,18,16,2,22,2,7,6,13,48.4748,37751848,0.34131,13898282,0.0,
23,23,19,10,21,17,2,18,1,7,6,10,61.4536,33298673,0.313833,13716076,0.0,
17,19,22,0,19,20,7,21,8,5,8,13,35.0899,39085286,0.348971,13987357,0.0,
23,22,22,10,21,17,2,18,17,7,6,13,48.4388,32931154,0.311728,13696320,0.0,
14,19,18,3,23,4,20,12,5,20,21,13,1.5064,42134861,0.366075,14026158,0.0,
17,19,13,12,21,12,4,13,9,19,10,13,1.5417,41608135,0.361147,14015007,0.0,
13,22,19,1,14,23,5,6,17,3,14,13,21.2202,39770333,0.352141,13934953,0.0,
6,19,5,12,22,23,4,14,18,19,8,13,1.1077,50982888,0.417515,14058988,0.0,
14,9,13,1,20,23,16,12,18,9,14,8,0.9685,53111795,0.419271,14195867,0.0,
23,23,22,10,21,13,2,18,1,7,6,12,48.2328,32409765,0.308119,13678671,0.0,
20,23,22,17,20,21,5,22,10,7,8,13,47.6535,33863056,0.319375,13779335,0.0,
17,22,19,1,19,20,12,5,8,5,7,13,26.8532,37167783,0.336631,13909249,0.0,
17,21,19,1,14,13,5,22,2,4,13,14,13.4123,38194232,0.354181,13995516,0.0,
14,15,19,12,17,22,20,12,18,20,14,15,1.6779,46059946,0.392425,14129786,0.0,
14,17,13,3,23,4,14,12,5,18,21,13,0.9882,45502958,0.379686,14074486,0.0,
14,22,20,4,20,5,16,23,5,3,14,13,29.5927,38855750,0.346446,13929083,0.0,
17,16,5,2,21,5,20,14,18,17,20,13,1.0878,46806498,0.386848,14073336,0.0,
14,21,20,2,19,6,22,19,9,14,6,13,12.8102,39675868,0.352601,13970119,0.0,
17,16,6,2,21,5,20,14,18,7,20,13,1.0878,46516422,0.386174,14070982,0.0,
17,19,20,2,21,21,23,21,9,5,6,13,6.8709,39570107,0.352332,13996211,0.0,
17,20,19,0,19,20,7,21,8,4,8,13,5.2826,38876692,0.346499,13971073,0.0,
17,20,17,18,19,19,2,23,0,4,11,13,2.7323,39465798,0.347869,13978097,0.0,
19,23,22,18,18,16,1,19,9,7,6,13,47.9474,34503140,0.321039,13807302,0.0,
23,23,22,10,21,17,1,21,1,7,6,13,48.1723,32393000,0.310146,13657870,0.0,
16,19,19,1,20,18,13,18,2,5,20,12,2.5688,40504786,0.356619,14018102,0.0,
17,21,19,1,19,20,16,6,8,5,8,13,11.0605,37969431,0.342722,13943179,0.0,
19,21,21,2,21,20,10,23,9,5,15,13,39.7535,36077401,0.329,13879959,0.0,
20,22,19,17,20,18,5,21,8,4,8,12,54.0586,35220579,0.324185,13819517,0.0,
18,22,21,2,14,19,4,22,8,3,14,13,43.8394,36001446,0.328424,13885261,0.0,
15,11,9,17,21,22,7,21,10,1,5,13,0.9645,51538140,0.410899,14116453,0.0,
14,21,20,2,20,21,22,15,17,4,13,10,14.1904,39792452,0.352978,14000542,0.0,
17,19,21,2,21,18,4,20,8,1,11,12,19.2627,39320362,0.348106,13993322,0.0,
18,20,17,20,19,19,4,19,8,4,4,13,9.7969,38862002,0.344326,13969369,0.0,
14,11,5,2,21,22,7,14,18,15,15,8,0.9618,53640722,0.42236,14200455,0.0,
15,9,5,1,20,22,16,14,18,9,14,8,0.9632,54822525,0.428988,14220344,0.0,
14,21,19,2,16,5,10,11,7,5,14,12,6.4521,39945318,0.353201,13978706,0.0,
19,11,9,18,21,22,7,15,19,1,12,13,26.317,48810411,0.393258,14046817,0.0,
15,11,9,17,18,6,6,21,15,1,5,13,0.9645,51538140,0.410899,14116457,0.0,
17,20,18,2,19,22,22,19,9,6,10,13,3.4171,39165534,0.347297,13974979,0.0,
17,19,13,12,20,23,23,20,7,19,4,13,1.5417,41608135,0.361147,14015016,0.0,
13,21,19,2,22,21,2,11,19,4,13,13,6.6024,40589854,0.358191,13971362,0.0,
20,20,19,3,15,5,10,15,7,5,14,13,53.5645,36916797,0.335997,13898939,0.0,
14,17,13,3,23,4,14,12,5,18,21,13,0.9882,45502958,0.379686,14074464,0.0,
20,23,22,15,20,18,5,22,10,7,7,13,47.6535,33863056,0.319375,13779324,0.0,
20,22,21,17,20,22,5,22,8,4,8,12,46.7303,34673944,0.320432,13812548,0.0,
17,21,19,2,17,21,15,21,19,5,14,13,11.0605,37969431,0.342722,13943179,0.0,
14,15,13,12,22,22,22,12,8,18,14,13,0.9736,47359807,0.388177,14089661,0.0,
18,23,21,10,21,17,1,20,1,9,6,12,47.9467,35553047,0.326063,13882661,0.0,
23,22,22,2,21,18,4,21,8,3,7,13,48.4388,32931154,0.311728,13696323,0.0,
20,22,21,17,20,16,5,22,19,4,8,12,46.7303,34673944,0.320432,13812581,0.0,
14,16,6,2,21,5,20,14,8,14,20,15,0.9732,48955766,0.405954,14151620,0.0,
14,15,5,0,17,22,15,12,18,9,14,8,0.9671,49974689,0.402463,14179279,0.0,
14,8,13,12,20,22,15,14,19,16,14,13,0.9681,53721708,0.423402,14133970,0.0,
13,19,13,12,22,23,4,12,18,19,7,13,1.1237,44215086,0.376577,14042990,0.0,
17,22,19,1,19,20,12,5,8,5,7,13,26.8532,37167783,0.336631,13909249,0.0,
15,16,9,17,20,22,7,13,10,1,4,13,0.9743,47002599,0.387434,14075201,0.0,
14,11,5,2,21,5,20,22,18,19,21,13,0.9624,53321487,0.420515,14133020,0.0,
14,9,5,2,20,22,20,14,19,9,14,7,0.9617,55514708,0.432762,14225355,0.0,
14,19,18,3,23,4,16,12,4,20,21,13,1.5064,42134861,0.366075,14026155,0.0,
18,22,20,3,14,19,4,20,8,3,14,13,39.724,36263253,0.331628,13888883,0.0,
17,21,19,1,19,6,22,19,8,7,6,13,11.0605,37969431,0.342722,13943172,0.0,
17,22,20,4,21,3,16,20,5,3,14,13,32.4556,36878638,0.335107,13906307,0.0,
17,22,20,16,21,18,4,23,8,4,7,13,32.4556,36878638,0.335107,13906311,0.0,
17,22,19,19,19,19,12,19,8,5,7,13,26.8532,37167783,0.336631,13909246,0.0,
18,21,19,0,21,21,3,5,10,7,7,13,23.225,37357792,0.339174,13931757,0.0,
23,19,22,11,19,16,22,21,6,7,6,13,50.1873,35683449,0.329963,13821871,0.0,
16,23,20,1,21,6,1,20,2,7,6,13,44.5721,37043255,0.337746,13878916,0.0,
17,22,18,2,19,22,16,19,10,6,11,13,22.1751,37453374,0.337442,13911236,0.0,
15,7,5,1,20,6,21,14,17,9,14,8,0.9632,56665204,0.442002,14232882,0.0,
17,22,18,2,20,22,22,19,10,6,11,13,22.1751,37453374,0.337442,13911233,0.0,
17,21,18,3,19,6,16,19,9,6,11,13,7.6776,38259701,0.343598,13946187,0.0,
19,19,13,3,15,23,4,12,19,18,14,13,28.7578,40254242,0.352134,13960668,0.0,
13,21,19,12,22,5,10,14,6,5,8,13,6.6024,40589854,0.358191,13971378,0.0,
19,21,18,2,19,6,17,21,9,4,6,13,36.7997,36921236,0.334632,13890756,0.0,
17,22,20,16,21,18,3,19,8,7,7,13,32.4556,36878638,0.335107,13906301,0.0,
17,22,19,19,19,19,5,19,8,4,7,13,26.8532,37167783,0.336631,13909235,0.0,
19,22,21,2,22,18,14,20,8,3,7,12,43.5217,35324715,0.321854,13846044,0.0,
18,9,7,2,21,22,17,15,9,9,14,8,3.4728,52310091,0.415774,14179591,0.0,
14,21,19,1,20,20,8,23,21,5,15,13,6.4501,39959353,0.354118,13973144,0.0,
14,16,22,2,19,6,20,19,18,7,20,13,28.9987,43908538,0.371336,14055666,0.0,
17,20,5,2,21,5,22,14,9,14,6,13,2.1785,42967854,0.366597,14004126,0.0,
20,22,21,15,22,5,4,14,1,6,15,13,47.8876,34600868,0.321196,13806647,0.0,
19,21,19,3,15,17,10,22,7,3,14,13,36.5776,36631203,0.333785,13887635,0.0,
17,21,19,2,22,21,22,21,8,5,14,8,11.3521,38291430,0.344397,14010066,0.0,
14,9,5,1,20,22,16,14,18,9,14,13,0.9621,55156916,0.430209,14142723,0.0,
23,23,6,10,21,17,1,20,19,14,5,13,67.7279,36942126,0.334454,13692905,0.0,
14,16,21,3,21,5,20,14,0,7,20,13,11.0126,44130464,0.371486,14059296,0.0,
20,22,21,2,20,16,5,22,19,7,8,12,46.7303,34673944,0.320432,13812567,0.0,
17,22,18,17,19,22,17,21,10,5,11,13,22.1751,37453374,0.337442,13911238,0.0,
17,22,19,19,19,19,12,19,8,4,7,12,26.087,37189617,0.335525,13914894,0.0,
19,22,21,17,20,16,5,22,19,4,8,13,44.0669,35258569,0.322836,13845777,0.0,
18,20,19,1,19,20,7,21,8,4,7,13,13.9133,38278778,0.34299,13963104,0.0,
17,22,20,14,21,18,4,21,8,4,7,13,32.4556,36878638,0.335107,13906311,0.0,
17,19,17,18,20,20,1,20,7,2,12,13,1.8495,40446189,0.35524,14006302,0.0,
17,20,13,11,19,23,23,23,0,21,3,13,2.2086,40631664,0.353767,13987230,0.0,
14,15,9,0,20,22,6,12,18,8,15,3,0.9671,49171464,0.399533,14242568,0.0,
15,17,11,17,17,22,15,13,11,2,4,13,0.9895,45478752,0.381444,14070416,0.0,
14,15,5,2,17,22,15,12,7,8,14,8,0.9671,49974689,0.402463,14179287,0.0,
17,21,19,0,22,21,22,21,19,8,15,13,11.0605,37969431,0.342722,13943179,0.0,
14,11,5,2,21,5,20,22,18,19,21,13,0.9624,53321487,0.420515,14133024,0.0,
23,23,22,10,21,17,1,21,1,7,6,13,48.1723,32393000,0.310146,13657856,0.0,
19,21,7,3,15,17,10,22,7,3,14,13,38.0032,40131161,0.351862,13913711,0.0,
14,9,18,1,22,22,16,17,18,9,14,8,1.1906,51643554,0.412794,14183594,0.0,
12,23,22,10,21,17,4,12,1,7,6,14,46.7926,39719636,0.359168,13977488,0.0,
23,19,13,12,22,23,1,21,18,19,8,13,52.3102,38209142,0.342141,13850939,0.0,
16,22,19,19,19,19,5,20,8,3,7,13,22.5708,37853458,0.341454,13912728,0.0,
18,22,19,3,14,19,11,19,8,4,14,13,37.2553,36556247,0.33322,13891855,0.0,
15,11,10,17,20,6,7,20,12,3,5,13,0.9649,51242100,0.410054,14114249,0.0,
17,19,17,17,18,20,1,21,7,1,12,13,1.8495,40446189,0.35524,14006307,0.0,
22,23,22,18,14,16,2,21,1,1,6,13,47.8724,32978845,0.313055,13746019,0.0,
15,11,9,17,18,6,6,23,13,7,8,13,0.9645,51538140,0.410899,14116461,0.0,
14,22,19,5,19,19,11,19,5,5,7,13,21.8642,39151906,0.348104,13932998,0.0,
17,12,18,17,23,5,20,12,8,19,21,13,1.4677,46662690,0.384085,14072114,0.0,
14,15,9,0,20,22,6,12,18,8,4,13,0.9678,48534184,0.394528,14097416,0.0,
17,21,20,2,20,21,22,21,9,5,14,3,18.4875,38364191,0.346308,14083011,0.0,
22,20,17,18,19,19,2,23,0,4,11,13,54.6013,36744011,0.332041,13893631,0.0,
17,23,22,18,18,16,2,23,1,7,6,13,47.6445,35881539,0.330172,13869619,0.0,
23,15,21,10,21,17,1,21,1,8,6,13,64.1221,39741050,0.345596,13874089,0.0,
14,23,6,2,21,5,20,14,18,14,20,13,42.5637,42431437,0.365468,13933989,0.0,
17,9,5,1,20,23,16,14,17,10,14,12,1.084,53185030,0.418486,14123605,0.0,
14,23,19,4,21,2,16,20,6,3,15,9,42.9313,38824149,0.347026,13957370,0.0,
18,22,21,2,21,18,4,20,8,3,7,12,43.3366,36050850,0.327692,13906482,0.0,
17,22,19,17,19,22,17,21,10,5,11,13,26.8532,37167783,0.336631,13909231,0.0,
20,22,21,17,20,16,5,21,19,4,8,13,47.8876,34600868,0.321196,13806656,0.0,
17,21,20,0,22,21,22,23,19,8,15,12,18.4565,37715932,0.340131,13942135,0.0,
17,21,20,0,19,8,22,19,9,5,6,13,18.5218,37684428,0.341209,13939873,0.0,
13,19,13,12,22,21,2,11,18,20,7,12,1.1243,44154078,0.374944,14036445,0.0,
17,11,7,16,21,23,3,19,8,7,7,13,1.0709,50778444,0.407291,14103821,0.0,
14,22,19,2,21,18,7,14,18,15,15,8,21.4584,39422549,0.349713,14006002,0.0,
19,21,11,2,21,20,10,23,11,2,14,13,37.9934,38976773,0.344807,13905326,0.0,
15,17,22,17,17,22,15,13,9,4,4,13,28.9487,42370849,0.365469,14036320,0.0,
17,21,20,2,20,6,7,19,18,8,6,4,18.4875,38277491,0.34543,14063429,0.0,
14,15,9,0,20,22,21,12,9,7,15,12,0.9671,48525088,0.393516,14103209,0.0,
14,15,9,0,21,22,21,12,11,7,15,12,0.9671,48525088,0.393516,14103219,0.0,
22,23,22,18,18,16,2,23,3,6,6,13,47.8724,32978845,0.313055,13746032,0.0,
16,21,19,1,20,6,16,19,9,6,11,13,8.4607,38657264,0.347306,13945310,0.0,
20,22,18,4,19,20,3,18,8,5,7,11,56.5074,35593530,0.325733,13844892,0.0,
14,9,5,1,20,22,16,14,18,7,15,8,0.9616,55444495,0.432071,14212102,0.0,
14,11,5,2,21,22,7,14,18,16,14,8,0.9618,53640722,0.42236,14200448,0.0,
17,21,19,0,22,21,22,23,19,8,15,12,11.3155,37999805,0.341651,13945074,0.0,
17,23,20,0,22,21,22,21,19,8,15,13,44.3547,36352555,0.333385,13874735,0.0,
19,22,21,17,20,20,5,22,8,4,8,13,44.0669,35258569,0.322836,13845772,0.0,
19,21,21,2,21,16,10,23,21,5,15,13,39.7535,36077401,0.329,13879969,0.0,
17,19,13,12,22,21,17,11,18,5,11,12,1.5543,41621921,0.360146,14017468,0.0,
13,22,19,17,19,22,2,21,10,20,8,10,21.2202,39842726,0.351379,13965474,0.0,
19,21,19,3,15,17,10,22,7,3,14,13,36.5776,36631203,0.333785,13887627,0.0,
15,21,19,0,22,21,22,21,19,8,15,13,7.9183,39330361,0.351288,13961679,0.0,
19,22,20,17,20,16,5,23,18,4,8,13,44.9422,35518342,0.325678,13848397,0.0,
14,9,6,1,20,22,16,13,19,11,13,8,0.9617,55153073,0.431348,14209718,0.0,
17,22,20,3,21,3,16,20,5,0,14,10,34.2204,37031180,0.335101,13940715,0.0,
18,22,21,4,21,18,4,20,8,3,7,5,42.9726,36535915,0.331764,14008948,0.0,
14,16,9,1,20,22,7,13,7,7,4,13,0.9708,47604783,0.389863,14092958,0.0,
15,15,9,16,20,22,21,12,10,1,15,12,0.9702,47906077,0.390827,14111065,0.0,
14,19,18,3,19,6,16,12,9,20,11,13,1.5064,42134861,0.366075,14026153,0.0,
17,21,18,3,23,5,20,19,5,6,21,11,7.7322,38381797,0.343615,13973749,0.0,
14,23,22,2,21,22,7,14,18,18,15,8,46.7154,38149624,0.342947,13972153,0.0,
23,15,5,10,21,17,1,21,1,7,6,13,51.6929,44389855,0.370489,13916779,0.0,
20,16,9,12,20,22,8,13,7,1,4,13,47.4107,43591016,0.368842,13991891,0.0,
17,19,13,17,20,23,22,19,10,19,1,13,1.5417,41608135,0.361147,14015008,0.0,
17,22,21,17,19,23,17,21,10,7,12,13,41.6151,36611199,0.331867,13903051,0.0,
19,21,19,2,21,22,10,23,9,5,14,13,36.5776,36631203,0.333785,13887626,0.0,
23,23,22,10,18,17,1,22,1,7,6,13,48.1723,32393000,0.310146,13657858,0.0,
20,22,21,17,20,16,5,21,19,4,8,12,46.7303,34673944,0.320432,13812577,0.0,
20,22,21,17,20,16,7,20,19,4,8,13,47.8876,34600868,0.321196,13806642,0.0,
15,11,10,17,20,6,5,22,11,3,5,12,0.9643,51260391,0.409044,14132345,0.0,
17,22,21,17,18,16,5,21,19,1,12,13,41.6151,36611199,0.331867,13903050,0.0,
20,19,17,20,20,20,1,22,6,4,8,12,49.8312,38505713,0.343371,13927129,0.0,
15,15,19,0,19,22,6,12,8,7,15,13,1.7077,44988537,0.377978,14067528,0.0,
17,20,9,0,20,21,22,21,9,4,7,12,2.1332,41828888,0.358923,13993520,0.0,
17,21,20,0,22,21,16,23,19,8,14,9,18.4875,37929512,0.342209,13986759,0.0,
14,9,5,1,20,22,22,14,18,8,15,12,0.9617,55148090,0.429435,14152339,0.0,
22,23,22,10,18,17,8,22,8,7,7,13,47.8724,32978845,0.313055,13746034,0.0,
19,22,21,2,21,22,0,20,8,3,7,12,43.5217,35324715,0.321854,13846058,0.0,
14,21,20,0,21,21,21,12,9,4,15,12,14.024,39662934,0.351702,13975710,0.0,
17,15,9,2,20,22,22,21,9,8,6,13,1.0861,46506030,0.382466,14069485,0.0,
19,21,18,17,19,22,15,21,10,5,11,13,36.7997,36921236,0.334632,13890748,0.0,
17,22,21,2,21,20,10,23,9,5,15,13,41.6151,36611199,0.331867,13903052,0.0,
17,21,22,3,19,6,2,19,9,6,10,13,44.0892,37203457,0.33783,13933063,0.0,
23,23,14,10,18,17,15,22,1,7,6,13,67.509,34614595,0.321315,13676682,0.0,
13,19,19,14,22,21,23,21,19,9,16,13,2.0441,42459168,0.369346,14028148,0.0,
17,22,13,0,22,16,1,15,18,20,7,12,18.2435,38944214,0.342841,13928065,0.0,
15,11,10,17,20,6,5,22,11,2,4,13,0.9649,51242100,0.410054,14114250,0.0,
15,17,15,17,17,22,15,13,11,2,5,12,1.0173,44299898,0.373819,14081054,0.0,
14,17,18,3,22,4,20,23,5,8,15,12,1.2555,44025007,0.372571,14065731,0.0,
17,21,20,0,23,21,22,12,18,19,21,13,18.5218,37684428,0.341209,13939881,0.0,
18,22,21,2,21,18,4,20,8,3,7,12,43.3366,36050850,0.327692,13906498,0.0,
22,23,22,14,18,16,2,23,3,6,6,12,47.9431,33075385,0.311499,13752410,0.0,
17,20,10,17,19,6,8,19,14,3,6,13,2.1821,41508967,0.35925,13993829,0.0,
12,11,18,3,20,6,16,19,9,6,10,13,1.1728,50787464,0.407512,14105794,0.0,
18,21,19,0,22,19,22,20,19,8,14,13,23.225,37357792,0.339174,13931771,0.0,
17,22,19,3,14,21,4,21,7,3,15,13,26.8532,37167783,0.336631,13909240,0.0,
14,9,5,1,20,15,16,23,18,9,14,12,0.9617,55148090,0.429435,14152329,0.0,
20,22,18,17,20,23,5,14,19,4,8,10,56.5074,35643221,0.326143,13854994,0.0,
17,20,18,1,17,22,17,21,10,5,11,13,3.4171,39165534,0.347297,13974975,0.0,
17,22,19,16,19,20,7,21,8,4,7,14,29.6268,37393553,0.348072,13961735,0.0,
17,11,20,16,21,23,7,19,8,7,7,8,4.3191,47287433,0.388882,14134069,0.0,
14,22,5,1,21,18,3,14,18,15,15,11,12.3592,43306743,0.368003,13995848,0.0,
19,22,20,4,21,18,10,20,9,3,14,13,44.9422,35518342,0.325678,13848405,0.0,
17,21,22,2,21,2,16,23,5,5,16,16,44.1006,37356272,0.348588,13979848,0.0,
19,22,21,17,19,20,17,23,8,4,8,13,44.0669,35258569,0.322836,13845778,0.0,
17,22,19,17,20,22,4,21,10,5,11,13,26.8532,37167783,0.336631,13909249,0.0,
17,21,22,3,18,17,17,22,9,6,11,13,44.0892,37203457,0.33783,13933064,0.0,
23,23,19,10,19,6,1,18,1,7,9,10,61.4536,33298673,0.313833,13716080,0.0,
14,21,21,2,20,19,10,9,9,5,17,12,30.1272,39403843,0.348429,13971403,0.0,
20,15,9,0,21,22,21,23,9,11,17,14,47.7904,44683298,0.382973,14054071,0.0,
17,21,9,0,23,21,21,12,18,19,21,13,4.9257,40900662,0.356314,13964064,0.0,
14,15,20,0,20,22,22,12,9,7,15,12,3.4387,45316183,0.378395,14075287,0.0,
15,11,10,17,21,22,7,13,10,1,11,8,0.9643,51527347,0.411093,14193045,0.0,
14,15,5,2,20,22,7,14,18,19,2,13,0.9675,49697425,0.401041,14105485,0.0,
15,17,11,2,17,22,15,13,18,4,4,13,0.9895,45478752,0.381444,14070427,0.0,
14,8,5,15,20,23,16,14,11,9,14,8,0.9616,56324207,0.437284,14217420,0.0,
14,19,18,3,23,6,20,12,5,19,21,13,1.5064,42134861,0.366075,14026159,0.0,
17,21,18,3,19,4,16,19,7,6,11,13,7.6776,38259701,0.343598,13946203,0.0,
17,19,19,0,19,20,0,21,6,4,8,13,3.7257,39853797,0.353897,14000459,0.0,
17,20,17,18,18,20,8,21,8,1,12,13,2.7323,39465798,0.347869,13978097,0.0,
19,4,5,19,20,22,16,14,9,5,14,8,24.8252,56708878,0.437496,14158726,0.0,
17,23,19,0,19,22,17,21,19,8,11,7,45.291,37025256,0.33676,13963604,0.0,
22,19,18,3,23,18,20,7,5,18,9,13,54.1847,37414124,0.33874,13930302,0.0,
20,23,22,10,18,4,8,22,8,8,20,13,47.6535,33863056,0.319375,13779323,0.0,
16,23,11,10,20,22,0,13,11,2,4,13,43.4995,39665849,0.350299,13898804,0.0,
22,17,22,17,18,17,16,22,1,7,3,13,49.3081,38229485,0.340862,13949022,0.0,
20,22,21,17,20,16,5,23,19,4,6,12,46.7303,34673944,0.320432,13812585,0.0,
15,11,10,17,20,9,7,22,12,2,8,13,0.9649,51242100,0.410054,14114243,0.0,
18,20,19,0,19,20,7,21,8,4,8,13,13.9133,38278778,0.34299,13963094,0.0,
18,22,19,3,14,19,4,20,4,3,14,13,37.2553,36556247,0.33322,13891839,0.0,
17,21,19,0,22,21,22,21,19,8,15,11,11.3196,38084571,0.342738,13970390,0.0,
17,21,20,0,22,21,22,23,19,8,15,15,19.7844,37863029,0.351963,13996380,0.0,
20,21,21,16,20,16,21,22,19,4,7,13,47.0928,35426377,0.327256,13853173,0.0,
17,22,19,1,23,21,6,21,19,8,15,13,26.8532,37167783,0.336631,13909241,0.0,
23,20,19,3,22,16,20,23,5,8,15,12,61.2676,35531429,0.325831,13820953,0.0,
12,23,17,10,18,6,3,22,6,7,6,13,42.1517,40460384,0.353697,13913788,0.0,
17,22,17,18,19,19,2,23,0,4,11,13,20.9532,37743177,0.337903,13913517,0.0,
17,22,19,1,20,20,3,18,8,5,7,11,26.0461,37269956,0.336205,13933859,0.0,
17,20,17,17,18,20,1,21,8,1,12,13,2.7323,39465798,0.347869,13978093,0.0,
17,20,19,0,19,20,8,21,7,4,8,13,5.2826,38876692,0.346499,13971053,0.0,
15,23,9,17,20,21,7,13,10,7,4,13,43.3802,40926337,0.356808,13923802,0.0,
23,15,22,10,18,17,1,22,1,1,6,13,54.7832,39523360,0.345414,13869965,0.0,
17,22,19,17,19,22,17,21,10,5,10,13,26.8532,37167783,0.336631,13909239,0.0,
12,15,9,0,20,18,21,12,9,7,15,12,0.9676,49727935,0.400428,14100510,0.0,
14,19,5,2,21,22,1,14,18,15,15,8,1.1253,46208101,0.387047,14126715,0.0,
17,11,17,17,18,20,9,21,7,1,12,13,1.2567,47848688,0.390568,14083251,0.0,
19,21,19,2,22,22,10,23,9,5,15,13,36.5776,36631203,0.333785,13887631,0.0,
17,21,19,0,22,19,22,18,19,8,14,13,11.0605,37969431,0.342722,13943168,0.0,
17,21,18,0,22,21,22,23,19,8,15,12,7.7353,38296948,0.342518,13947904,0.0,
15,21,20,2,21,22,10,23,9,5,14,13,15.4569,39045239,0.349769,13959142,0.0,
19,21,18,3,22,20,17,23,8,4,15,13,36.7997,36921236,0.334632,13890729,0.0,
17,22,21,17,19,21,22,23,19,8,8,12,41.2053,36634015,0.33079,13908537,0.0,
15,20,9,0,19,22,21,18,9,7,15,12,1.5246,43137763,0.367356,14032278,0.0,
17,15,18,3,20,5,16,12,7,6,11,13,1.534,43872892,0.369744,14049818,0.0,
15,11,10,18,20,23,5,22,11,14,5,12,0.9643,51260391,0.409044,14132346,0.0,
14,11,5,1,21,6,7,14,18,4,15,13,0.9624,53321487,0.420515,14133015,0.0,
15,11,9,2,20,6,5,22,11,3,15,15,0.9682,51926273,0.421837,14167708,0.0,
18,22,22,17,21,18,4,20,8,2,7,20,48.0533,35632800,0.333694,13838280,0.0,
15,11,9,17,20,9,7,22,10,1,4,13,0.9645,51538140,0.410899,14116456,0.0,
15,16,10,17,20,22,7,13,12,2,8,12,0.9733,46697628,0.385798,14101422,0.0,
17,20,19,1,19,20,7,22,10,5,8,13,5.2826,38876692,0.346499,13971069,0.0,
20,22,19,17,19,22,17,21,8,4,11,13,54.1346,35148271,0.325109,13814267,0.0,
14,9,5,1,20,22,17,14,18,8,15,8,0.9616,55444495,0.432071,14212076,0.0,
18,21,21,2,19,19,4,20,8,3,7,12,37.1832,36863441,0.333628,13937112,0.0,
14,9,5,1,20,3,16,14,5,9,14,8,0.9616,55444495,0.432071,14212098,0.0,
14,17,18,3,22,23,20,23,19,8,15,12,1.2555,44025007,0.372571,14065732,0.0,
19,21,19,2,21,22,10,23,6,5,15,13,36.5776,36631203,0.333785,13887623,0.0,
20,22,21,17,20,16,5,16,19,4,6,12,46.7303,34673944,0.320432,13812581,0.0,
23,22,22,10,18,22,1,22,21,7,6,13,48.4388,32931154,0.311728,13696331,0.0,
14,19,5,2,21,17,4,14,0,15,14,8,1.1253,46208101,0.387047,14126711,0.0,
17,21,18,3,19,19,19,19,7,6,11,13,7.6776,38259701,0.343598,13946204,0.0,
17,22,17,17,18,5,1,22,7,1,12,13,20.9532,37743177,0.337903,13913501,0.0,
17,15,20,0,21,18,3,19,8,7,14,13,4.2414,43300297,0.367379,14041196,0.0,
14,19,9,16,20,22,22,12,9,7,7,12,1.1211,44749873,0.377919,14053410,0.0,
17,23,20,0,22,20,22,22,19,7,15,12,44.8134,36380138,0.332332,13886167,0.0,
23,21,20,10,18,17,1,23,1,7,6,13,66.2453,34234184,0.321611,13737796,0.0,
19,22,21,17,22,20,17,23,8,4,8,13,44.0669,35258569,0.322836,13845772,0.0,
17,21,20,0,19,21,22,23,19,8,15,12,18.4565,37715932,0.340131,13942139,0.0,
15,11,10,17,20,20,7,23,12,2,8,13,0.9649,51242100,0.410054,14114249,0.0,
19,22,20,17,19,9,17,22,8,4,8,13,44.9422,35518342,0.325678,13848419,0.0,
15,22,6,1,21,22,17,20,8,6,14,12,13.0349,42337396,0.363817,13977018,0.0,
20,9,21,1,20,18,4,14,18,9,7,8,47.5941,46915522,0.385865,14070679,0.0,
15,23,23,1,18,3,8,22,8,8,14,13,48.4818,37131304,0.338479,13893317,0.0,
20,9,4,10,21,22,17,14,18,9,20,8,47.4751,51849833,0.412641,14113610,0.0,
17,19,17,17,20,21,5,21,4,1,6,13,1.8495,40446189,0.35524,14006314,0.0,
19,22,21,17,18,16,1,23,19,4,11,12,43.5217,35324715,0.321854,13846090,0.0,
17,10,19,17,21,21,17,21,10,5,15,13,2.0685,48178926,0.39512,14084621,0.0,
14,23,5,1,19,7,8,14,18,4,7,13,42.5636,42717921,0.366141,13936565,0.0,
17,21,18,3,19,4,16,19,7,6,11,13,7.6776,38259701,0.343598,13946208,0.0,
17,22,20,4,21,3,16,20,5,0,14,13,32.4556,36878638,0.335107,13906306,0.0,
19,21,22,3,21,23,11,23,9,5,15,13,45.4855,35860459,0.328824,13876502,0.0,
14,18,18,2,22,20,19,23,19,8,15,13,1.3316,43098178,0.369844,14042962,0.0,
14,22,19,2,22,21,10,23,9,5,15,13,21.8642,39151906,0.348104,13932989,0.0,
19,11,5,1,21,7,7,14,18,4,15,14,20.275,50085326,0.409419,14096162,0.0,
14,15,9,0,20,22,21,12,18,7,15,13,0.9678,48534184,0.394528,14097413,0.0,
17,21,20,0,23,21,22,12,9,19,21,12,18.4565,37715932,0.340131,13942131,0.0,
17,21,19,2,19,21,22,21,8,5,14,13,11.0605,37969431,0.342722,13943179,0.0,
17,22,19,17,22,22,17,21,10,5,10,13,26.8532,37167783,0.336631,13909249,0.0,
17,20,17,21,18,18,22,21,8,1,12,13,2.7323,39465798,0.347869,13978089,0.0,
17,21,20,2,19,21,0,21,8,5,14,13,18.5218,37684428,0.341209,13939877,0.0,
17,22,19,17,19,22,17,21,10,5,10,13,26.8532,37167783,0.336631,13909247,0.0,
19,21,21,2,21,20,10,23,9,5,15,13,39.7535,36077401,0.329,13879955,0.0,
20,23,22,10,20,4,8,22,8,8,20,13,47.6535,33863056,0.319375,13779333,0.0,
15,11,9,17,18,9,7,22,12,2,7,12,0.964,51556976,0.409937,14134524,0.0,
17,22,19,16,19,21,22,15,8,8,14,13,26.8532,37167783,0.336631,13909240,0.0,
18,18,20,2,21,19,3,21,8,4,7,13,8.5498,39893759,0.353033,14003398,0.0,
23,23,22,17,18,17,1,12,12,7,7,12,48.2328,32409765,0.308119,13678668,0.0,
15,16,10,10,20,21,7,23,3,2,8,13,0.9747,46708861,0.386567,14072446,0.0,
18,22,21,2,21,18,7,20,8,3,7,12,43.3366,36050850,0.327692,13906493,0.0,
17,20,19,0,19,20,4,21,8,4,8,13,5.2826,38876692,0.346499,13971073,0.0,
14,0,10,16,20,22,22,12,18,8,14,8,0.9624,62139119,0.476281,14263014,0.0,
14,19,4,1,20,22,16,16,6,7,7,12,1.1205,46212456,0.386293,14063551,0.0,
15,22,23,17,20,9,7,23,13,4,6,13,47.9631,37644856,0.34047,13916342,0.0,
18,11,10,17,20,16,5,22,18,2,8,12,3.4499,49320190,0.397221,14102169,0.0,
18,20,21,2,21,18,4,21,8,3,8,12,27.4072,37790024,0.337704,13970958,0.0,
17,22,19,0,19,20,7,20,8,4,7,13,26.8532,37167783,0.336631,13909225,0.0,
14,11,9,2,20,22,21,11,10,16,15,8,0.9622,52476954,0.415841,14192163,0.0,
14,15,6,0,21,22,7,14,17,6,15,12,0.9668,49400109,0.399363,14110023,0.0,
19,21,21,2,21,20,10,23,9,5,15,13,39.7535,36077401,0.329,13879961,0.0,
17,22,18,17,16,22,17,21,10,5,11,13,22.1751,37453374,0.337442,13911231,0.0,
16,22,22,6,19,22,17,22,1,7,11,13,45.0724,37092801,0.336681,13905083,0.0,
23,23,18,21,18,17,1,21,10,5,6,13,63.7219,33441723,0.315769,13668057,0.0,
17,15,9,16,20,21,5,20,4,2,6,13,1.0861,46506030,0.382466,14069477,0.0,
14,19,17,1,20,22,21,9,8,7,15,11,1.2945,42495075,0.366477,14059444,0.0,
17,20,17,17,18,22,1,22,8,1,12,14,3.0355,39698362,0.359067,14033434,0.0,
15,16,10,17,20,21,7,13,12,2,8,12,0.9733,46697628,0.385798,14101430,0.0,
17,22,23,16,23,22,2,12,6,20,6,13,48.1491,36274386,0.331804,13899300,0.0,
17,22,20,0,21,18,23,19,18,7,23,13,32.4556,36878638,0.335107,13906288,0.0,
14,9,5,1,20,22,18,14,18,11,14,8,0.9616,55444495,0.432071,14212087,0.0,
17,21,20,0,19,21,22,23,19,8,19,12,18.4565,37715932,0.340131,13942130,0.0,
14,11,5,2,21,22,8,11,18,5,15,8,0.9618,53640722,0.42236,14200452,0.0,
17,21,18,0,19,4,15,19,7,16,11,13,7.6776,38259701,0.343598,13946212,0.0,
14,21,9,0,22,22,22,10,20,7,15,12,2.902,42872994,0.366786,14000699,0.0,
18,15,20,0,20,19,21,20,8,8,14,13,9.2205,42715372,0.364241,14032006,0.0,
18,22,21,2,21,18,7,20,8,3,13,12,43.3366,36050850,0.327692,13906494,0.0,
23,23,21,10,18,17,1,20,1,7,6,13,49.5914,32605676,0.311727,13659816,0.0,
19,21,19,2,21,22,10,23,9,5,19,13,36.5776,36631203,0.333785,13887626,0.0,
17,21,20,0,19,21,22,23,19,8,15,12,18.4565,37715932,0.340131,13942138,0.0,
17,21,20,0,19,21,22,23,19,8,19,12,18.4565,37715932,0.340131,13942134,0.0,
18,21,19,0,22,19,22,20,19,8,14,13,23.225,37357792,0.339174,13931762,0.0,
15,18,9,16,20,22,22,12,9,4,7,12,1.0241,45106293,0.3791,14077393,0.0,
17,21,21,2,19,21,23,20,8,7,14,13,32.4237,37419280,0.337963,13935922,0.0,
14,22,9,16,20,22,22,12,9,7,7,12,12.3673,42054060,0.360715,13965328,0.0,
17,19,17,16,19,21,22,15,8,8,14,13,1.8495,40446189,0.35524,14006311,0.0,
17,22,21,17,22,20,17,23,8,7,8,13,41.6151,36611199,0.331867,13903051,0.0,
23,23,22,10,18,17,1,22,1,4,6,13,48.1723,32393000,0.310146,13657872,0.0,
15,16,10,17,20,21,7,13,8,2,8,9,0.9727,46906798,0.387003,14141596,0.0,
14,19,17,1,20,22,21,9,12,7,15,11,1.2945,42495075,0.366477,14059443,0.0,
20,22,6,3,20,16,4,23,19,10,6,12,59.4015,39009131,0.343583,13846217,0.0,
14,10,20,15,20,22,19,14,15,4,14,9,3.336,50065584,0.405209,14144089,0.0,
17,9,7,0,21,18,23,7,18,10,23,13,1.0702,52586415,0.41783,14116723,0.0,
14,22,18,0,20,22,18,18,18,11,14,8,16.505,39715317,0.350551,14009560,0.0,
14,20,20,4,21,21,16,20,5,3,15,13,8.3671,40541604,0.355796,13991635,0.0,
17,22,17,2,20,4,21,9,8,7,14,11,20.2615,37846691,0.337531,13938216,0.0,
17,21,19,2,19,18,22,21,8,5,14,15,13.2884,38149132,0.353465,13999338,0.0,
17,19,17,21,18,21,23,21,8,1,12,13,1.8495,40446189,0.35524,14006303,0.0,
18,23,19,2,23,18,6,20,8,3,7,13,48.0689,36032040,0.331458,13866889,0.0,
14,19,21,3,21,6,21,12,5,19,21,9,15.2614,41491019,0.361485,14063259,0.0,
19,22,21,17,22,20,17,23,9,4,8,13,44.0669,35258569,0.322836,13845772,0.0,
17,19,17,22,20,21,5,21,4,2,6,13,1.8495,40446189,0.35524,14006301,0.0,
17,15,17,17,20,21,7,14,17,0,6,13,1.2785,44172015,0.370262,14052522,0.0,
14,20,6,0,21,22,4,20,3,6,15,12,1.4388,44616218,0.375847,14033523,0.0,
14,22,8,0,18,21,7,23,19,8,14,12,12.3638,42345681,0.362713,13967380,0.0,
17,15,17,0,21,22,22,14,17,6,20,11,1.2895,44302836,0.370718,14081274,0.0,
19,22,20,0,21,4,16,20,5,5,15,13,44.9422,35518342,0.325678,13848414,0.0,
17,22,20,4,21,16,23,19,18,7,22,12,34.2494,36900231,0.334021,13911894,0.0,
14,9,5,1,18,16,18,14,20,11,5,8,0.9616,55444495,0.432071,14212094,0.0,
22,23,22,10,20,23,1,22,0,7,14,13,47.8724,32978845,0.313055,13746024,0.0,
17,20,17,21,18,21,22,21,8,1,13,13,2.7323,39465798,0.347869,13978094,0.0,
17,22,19,16,19,19,22,15,8,8,12,13,26.8532,37167783,0.336631,13909274,0.0,
19,15,17,2,21,20,10,23,9,4,15,13,24.5404,42847290,0.361694,14004349,0.0,
17,22,21,17,20,21,7,14,15,0,6,13,41.6151,36611199,0.331867,13903050,0.0,
19,22,21,17,22,20,17,23,9,2,8,13,44.0669,35258569,0.322836,13845763,0.0,
19,21,19,1,21,23,10,23,9,5,19,13,36.5776,36631203,0.333785,13887619,0.0,
15,23,9,17,19,22,16,21,10,5,11,13,43.3802,40926337,0.356808,13923800,0.0,
17,10,19,17,23,9,8,22,12,1,7,13,2.0685,48178926,0.39512,14084608,0.0,
17,20,23,0,19,20,4,21,8,4,8,13,45.8937,37970744,0.341484,13958082,0.0,
19,21,21,2,21,20,10,23,9,5,15,13,39.7535,36077401,0.329,13879966,0.0,
17,21,20,2,19,21,22,20,8,5,13,13,18.5218,37684428,0.341209,13939869,0.0,
17,22,19,4,21,3,16,20,5,3,14,13,26.8532,37167783,0.336631,13909241,0.0,
18,23,22,10,19,21,22,22,1,7,5,12,48.2241,35337002,0.326068,13880375,0.0,
22,21,20,0,18,17,1,23,19,8,20,13,63.4051,34889181,0.324997,13846787,0.0,
17,20,19,4,22,21,22,21,8,5,13,13,5.2826,38876692,0.346499,13971065,0.0,
17,21,17,19,18,18,22,21,8,1,12,13,6.1702,38559209,0.344164,13948800,0.0,
20,22,21,17,20,16,18,23,19,4,6,12,46.7303,34673944,0.320432,13812568,0.0,
17,22,18,17,19,21,4,21,10,5,9,13,22.1751,37453374,0.337442,13911238,0.0,
17,22,20,0,22,18,23,15,16,7,23,13,32.4556,36878638,0.335107,13906302,0.0,
17,22,19,16,19,21,22,18,8,8,14,13,26.8532,37167783,0.336631,13909241,0.0,
10,11,18,17,20,9,15,19,12,2,11,13,1.1707,51994500,0.415095,14092578,0.0,
17,21,11,0,19,4,3,22,7,16,8,13,4.938,40317163,0.35377,13960218,0.0,
14,11,9,2,20,22,23,11,9,16,15,8,0.9622,52476954,0.415841,14192167,0.0,
14,15,9,0,20,22,21,12,10,7,14,12,0.9671,48525088,0.393516,14103213,0.0,
14,9,5,1,20,22,23,14,18,6,7,8,0.9616,55444495,0.432071,14212101,0.0,
15,18,9,17,20,22,18,12,9,12,15,10,1.0209,45220876,0.379684,14111209,0.0,
14,11,5,17,20,9,7,15,19,2,8,13,0.9624,53321487,0.420515,14133019,0.0,
15,9,10,1,20,22,23,21,12,5,7,8,0.964,53376859,0.421621,14210251,0.0,
19,22,20,18,21,21,17,18,7,9,9,13,44.9422,35518342,0.325678,13848419,0.0,
17,23,21,0,22,18,23,23,19,2,21,13,46.6348,36094267,0.330128,13871340,0.0,
12,21,21,2,22,20,12,23,8,5,15,13,29.9532,40668292,0.355456,13964601,0.0,
19,21,19,0,20,21,20,21,9,5,14,13,36.5776,36631203,0.333785,13887627,0.0,
14,11,6,18,20,22,7,11,18,5,6,8,0.9619,53343754,0.421682,14198211,0.0,
17,15,17,1,21,21,8,14,17,0,14,13,1.2785,44172015,0.370262,14052530,0.0,
17,22,20,0,21,18,22,19,18,8,16,13,32.4556,36878638,0.335107,13906303,0.0,
17,22,19,16,19,21,23,15,8,9,23,13,26.8532,37167783,0.336631,13909236,0.0,
18,22,19,2,21,18,7,20,8,3,8,12,38.3637,36609805,0.332503,13913536,0.0,
18,21,21,0,22,19,22,20,19,8,14,13,37.5013,36811520,0.334437,13925141,0.0,
22,21,22,10,20,19,0,22,0,7,14,14,52.0103,34207529,0.331305,13845653,0.0,
18,23,19,0,22,23,23,20,19,8,14,13,48.0689,36032040,0.331458,13866885,0.0,
18,23,22,10,18,21,2,22,0,7,14,13,48.1982,35279840,0.326754,13859754,0.0,
21,20,17,21,20,23,21,21,8,1,14,13,55.4132,37054902,0.335536,13898840,0.0,
14,11,5,1,21,22,8,11,18,5,15,8,0.9618,53640722,0.42236,14200456,0.0,
18,21,19,0,19,19,22,23,19,8,19,12,22.8944,37410559,0.338368,13944036,0.0,
15,11,10,15,20,9,9,22,12,2,6,11,0.9641,51350916,0.410206,14154380,0.0,
20,22,21,17,20,16,5,23,22,4,8,12,46.7303,34673944,0.320432,13812574,0.0,
17,22,18,10,18,21,4,21,0,5,9,13,22.1751,37453374,0.337442,13911237,0.0,
23,23,22,17,19,17,0,22,11,7,6,12,48.2328,32409765,0.308119,13678649,0.0,
17,20,19,2,19,16,22,21,1,7,11,13,5.2826,38876692,0.346499,13971065,0.0,
23,21,22,10,18,21,1,22,8,4,6,13,49.3632,33748744,0.318667,13730333,0.0,
20,22,21,17,20,19,4,20,8,4,7,12,46.7303,34673944,0.320432,13812553,0.0,
18,22,21,3,21,15,8,23,19,3,7,12,43.3366,36050850,0.327692,13906478,0.0,
14,8,5,0,23,21,23,14,18,5,6,9,0.9617,56259743,0.436886,14196847,0.0,
17,21,20,0,20,22,22,12,18,20,22,13,18.5218,37684428,0.341209,13939877,0.0,
17,20,17,21,18,23,22,21,8,1,13,13,2.7323,39465798,0.347869,13978078,0.0,
14,19,18,3,23,4,20,12,5,19,21,13,1.5064,42134861,0.366075,14026148,0.0,
19,21,19,2,19,21,10,23,21,5,19,14,35.8337,36703728,0.343594,13931408,0.0,
17,19,20,0,22,22,22,23,7,8,19,12,7.1669,39582928,0.351343,13998650,0.0,
17,21,18,3,19,4,17,19,5,6,21,13,7.6776,38259701,0.343598,13946212,0.0,
14,19,18,3,23,6,20,12,7,19,11,13,1.5064,42134861,0.366075,14026155,0.0,
19,15,21,2,21,22,10,23,10,5,15,12,27.815,41761276,0.353784,13989289,0.0,
14,22,6,0,20,21,5,14,16,6,15,14,12.2787,43465340,0.378525,14031435,0.0,
22,23,22,2,20,23,1,22,0,5,14,13,47.8724,32978845,0.313055,13746039,0.0,
17,21,19,10,22,21,22,21,8,5,14,13,11.0605,37969431,0.342722,13943179,0.0,
22,23,21,10,20,23,18,22,0,1,14,13,50.592,33182760,0.314588,13748267,0.0,
19,22,22,17,22,20,0,23,9,7,8,13,47.9485,35038784,0.322538,13842852,0.0,
23,23,22,10,18,21,1,22,1,5,5,13,48.1723,32393000,0.310146,13657860,0.0,
17,21,20,0,19,17,22,23,20,8,19,12,18.4565,37715932,0.340131,13942119,0.0,
14,19,18,3,23,5,20,12,5,19,21,13,1.5064,42134861,0.366075,14026160,0.0,
17,20,17,21,18,23,22,21,10,1,13,13,2.7323,39465798,0.347869,13978110,0.0,
18,21,19,2,21,19,10,20,19,5,14,13,23.225,37357792,0.339174,13931764,0.0,
19,21,22,0,22,20,22,23,6,8,15,13,45.4855,35860459,0.328824,13876498,0.0,
18,15,8,0,20,23,21,12,8,7,14,12,3.5354,46272973,0.380851,14077716,0.0,
14,21,20,2,22,22,22,21,10,4,14,13,12.8102,39675868,0.352601,13970125,0.0,
20,22,20,17,20,16,5,23,12,4,8,12,51.489,34930663,0.322253,13815448,0.0,
15,16,10,17,20,21,7,13,23,2,8,12,0.9733,46697628,0.385798,14101426,0.0,
17,23,22,15,18,21,22,15,8,9,6,13,47.6445,35881539,0.330172,13869605,0.0,
23,22,17,10,19,17,1,22,1,5,22,13,71.4022,34275826,0.318591,13710521,0.0,
17,22,19,5,21,20,22,15,8,9,8,15,29.4914,37348081,0.347336,13961274,0.0,
18,22,19,13,19,21,8,20,8,4,23,13,37.2553,36556247,0.33322,13891852,0.0,
17,21,19,0,19,21,23,19,21,7,19,14,13.4123,38194232,0.354181,13995470,0.0,
19,22,20,2,21,18,10,23,18,5,23,13,44.9422,35518342,0.325678,13848413,0.0,
17,21,19,2,18,21,22,21,8,4,14,13,11.0605,37969431,0.342722,13943155,0.0,
17,20,17,21,19,23,22,21,8,2,13,13,2.7323,39465798,0.347869,13978094,0.0,
14,9,21,2,20,16,17,14,18,4,14,12,11.0458,50509055,0.404594,14110036,0.0,
20,22,2,16,20,22,6,23,22,10,8,8,59.4248,40468742,0.352357,13923183,0.0,
14,15,9,0,20,22,21,13,19,7,14,12,0.9671,48525088,0.393516,14103217,0.0,
14,8,5,1,20,22,21,13,10,11,14,8,0.9616,56324207,0.437284,14217420,0.0,
15,11,10,15,23,6,7,22,4,2,6,11,0.9641,51350916,0.410206,14154400,0.0,
14,19,18,3,20,9,20,12,13,19,21,13,1.5064,42134861,0.366075,14026148,0.0,
17,21,20,3,19,4,22,19,5,6,19,13,18.5218,37684428,0.341209,13939855,0.0,
17,20,18,0,19,17,17,23,20,8,21,12,3.3519,39197515,0.346179,13973189,0.0,
14,9,5,2,20,22,18,14,18,10,14,8,0.9616,55444495,0.432071,14212105,0.0,
17,20,17,20,18,23,22,21,8,2,11,13,2.7323,39465798,0.347869,13978089,0.0,
19,21,19,2,22,21,10,23,23,5,14,14,35.8337,36703728,0.343594,13931400,0.0,
17,21,19,10,19,21,22,21,8,5,19,13,11.0605,37969431,0.342722,13943179,0.0,
23,19,18,10,18,14,3,22,1,19,6,13,55.2028,36751972,0.335724,13839188,0.0,
14,23,22,3,23,5,18,12,3,7,21,13,46.7039,37876556,0.34133,13898870,0.0,
14,22,5,17,22,22,18,14,18,11,15,12,12.3592,43224789,0.367255,13973709,0.0,
19,8,21,1,20,21,17,23,8,1,7,9,29.5395,48317564,0.392103,14080799,0.0,
17,21,19,10,19,21,22,14,8,5,14,13,11.0605,37969431,0.342722,13943155,0.0,
17,21,20,1,22,17,22,23,19,8,19,12,18.4565,37715932,0.340131,13942135,0.0,
14,15,5,0,21,22,7,14,16,8,15,12,0.9668,49690075,0.400031,14110914,0.0,
17,15,18,1,22,21,8,14,17,0,14,13,1.534,43872892,0.369744,14049814,0.0,
17,23,21,17,21,13,3,23,22,4,8,12,46.9013,36121007,0.329077,13883777,0.0,
18,14,20,0,14,18,23,19,18,7,23,14,8.5135,43962244,0.381854,14107514,0.0,
15,20,23,17,18,17,14,12,23,2,8,12,45.7578,39307183,0.348759,13995123,0.0,
23,15,8,10,20,21,1,22,1,7,6,13,51.6945,43513326,0.365953,13910247,0.0,
19,19,21,2,22,20,9,22,9,2,8,13,32.1734,37950084,0.340097,13936304,0.0,
19,21,21,17,21,20,17,23,9,1,15,13,39.7535,36077401,0.329,13879969,0.0,
19,21,21,2,21,21,10,23,9,4,14,13,39.7535,36077401,0.329,13879969,0.0,
19,22,21,17,20,16,5,23,22,5,8,12,43.5217,35324715,0.321854,13846057,0.0,
18,21,19,17,19,21,8,15,8,2,6,13,23.225,37357792,0.339174,13931758,0.0,
14,11,2,13,20,9,7,20,19,4,23,13,0.9623,54199822,0.426193,14138875,0.0,
17,20,19,21,18,21,22,21,10,0,13,13,5.2826,38876692,0.346499,13971059,0.0,
17,22,17,16,19,23,23,15,8,9,22,13,20.9532,37743177,0.337903,13913521,0.0,
14,15,6,2,21,22,7,14,17,6,17,11,0.9672,49488254,0.400156,14136120,0.0,
17,15,17,0,22,21,8,16,17,0,14,13,1.2785,44172015,0.370262,14052529,0.0,
14,22,19,1,19,21,9,20,8,7,23,13,21.8642,39151906,0.348104,13932988,0.0,
18,22,20,13,21,18,22,19,18,2,23,13,39.724,36263253,0.331628,13888886,0.0,
17,21,18,3,19,4,17,19,19,5,21,13,7.6776,38259701,0.343598,13946202,0.0,
16,21,19,2,19,21,10,23,5,5,19,13,8.4607,38657264,0.347306,13945317,0.0,
14,9,20,1,20,16,4,22,22,10,14,12,3.342,50770762,0.407844,14115832,0.0,
19,22,6,17,18,22,19,16,9,5,8,8,49.6393,39954464,0.347962,13940390,0.0,
15,21,4,2,21,21,10,22,9,6,15,13,3.2237,43716127,0.373283,13994674,0.0,
20,15,21,0,21,22,7,14,17,4,14,12,48.4282,41150228,0.35331,13963162,0.0,
19,21,20,0,19,17,22,23,20,8,15,14,35.2237,36414416,0.341988,13928288,0.0,
17,21,21,0,21,21,10,23,9,2,19,12,31.8768,37451515,0.336884,13937871,0.0,
17,20,5,2,20,23,22,21,8,1,14,9,2.1589,43207347,0.367144,14046318,0.0,
14,9,17,20,18,23,18,14,18,11,13,12,1.0704,51643227,0.410727,14127214,0.0,
19,22,21,17,20,19,4,20,8,4,23,12,43.5217,35324715,0.321854,13846055,0.0,
18,22,19,13,19,21,8,20,8,4,6,13,37.2553,36556247,0.33322,13891852,0.0,
17,20,22,21,16,18,0,21,10,0,13,13,39.6851,38104975,0.341602,13959954,0.0,
22,23,19,10,18,23,23,22,0,7,14,13,63.3121,33732178,0.317633,13753994,0.0,
16,16,21,17,22,21,7,23,9,2,8,13,11.9564,42836381,0.365983,14033980,0.0,
19,21,10,17,20,20,17,12,8,2,8,9,37.0601,39539129,0.34695,13956388,0.0,
18,21,10,17,20,9,7,23,20,2,20,13,17.2859,39999904,0.351909,13951781,0.0,
15,11,20,0,19,17,23,22,13,8,8,12,3.3911,48345957,0.394773,14105540,0.0,
14,15,6,0,21,22,7,15,17,0,14,13,0.9675,49403700,0.400375,14103863,0.0,
17,15,17,0,22,21,8,14,17,6,15,12,1.2836,44218090,0.370083,14063272,0.0,
15,22,10,17,20,21,7,13,23,4,7,12,13.0513,41167443,0.357176,13969053,0.0,
19,16,17,17,20,19,4,20,8,2,8,12,23.8669,41987135,0.357908,13994397,0.0,
14,19,20,0,21,18,23,19,18,7,21,13,4.5849,41555024,0.363656,14019716,0.0,
17,22,18,2,23,2,20,12,5,19,23,13,22.1751,37453374,0.337442,13911242,0.0,
17,22,17,5,21,22,8,16,17,0,14,13,20.9532,37743177,0.337903,13913518,0.0,
17,15,20,0,22,18,23,19,18,7,23,13,4.2414,43300297,0.367379,14041195,0.0,
17,20,19,21,18,19,22,21,10,0,13,13,5.2826,38876692,0.346499,13971069,0.0,
15,11,11,15,23,6,7,22,4,2,6,11,0.9649,51057038,0.408484,14152025,0.0,
22,23,21,17,20,16,1,23,22,5,8,13,50.592,33182760,0.314588,13748290,0.0,
19,22,22,10,18,17,5,18,1,7,6,12,47.9649,35106985,0.321374,13843661,0.0,
23,23,22,10,18,17,1,22,1,7,6,13,48.1723,32393000,0.310146,13657873,0.0,
22,23,22,10,20,23,1,22,0,7,14,13,47.8724,32978845,0.313055,13746043,0.0,
15,16,10,17,20,22,7,11,8,2,8,11,0.9729,46783027,0.386502,14118068,0.0,
16,10,10,15,23,5,7,22,4,2,6,9,0.9808,51680760,0.412003,14161413,0.0,
17,11,6,17,20,9,7,15,19,2,9,13,1.0708,51069279,0.408575,14105571,0.0,
14,15,16,22,18,23,22,21,10,1,13,13,1.0207,46483167,0.382505,14082771,0.0,
17,9,17,17,20,21,7,14,17,0,8,11,1.2775,49775098,0.400663,14121115,0.0,
21,23,22,13,20,23,1,22,0,7,14,13,48.2996,33407896,0.317045,13764979,0.0,
14,21,16,3,19,6,20,23,20,8,15,13,3.1204,40840613,0.35569,13980837,0.0,
19,19,20,0,23,18,22,18,7,19,13,13,25.8468,38203520,0.343227,13940209,0.0,
18,21,19,17,19,21,8,15,7,2,6,13,23.225,37357792,0.339174,13931768,0.0,
20,22,21,17,20,19,4,20,8,4,7,12,46.7303,34673944,0.320432,13812575,0.0,
14,15,6,0,21,22,7,21,19,6,20,12,0.9668,49400109,0.399363,14110035,0.0,
15,11,11,15,23,6,7,14,2,2,6,11,0.9649,51057038,0.408484,14152028,0.0,
14,9,6,0,21,22,7,14,18,6,15,12,0.9617,54860579,0.428811,14150675,0.0,
14,15,5,1,20,22,18,14,17,10,14,8,0.9671,49974689,0.402463,14179279,0.0,
19,21,20,0,19,21,22,23,20,8,19,12,37.1701,36401536,0.330851,13883966,0.0,
17,21,21,0,21,17,9,23,9,4,15,13,32.4237,37419280,0.337963,13935928,0.0,
17,22,18,0,21,18,23,12,18,7,11,13,22.1751,37453374,0.337442,13911233,0.0,
14,19,20,3,23,6,20,19,6,19,22,13,4.5849,41555024,0.363656,14019724,0.0,
23,22,21,17,20,17,1,20,1,7,6,13,54.048,33147367,0.313378,13698658,0.0,
20,23,22,10,22,19,4,22,8,4,7,12,47.4987,33927880,0.318359,13777867,0.0,
19,21,21,9,21,21,10,23,9,4,14,13,39.7535,36077401,0.329,13879960,0.0,
17,21,19,2,22,21,22,21,8,8,14,13,11.0605,37969431,0.342722,13943179,0.0,
17,22,20,0,22,21,23,19,18,7,23,14,36.1933,37100589,0.346517,13958632,0.0,
17,21,19,10,21,18,19,21,8,5,14,13,11.0605,37969431,0.342722,13943179,0.0,
19,23,20,0,19,17,22,23,20,8,8,14,49.3296,35078273,0.333894,13861856,0.0,
23,21,22,10,18,17,1,22,1,7,17,13,49.3632,33748744,0.318667,13730344,0.0,
14,9,2,3,20,4,18,19,18,10,11,8,0.9616,56315041,0.437728,14218025,0.0,
17,21,20,1,19,22,16,14,7,6,14,13,18.5218,37684428,0.341209,13939881,0.0,
17,20,17,20,13,23,22,23,8,1,13,13,2.7323,39465798,0.347869,13978085,0.0,
20,23,21,12,22,20,17,21,9,2,8,13,48.4106,34074716,0.320294,13781843,0.0,
17,15,17,1,23,21,20,14,17,19,21,13,1.2785,44172015,0.370262,14052529,0.0,
14,19,18,19,20,5,8,12,5,0,6,13,1.5064,42134861,0.366075,14026147,0.0,
17,22,20,16,19,21,22,15,8,9,23,13,32.4556,36878638,0.335107,13906300,0.0,
17,21,19,0,19,17,22,23,20,8,19,12,11.3155,37999805,0.341651,13945062,0.0,
19,21,20,2,19,16,20,23,20,5,15,12,37.1701,36401536,0.330851,13883975,0.0,
19,22,21,16,20,17,6,23,22,8,8,12,43.5217,35324715,0.321854,13846056,0.0,
17,21,20,0,19,17,22,23,20,8,19,12,18.4565,37715932,0.340131,13942139,0.0,
23,23,22,10,18,17,1,22,1,7,6,13,48.1723,32393000,0.310146,13657869,0.0,
18,21,20,0,19,17,22,23,20,7,6,13,28.7835,37074313,0.337624,13928710,0.0,
22,23,22,10,18,17,1,22,1,8,19,12,47.9431,33075385,0.311499,13752374,0.0,
18,23,23,22,21,20,4,19,8,1,7,13,48.5868,35156725,0.326748,13857263,0.0,
19,20,17,8,13,23,22,23,8,1,13,12,31.1663,38182929,0.337437,13929480,0.0,
17,15,20,16,19,21,22,15,8,9,23,13,4.2414,43300297,0.367379,14041181,0.0,
17,22,17,17,20,21,8,14,17,0,6,13,20.9532,37743177,0.337903,13913512,0.0,
17,22,20,16,19,20,21,16,8,0,23,13,32.4556,36878638,0.335107,13906305,0.0,
17,15,17,0,22,17,8,15,17,10,14,13,1.2785,44172015,0.370262,14052530,0.0,
17,21,19,2,22,5,22,21,8,19,14,13,11.0605,37969431,0.342722,13943179,0.0,
14,19,18,3,23,23,20,12,7,5,11,13,1.5064,42134861,0.366075,14026155,0.0,
19,22,21,17,22,16,5,23,22,6,11,13,44.0669,35258569,0.322836,13845772,0.0,
17,21,19,3,19,4,16,19,7,5,8,12,11.3155,37999805,0.341651,13945073,0.0,
15,21,5,0,21,21,7,21,19,6,20,11,3.129,43507263,0.371243,14035159,0.0,
19,15,21,9,21,23,10,23,9,4,14,14,27.6417,41824972,0.365329,14030750,0.0,
19,9,7,1,20,22,18,14,10,4,14,13,26.2964,51210773,0.408932,14059436,0.0,
15,21,22,9,21,21,10,23,18,9,14,9,43.312,38765563,0.346848,14014499,0.0,
19,22,20,2,22,20,17,23,9,8,8,13,44.9422,35518342,0.325678,13848418,0.0,
19,21,21,16,19,21,22,23,21,2,22,12,40.6646,36146370,0.32773,13880437,0.0,
19,21,20,0,20,17,22,23,20,8,15,14,35.2237,36414416,0.341988,13928300,0.0,
14,19,20,19,20,5,8,12,5,0,6,13,4.5849,41555024,0.363656,14019728,0.0,
17,21,18,3,19,4,18,13,7,6,11,13,7.6776,38259701,0.343598,13946206,0.0,
15,21,18,19,20,5,8,18,5,0,6,13,4.9295,39620343,0.352092,13964008,0.0,
17,19,19,3,19,21,20,13,8,19,11,13,3.7257,39853797,0.353897,14000450,0.0,
14,22,18,16,23,6,23,19,8,8,14,13,16.3157,39448459,0.34896,13935445,0.0,
10,23,19,1,19,18,22,18,18,8,14,13,43.3432,41099397,0.36004,13903546,0.0,
18,9,5,16,20,22,18,14,8,11,14,8,3.4725,52888261,0.417762,14183040,0.0,
14,15,16,22,18,23,7,21,10,1,13,13,1.0207,46483167,0.382505,14082774,0.0,
14,11,5,17,20,9,23,15,19,2,8,13,0.9624,53321487,0.420515,14133004,0.0,
14,19,18,3,23,23,18,15,7,6,11,13,1.5064,42134861,0.366075,14026162,0.0,
17,21,18,3,19,4,20,13,7,5,11,13,7.6776,38259701,0.343598,13946204,0.0,
17,20,17,20,13,23,7,23,8,3,13,13,2.7323,39465798,0.347869,13978085,0.0,
14,15,16,22,18,23,22,21,10,1,13,13,1.0207,46483167,0.382505,14082779,0.0,
20,22,17,17,20,19,6,15,8,4,7,12,58.201,35799716,0.325875,13823301,0.0,
17,15,21,0,22,17,7,20,17,9,14,13,13.3648,43032964,0.364119,14035722,0.0,
14,18,18,4,20,4,20,12,5,5,6,13,1.3316,43098178,0.369844,14042942,0.0,
14,19,18,16,23,23,2,12,7,0,11,13,1.5064,42134861,0.366075,14026148,0.0,
20,23,22,10,22,21,4,21,8,4,7,12,47.4987,33927880,0.318359,13777880,0.0,
15,16,10,17,20,22,7,13,8,2,8,9,0.9727,46906798,0.387003,14141593,0.0,
12,9,5,17,19,20,18,14,18,9,21,13,0.9626,56410638,0.436173,14148047,0.0,
17,22,20,0,17,21,22,15,8,11,14,8,34.2204,37187832,0.33636,13971296,0.0,
19,21,21,9,21,21,10,23,9,4,14,13,39.7535,36077401,0.329,13879973,0.0,
14,15,20,22,18,23,7,21,10,1,13,10,3.4602,45453409,0.379693,14106286,0.0,
23,16,10,17,20,21,1,13,1,4,7,9,51.659,42230777,0.360608,13964702,0.0,
15,23,21,10,18,17,7,22,9,1,6,18,46.0168,37675061,0.34714,13909120,0.0,
23,21,20,15,19,17,23,23,20,8,6,12,65.4175,34268136,0.31994,13768897,0.0,
17,23,22,0,18,17,1,22,1,7,19,13,47.6445,35881539,0.330172,13869602,0.0,
14,20,6,0,19,22,20,21,19,6,22,12,1.4388,44616218,0.375847,14033536,0.0,
17,15,18,4,21,4,7,19,7,6,11,12,1.4766,43924260,0.36956,14060961,0.0,
17,9,5,1,20,23,18,14,19,11,13,9,1.084,53402662,0.420183,14168470,0.0,
14,20,21,20,13,22,22,23,8,1,14,13,17.7227,40275071,0.352523,13987488,0.0,
20,23,22,10,19,19,5,22,8,4,8,12,47.4987,33927880,0.318359,13777880,0.0,
17,20,18,0,22,17,17,23,20,8,20,12,3.3519,39197515,0.346179,13973200,0.0,
17,21,18,3,23,4,16,19,7,6,11,9,7.7478,38511479,0.344596,13992936,0.0,
18,21,19,17,18,21,8,15,8,2,4,13,23.225,37357792,0.339174,13931776,0.0,
19,21,16,9,21,21,10,23,9,4,14,15,34.285,37541712,0.345135,13935951,0.0,
14,11,5,17,20,9,23,15,19,2,8,13,0.9624,53321487,0.420515,14133020,0.0,
18,21,20,0,16,17,22,23,20,8,5,13,28.7835,37074313,0.337624,13928698,0.0,
17,20,18,0,19,17,17,23,20,7,22,12,3.3519,39197515,0.346179,13973182,0.0,
17,21,19,2,22,21,22,21,8,5,15,13,11.0605,37969431,0.342722,13943170,0.0,
17,22,18,17,19,21,4,21,10,5,10,13,22.1751,37453374,0.337442,13911226,0.0,
19,21,20,2,19,17,22,23,20,8,15,14,35.2237,36414416,0.341988,13928300,0.0,
23,23,22,10,18,17,1,22,1,7,6,13,48.1723,32393000,0.310146,13657873,0.0,
17,20,18,0,19,17,5,23,20,5,22,12,3.3519,39197515,0.346179,13973206,0.0,
19,22,21,16,20,16,17,23,21,5,8,12,43.5217,35324715,0.321854,13846057,0.0,
15,16,8,0,20,21,8,13,20,8,20,9,0.9721,47496208,0.389824,14145708,0.0,
17,21,21,17,19,17,22,23,8,2,7,12,31.8768,37451515,0.336884,13937881,0.0,
17,22,17,1,19,17,23,22,8,6,19,12,20.28,37765993,0.336864,13919416,0.0,
17,21,21,0,19,22,16,14,19,8,14,13,32.4237,37419280,0.337963,13935925,0.0,
15,9,18,1,19,22,18,14,18,11,11,8,1.2183,51029555,0.40973,14192094,0.0,
17,21,5,3,20,4,18,13,7,6,14,13,4.9214,42069306,0.362867,13972877,0.0,
19,19,20,0,18,17,22,23,20,8,15,14,23.1896,38280053,0.352729,13985545,0.0,
15,15,16,22,19,23,22,21,10,1,13,13,1.0234,45865307,0.37958,14076146,0.0,
20,22,21,17,20,20,10,20,8,4,7,12,46.7303,34673944,0.320432,13812576,0.0,
14,10,4,21,20,8,23,15,19,4,8,13,0.9622,54545964,0.428363,14138436,0.0,
17,22,18,17,19,21,22,18,10,8,10,13,22.1751,37453374,0.337442,13911237,0.0,
17,22,19,16,19,22,3,21,8,4,14,13,26.8532,37167783,0.336631,13909246,0.0,
14,15,6,0,21,22,7,21,19,6,20,12,0.9668,49400109,0.399363,14110040,0.0,
17,22,18,16,19,21,22,15,8,9,23,13,22.1751,37453374,0.337442,13911224,0.0,
14,18,18,4,20,4,20,13,5,6,10,10,1.3194,43214893,0.37051,14078051,0.0,
18,21,18,3,19,4,18,12,7,5,7,13,20.8384,37653513,0.340027,13934522,0.0,
15,22,21,17,20,16,5,23,23,0,8,12,39.2397,37985784,0.339696,13942786,0.0,
19,21,19,1,19,22,16,14,7,6,14,13,36.5776,36631203,0.333785,13887634,0.0,
17,23,19,2,22,4,22,21,8,9,14,13,44.3353,36636715,0.334894,13877186,0.0,
17,21,20,16,19,22,22,15,0,19,23,12,18.4565,37715932,0.340131,13942131,0.0,
17,20,19,20,21,23,22,18,8,8,13,13,5.2826,38876692,0.346499,13971070,0.0,
17,22,17,14,13,21,22,23,8,2,14,13,20.9532,37743177,0.337903,13913519,0.0,
17,21,17,8,21,21,7,14,17,0,6,13,6.1702,38559209,0.344164,13948792,0.0,
20,14,21,17,20,21,10,23,9,4,15,13,47.9412,42001574,0.360148,13972760,0.0,
14,18,16,22,18,4,22,21,10,2,13,13,1.0751,43690235,0.370566,14047758,0.0,
17,13,19,5,23,23,22,21,8,18,14,13,2.1172,45425833,0.378284,14062507,0.0,
22,22,21,1,20,22,0,22,18,7,6,8,56.2136,34108118,0.316359,13851971,0.0,
15,9,5,10,18,17,21,14,1,11,14,13,0.9639,54528729,0.427449,14137243,0.0,
14,18,17,22,14,4,22,21,8,5,8,13,1.1524,43398702,0.370374,14045509,0.0,
19,23,21,13,20,16,18,23,23,2,12,12,47.213,34779475,0.320321,13808092,0.0,
17,21,20,0,22,17,20,23,20,8,13,12,18.4565,37715932,0.340131,13942132,0.0,
17,21,19,2,19,21,22,21,8,5,19,13,11.0605,37969431,0.342722,13943171,0.0,
23,23,22,10,18,17,22,22,1,7,4,13,48.1723,32393000,0.310146,13657869,0.0,
17,22,17,20,13,23,1,23,12,1,13,13,20.9532,37743177,0.337903,13913493,0.0,
14,20,16,3,18,4,21,21,7,2,8,13,1.5791,41702386,0.358949,14004246,0.0,
18,18,18,22,19,2,19,12,10,5,12,13,5.0131,40475035,0.355457,14011675,0.0,
19,9,5,1,20,22,5,14,20,11,14,8,24.8299,52105029,0.411815,14128779,0.0,
14,21,21,9,21,21,18,23,8,4,14,13,30.0471,39417150,0.349343,13966078,0.0,
18,20,20,15,16,17,22,23,20,4,5,13,20.2436,37991997,0.341408,13960383,0.0,
19,22,21,0,20,16,17,23,21,9,8,12,43.5217,35324715,0.321854,13846036,0.0,
17,21,20,0,19,17,22,23,19,8,18,12,18.4565,37715932,0.340131,13942123,0.0,
20,22,21,19,20,19,4,20,9,4,8,12,46.7303,34673944,0.320432,13812581,0.0,
17,22,21,17,19,16,2,23,22,5,22,12,41.2053,36634015,0.33079,13908539,0.0,
19,22,20,16,20,21,23,15,8,10,8,13,44.9422,35518342,0.325678,13848403,0.0,
14,11,5,17,20,10,23,15,19,2,8,13,0.9624,53321487,0.420515,14133000,0.0,
15,15,16,22,19,23,22,21,10,1,13,13,1.0234,45865307,0.37958,14076143,0.0,
19,20,21,20,22,23,22,23,9,4,13,13,36.4459,36963335,0.332485,13906915,0.0,
17,21,18,10,12,21,10,23,8,1,14,13,7.6776,38259701,0.343598,13946208,0.0,
17,22,20,2,19,21,22,16,8,10,14,13,32.4556,36878638,0.335107,13906307,0.0,
17,21,22,19,23,21,22,21,8,5,23,13,44.0892,37203457,0.33783,13933060,0.0,
18,15,17,22,21,21,8,14,10,2,6,13,3.5475,43587331,0.367102,14042169,0.0,
18,20,16,17,19,18,22,22,8,1,13,13,9.0778,39155856,0.344571,13972038,0.0,
15,19,18,15,23,23,18,15,4,2,10,13,1.5022,41514216,0.363268,14020931,0.0,
14,11,10,3,23,6,2,22,7,6,6,10,0.9625,52025894,0.413706,14150334,0.0,
17,22,19,18,18,17,1,19,12,8,13,13,26.8532,37167783,0.336631,13909248,0.0,
23,20,22,11,21,23,22,22,1,7,6,13,49.7782,34705424,0.322466,13782567,0.0,
18,21,20,0,19,4,22,23,20,8,5,13,28.7835,37074313,0.337624,13928696,0.0,
18,22,18,3,17,17,18,12,7,5,7,13,35.4735,36839743,0.334021,13893916,0.0,
14,9,5,1,20,22,18,14,7,11,14,8,0.9616,55444495,0.432071,14212106,0.0,
14,19,18,3,23,23,18,15,19,10,11,13,1.5064,42134861,0.366075,14026157,0.0,
17,22,21,20,13,23,22,23,8,5,14,13,41.6151,36611199,0.331867,13903051,0.0,
19,20,17,17,20,16,4,23,22,1,8,12,31.1663,38182929,0.337437,13929471,0.0,
20,22,22,10,19,16,5,23,7,5,8,12,47.9563,34451299,0.319391,13810570,0.0,
19,23,21,17,20,20,5,22,23,4,8,12,47.213,34779475,0.320321,13808112,0.0,
17,21,20,0,22,17,20,23,20,8,13,12,18.4565,37715932,0.340131,13942131,0.0,
15,19,18,15,18,23,18,15,4,2,10,13,1.5022,41514216,0.363268,14020938,0.0,
13,22,21,2,20,16,17,23,21,10,8,12,39.2702,39170944,0.345742,13929250,0.0,
19,10,5,15,20,22,18,14,7,3,14,8,24.8262,51267721,0.407686,14119552,0.0,
17,21,19,2,22,5,22,21,9,2,14,13,11.0605,37969431,0.342722,13943159,0.0,
18,21,19,17,19,21,8,15,8,18,6,13,23.225,37357792,0.339174,13931776,0.0,
17,21,20,0,22,17,20,14,20,8,13,12,18.4565,37715932,0.340131,13942136,0.0,
15,16,8,0,20,21,9,22,20,8,20,9,0.9721,47496208,0.389824,14145699,0.0,
14,15,6,9,21,22,7,23,19,6,13,12,0.9668,49400109,0.399363,14110013,0.0,
19,21,20,0,21,21,10,23,9,4,21,13,38.3505,36336509,0.332112,13884188,0.0,
18,21,18,17,23,23,18,15,4,2,10,13,20.8384,37653513,0.340027,13934506,0.0,
15,19,20,0,16,17,16,20,20,7,5,13,4.8285,40933755,0.360839,14014069,0.0,
18,21,18,3,19,5,18,12,7,5,7,13,20.8384,37653513,0.340027,13934506,0.0,
17,21,19,2,19,21,22,21,8,5,19,13,11.0605,37969431,0.342722,13943171,0.0,
15,11,11,15,22,6,7,14,8,2,6,8,0.9649,51246284,0.409371,14190987,0.0,
17,21,19,3,23,5,22,21,2,19,14,13,11.0605,37969431,0.342722,13943177,0.0,
14,18,17,22,19,21,22,21,8,5,8,13,1.1524,43398702,0.370374,14045496,0.0,
19,23,22,10,14,4,5,22,8,4,8,12,48.8698,34567972,0.319766,13806772,0.0,
23,20,6,15,21,22,7,21,2,7,20,12,54.2602,39332322,0.345303,13850090,0.0,
15,23,22,0,18,17,1,22,22,6,6,13,46.7225,37256338,0.33851,13894645,0.0,
15,16,8,0,20,21,8,13,18,8,20,9,0.9721,47496208,0.389824,14145700,0.0,
14,9,5,1,20,22,18,14,7,11,14,8,0.9616,55444495,0.432071,14212094,0.0,
14,18,16,22,22,4,22,23,10,2,13,13,1.0751,43690235,0.370566,14047767,0.0,
19,21,21,7,17,21,10,21,9,4,14,13,39.7535,36077401,0.329,13879965,0.0,
23,23,22,11,20,16,1,22,1,7,8,13,48.1723,32393000,0.310146,13657869,0.0,
19,22,21,16,18,17,17,23,21,5,6,12,43.5217,35324715,0.321854,13846056,0.0,
17,22,19,20,21,23,22,18,8,8,13,13,26.8532,37167783,0.336631,13909245,0.0,
17,20,17,20,13,23,22,23,8,5,13,13,2.7323,39465798,0.347869,13978090,0.0,
13,9,21,0,18,17,17,23,20,5,2,12,9.5628,51076858,0.407772,14105504,0.0,
20,22,5,18,20,22,20,14,8,10,14,8,59.4245,39593897,0.346714,13917016,0.0,
14,17,20,17,21,21,23,15,19,17,8,13,3.5053,43457035,0.370864,14054817,0.0,
18,11,4,21,19,9,8,15,8,6,9,13,2.9513,51028703,0.407073,14093965,0.0,
15,16,16,22,19,23,18,15,10,1,13,13,1.0241,44954964,0.375458,14060267,0.0,
15,19,18,15,23,23,22,21,4,2,10,13,1.5022,41514216,0.363268,14020935,0.0,
23,23,22,9,18,23,19,22,5,7,6,13,48.1723,32393000,0.310146,13657870,0.0,
15,19,20,16,14,17,1,15,0,2,10,13,4.8285,40933755,0.360839,14014079,0.0,
17,21,18,3,19,4,18,13,7,6,11,13,7.6776,38259701,0.343598,13946207,0.0,
17,21,20,0,23,17,20,23,20,8,13,12,18.4565,37715932,0.340131,13942139,0.0,
19,15,16,22,19,23,22,21,10,1,13,13,25.7659,43136865,0.361881,14006278,0.0,
17,21,20,0,22,17,20,23,20,8,13,12,18.4565,37715932,0.340131,13942127,0.0,
15,14,8,1,20,21,9,22,20,2,21,9,0.9658,49292106,0.399905,14163509,0.0,
15,19,18,15,18,23,18,15,4,8,10,13,1.5022,41514216,0.363268,14020947,0.0,
20,23,23,10,13,23,5,22,8,4,8,12,48.0303,33800648,0.318368,13776283,0.0,
17,20,17,20,19,20,22,23,8,1,13,13,2.7323,39465798,0.347869,13978086,0.0,
13,16,0,0,16,22,21,23,20,6,13,12,0.9711,50811096,0.408946,14111561,0.0,
18,22,20,9,21,17,8,23,19,8,5,13,39.724,36263253,0.331628,13888888,0.0,
17,21,19,0,19,21,22,23,9,5,19,13,11.0605,37969431,0.342722,13943183,0.0,
19,21,20,2,21,20,10,21,8,4,21,13,38.3505,36336509,0.332112,13884180,0.0,
15,10,22,15,20,5,7,14,2,2,6,11,27.3447,48858630,0.398403,14126963,0.0,
20,23,10,17,22,20,4,20,7,3,7,12,60.5359,37300118,0.335775,13804627,0.0,
18,22,20,0,16,17,22,23,20,8,10,12,40.2719,36315916,0.330885,13909643,0.0,
19,21,21,16,18,17,17,23,15,5,5,13,39.7535,36077401,0.329,13879946,0.0,
18,21,19,4,19,21,8,14,7,19,6,13,23.225,37357792,0.339174,13931776,0.0,
14,11,10,16,23,6,2,23,8,6,6,10,0.9625,52025894,0.413706,14150335,0.0,
18,22,5,1,20,17,18,14,7,11,14,8,34.4226,40970912,0.354814,13997803,0.0,
15,9,20,2,19,22,22,23,20,8,15,12,3.3744,50176993,0.405266,14122120,0.0,
14,10,4,21,20,8,23,15,19,4,8,13,0.9622,54545964,0.428363,14138422,0.0,
23,23,22,8,18,17,1,23,1,7,6,13,48.1723,32393000,0.310146,13657869,0.0,
17,20,18,2,22,5,22,20,9,6,14,13,3.4171,39165534,0.347297,13974942,0.0,
17,20,19,3,19,4,18,14,5,2,11,13,5.2826,38876692,0.346499,13971073,0.0,
14,9,8,1,20,21,18,14,7,11,14,8,0.9618,54575393,0.427526,14205393,0.0,
11,16,5,0,20,22,9,22,20,8,20,9,0.97,50882961,0.406092,14152332,0.0,
17,21,20,0,22,17,20,23,20,8,16,14,19.002,37912676,0.3527,13992960,0.0,
19,22,20,2,19,17,22,23,18,11,13,13,44.9422,35518342,0.325678,13848396,0.0,
22,21,22,10,20,23,4,22,0,8,14,13,50.037,34397334,0.321746,13839363,0.0,
17,23,20,0,22,17,20,23,20,7,13,12,44.8134,36380138,0.332332,13886162,0.0,
19,22,20,17,20,16,5,23,22,5,15,12,45.533,35585056,0.324432,13849297,0.0,
14,9,5,1,20,22,18,16,8,10,8,8,0.9616,55444495,0.432071,14212098,0.0,
23,21,22,10,18,17,1,22,19,7,6,13,49.3632,33748744,0.318667,13730328,0.0,
19,23,20,2,19,17,22,23,1,8,15,14,49.3296,35078273,0.333894,13861854,0.0,
17,19,16,22,19,23,23,23,10,1,13,13,1.6958,40732835,0.355485,14009275,0.0,
15,16,17,20,12,23,18,15,8,1,13,13,1.0921,44667100,0.375249,14057191,0.0,
15,18,18,15,18,23,18,22,8,8,6,10,1.3242,42583909,0.366958,14091508,0.0,
15,12,10,16,23,6,2,15,4,6,11,13,0.9653,50340757,0.403894,14108890,0.0,
15,19,18,22,14,4,18,21,8,8,8,13,1.5022,41514216,0.363268,14020939,0.0,
14,19,17,15,18,23,22,15,4,5,11,13,1.2872,42427479,0.366569,14030038,0.0,
19,22,21,17,20,16,5,23,22,5,7,13,44.0669,35258569,0.322836,13845777,0.0,
15,15,8,1,20,21,9,22,20,2,22,9,0.9696,48406154,0.393999,14153396,0.0,
18,21,21,17,20,20,4,18,8,4,7,12,37.1832,36863441,0.333628,13937110,0.0,
19,16,19,2,19,20,22,21,8,5,19,13,22.427,41342943,0.358062,13987240,0.0,
20,21,19,2,19,19,23,21,8,5,20,13,53.9432,35971357,0.332016,13861195,0.0,
17,19,21,17,20,20,3,21,8,4,7,12,19.2627,39320362,0.348106,13993322,0.0,
17,21,20,20,16,17,2,23,20,8,5,15,19.7844,37863029,0.351963,13996380,0.0,
18,22,19,0,21,17,22,19,12,10,13,13,37.2553,36556247,0.33322,13891839,0.0,
18,20,19,14,19,21,8,14,7,2,6,13,13.9133,38278778,0.34299,13963103,0.0,
15,5,11,5,23,6,7,14,2,18,6,11,0.9647,56500797,0.439125,14185794,0.0,
23,23,22,0,18,17,1,23,2,7,14,12,48.2328,32409765,0.308119,13678666,0.0,
17,22,20,10,22,17,20,22,19,8,5,13,32.4556,36878638,0.335107,13906303,0.0,
14,18,17,22,14,17,22,23,8,5,8,13,1.1524,43398702,0.370374,14045514,0.0,
18,21,20,0,16,4,22,21,20,8,5,13,28.7835,37074313,0.337624,13928702,0.0,
15,6,11,16,23,19,8,14,19,2,6,11,0.9647,55601912,0.435681,14180144,0.0,
15,14,8,1,21,8,9,22,3,2,21,9,0.9658,49292106,0.399905,14163499,0.0,
14,20,20,1,22,18,20,23,20,8,13,12,8.232,40531189,0.35485,14000353,0.0,
17,12,11,15,23,6,2,20,8,2,6,10,1.0875,48839544,0.394182,14114167,0.0,
18,19,16,10,19,23,23,22,10,1,13,13,5.6391,40112233,0.35195,13994496,0.0,
23,23,22,22,18,17,1,23,0,7,6,13,48.1723,32393000,0.310146,13657853,0.0,
14,9,5,1,20,22,18,14,7,11,11,13,0.9621,55156916,0.430209,14142705,0.0,
17,19,18,3,19,5,18,13,7,6,14,8,2.385,40448559,0.356011,14068383,0.0,
14,9,5,1,20,22,18,14,7,11,14,8,0.9616,55444495,0.432071,14212102,0.0,
14,11,10,16,23,6,2,23,8,6,6,10,0.9625,52025894,0.413706,14150330,0.0,
20,20,4,1,22,5,22,20,9,6,14,13,51.0271,41300508,0.357896,13932092,0.0,
14,10,18,22,23,8,23,15,19,4,8,13,1.1869,50453495,0.407212,14109010,0.0,
19,21,20,2,19,17,22,23,10,7,13,14,35.2237,36414416,0.341988,13928295,0.0,
15,15,16,22,19,23,22,11,19,8,15,13,1.0234,45865307,0.37958,14076147,0.0,
23,21,20,0,22,17,20,23,1,7,14,12,65.4175,34268136,0.31994,13768899,0.0,
17,23,22,10,18,17,1,22,19,8,6,4,47.6591,36468981,0.333977,13998030,0.0,
18,21,8,4,19,21,9,14,7,7,6,13,17.2787,40576000,0.35473,13955768,0.0,
15,16,19,0,20,21,10,22,20,20,20,3,1.6783,44720668,0.377741,14217884,0.0,
17,19,16,22,19,23,23,23,10,1,14,11,1.6908,40827236,0.355111,14031069,0.0,
18,21,19,17,19,21,8,15,8,18,4,8,22.9176,37691303,0.340702,14006999,0.0,
15,12,5,17,20,19,4,20,8,4,7,12,0.9638,51805201,0.410384,14134821,0.0,
19,21,16,21,20,8,23,15,19,4,8,13,37.6562,37514503,0.335337,13894733,0.0,
15,19,20,15,18,21,22,19,4,5,11,13,4.8285,40933755,0.360839,14014073,0.0,
17,22,16,2,19,23,22,17,12,9,15,13,19.9709,38034338,0.338194,13916321,0.0,
17,21,19,18,22,17,23,21,13,8,16,13,11.0605,37969431,0.342722,13943181,0.0,
17,22,21,2,19,5,0,19,8,3,15,13,41.6151,36611199,0.331867,13903054,0.0,
17,21,19,2,19,21,22,21,8,5,19,13,11.0605,37969431,0.342722,13943169,0.0,
19,21,21,16,18,17,17,23,15,5,5,13,39.7535,36077401,0.329,13879957,0.0,
17,21,18,3,19,4,18,13,7,6,11,13,7.6776,38259701,0.343598,13946208,0.0,
17,21,20,0,22,17,20,23,20,8,13,12,18.4565,37715932,0.340131,13942131,0.0,
20,21,21,2,19,19,22,23,20,8,15,14,45.0203,35540079,0.338531,13911040,0.0,
20,22,21,17,20,17,4,20,8,4,7,12,46.7303,34673944,0.320432,13812569,0.0,
17,21,19,0,22,5,22,23,19,8,13,12,11.3155,37999805,0.341651,13945049,0.0,
17,22,20,2,23,17,20,20,10,6,14,13,32.4556,36878638,0.335107,13906301,0.0,
15,21,9,19,21,21,8,21,7,18,19,8,3.1939,42531079,0.366058,14064023,0.0,
18,16,19,0,20,21,9,16,21,8,3,11,5.5163,42220720,0.363277,14065769,0.0,
14,11,10,16,23,6,1,23,7,5,15,10,0.9625,52025894,0.413706,14150332,0.0,
14,9,5,1,20,22,18,14,8,11,5,8,0.9616,55444495,0.432071,14212096,0.0,
17,10,4,21,20,8,23,15,18,4,8,2,1.0848,53292965,0.422332,14270937,0.0,
15,21,19,2,23,5,18,21,9,2,14,13,7.9183,39330361,0.351288,13961671,0.0,
17,22,19,18,18,17,0,19,12,8,13,11,26.0461,37269956,0.336205,13933847,0.0,
19,21,21,16,18,17,16,23,15,7,5,13,39.7535,36077401,0.329,13879946,0.0,
17,21,20,0,23,17,20,23,19,8,10,12,18.4565,37715932,0.340131,13942139,0.0,
17,21,20,0,14,4,22,21,20,8,5,13,18.5218,37684428,0.341209,13939881,0.0,
23,15,22,1,19,17,10,23,21,0,21,9,54.0772,39787139,0.345432,13938515,0.0,
15,23,8,22,20,22,0,22,0,2,6,10,43.368,41338389,0.358657,13972405,0.0,
23,12,17,2,13,23,22,15,8,1,13,13,53.1595,43626790,0.367339,13912636,0.0,
17,20,18,20,22,5,18,20,9,6,14,13,3.4171,39165534,0.347297,13974966,0.0,
17,21,23,2,22,5,22,21,10,7,13,14,48.6466,37304124,0.349309,13983819,0.0,
19,21,20,2,19,17,22,23,9,2,14,13,38.3505,36336509,0.332112,13884183,0.0,
16,19,16,22,19,23,23,23,10,1,14,11,1.2811,41457635,0.358827,14050509,0.0,
17,21,20,1,19,17,22,23,10,7,13,14,19.002,37912676,0.3527,13992962,0.0,
17,18,15,2,18,5,22,20,9,6,14,13,1.2834,41983251,0.36237,14028463,0.0,
14,20,19,15,23,23,22,15,4,5,11,13,3.0641,40831389,0.357372,13994897,0.0,
17,18,5,1,18,23,18,14,7,4,11,12,1.2279,44922931,0.376622,14055352,0.0,
14,10,19,15,20,22,22,5,4,11,14,8,1.6109,50458625,0.408137,14173008,0.0,
15,21,9,17,19,21,8,15,6,8,4,8,3.1939,42531079,0.366058,14064017,0.0,
19,15,19,0,20,21,9,22,21,20,20,9,20.722,42524227,0.360228,14039277,0.0,
19,21,21,16,18,17,17,23,15,5,5,13,39.7535,36077401,0.329,13879949,0.0,
19,22,21,17,20,16,5,23,21,5,8,12,43.5217,35324715,0.321854,13846060,0.0,
22,23,21,9,20,23,1,22,0,7,13,13,50.592,33182760,0.314588,13748295,0.0,
15,16,18,20,12,23,18,15,8,1,14,13,1.2487,44368415,0.374697,14054955,0.0,
17,22,20,2,19,5,21,16,8,6,14,13,32.4556,36878638,0.335107,13906310,0.0,
17,21,18,1,19,21,18,15,7,9,15,13,7.6776,38259701,0.343598,13946200,0.0,
17,21,19,2,19,21,22,21,8,5,19,13,11.0605,37969431,0.342722,13943179,0.0,
19,22,21,17,20,16,5,22,21,5,8,12,43.5217,35324715,0.321854,13846045,0.0,
17,16,4,20,20,20,23,22,19,4,8,13,1.0878,47104454,0.388754,14074969,0.0,
14,10,10,1,20,9,9,15,20,4,20,8,0.9624,53087606,0.420839,14194162,0.0,
14,10,4,2,20,7,23,15,18,11,5,13,0.9622,54545964,0.428363,14138424,0.0,
14,10,5,20,20,23,18,14,9,4,8,1,0.9617,55025066,0.43258,14309082,0.0,
17,21,20,0,14,4,22,21,20,8,5,13,18.5218,37684428,0.341209,13939868,0.0,
14,11,10,16,23,6,1,23,7,5,15,7,0.9626,52249110,0.415582,14202677,0.0,
17,21,19,20,22,5,22,23,9,2,14,13,11.0605,37969431,0.342722,13943138,0.0,
18,16,17,3,12,23,18,15,8,1,13,13,3.6357,42649738,0.364621,14032291,0.0,
16,19,16,22,19,23,23,23,10,1,14,11,1.2811,41457635,0.358827,14050501,0.0,
15,16,17,20,12,23,18,15,8,1,13,13,1.0921,44667100,0.375249,14057183,0.0,
17,22,20,2,11,21,21,14,8,9,14,13,32.4556,36878638,0.335107,13906299,0.0,
15,16,18,20,20,23,18,15,8,1,14,13,1.2487,44368415,0.374697,14054960,0.0,
23,23,22,22,18,17,1,23,0,7,6,12,48.2328,32409765,0.308119,13678670,0.0,
17,21,19,2,19,21,23,21,8,5,19,13,11.0605,37969431,0.342722,13943173,0.0,
20,21,20,17,22,17,19,18,9,4,7,12,51.5567,35770966,0.329594,13856870,0.0,
17,20,19,20,20,5,1,20,8,6,14,13,5.2826,38876692,0.346499,13971057,0.0,
17,18,19,18,21,12,0,18,13,8,13,10,2.4383,40968564,0.357632,14051067,0.0,
15,23,10,16,19,3,2,15,4,6,11,13,43.3793,40633715,0.355939,13921562,0.0,
16,19,20,23,19,17,23,23,10,7,18,14,5.1645,40575408,0.36786,14078518,0.0,
19,21,16,1,19,23,22,23,10,0,13,11,36.8283,37657309,0.334772,13917468,0.0,
17,21,19,0,22,17,20,23,20,3,13,13,11.0605,37969431,0.342722,13943178,0.0,
19,21,20,2,19,17,22,23,9,8,14,13,38.3505,36336509,0.332112,13884185,0.0,
17,23,22,22,18,20,1,23,8,7,6,13,47.6445,35881539,0.330172,13869615,0.0,
23,21,20,2,19,17,22,21,1,5,19,13,66.2453,34234184,0.321611,13737789,0.0,
18,21,21,3,20,21,8,14,8,19,6,13,37.5013,36811520,0.334437,13925123,0.0,
20,23,19,18,19,17,5,20,7,4,7,12,54.8745,34676899,0.322945,13784777,0.0,
17,21,20,0,22,17,20,23,19,8,13,12,18.4565,37715932,0.340131,13942124,0.0,
18,21,19,4,19,21,8,14,8,19,6,13,23.225,37357792,0.339174,13931771,0.0,
19,21,20,2,22,17,22,23,10,3,14,13,38.3505,36336509,0.332112,13884184,0.0,
17,21,19,6,19,5,22,21,9,7,13,14,13.4123,38194232,0.354181,13995470,0.0,
15,21,20,0,17,6,22,21,4,8,5,13,15.4569,39045239,0.349769,13959135,0.0,
18,12,10,16,23,4,2,15,19,6,11,13,2.9654,48371159,0.392657,14081058,0.0,
15,21,9,0,15,9,22,20,18,6,5,13,3.2268,42248211,0.364859,13984042,0.0,
18,12,21,18,23,6,2,15,5,8,11,13,19.1208,45197673,0.375186,14049586,0.0,
17,19,19,23,19,21,19,23,10,1,14,11,3.7593,39951411,0.353548,14022724,0.0,
16,21,16,0,19,23,23,15,7,9,15,13,4.045,39535677,0.348876,13952128,0.0,
22,21,21,1,20,21,17,15,0,7,14,13,56.9881,34627222,0.322179,13843947,0.0,
17,23,19,10,19,23,2,22,7,9,16,13,44.3353,36636715,0.334894,13877176,0.0,
15,20,11,16,23,6,2,21,20,6,10,13,1.5429,42554065,0.365634,14006923,0.0,
18,13,19,1,16,2,22,15,4,8,5,13,5.292,44843063,0.374874,14052735,0.0,
18,21,20,0,14,4,22,14,21,19,6,13,28.7835,37074313,0.337624,13928706,0.0,
17,21,19,4,19,21,8,21,6,7,5,13,11.0605,37969431,0.342722,13943162,0.0,
20,23,19,11,19,19,0,22,8,5,8,12,54.8745,34676899,0.322945,13784772,0.0,
17,22,22,18,18,17,4,18,12,8,13,11,46.3352,36504387,0.33138,13925369,0.0,
17,21,20,2,19,21,22,23,8,5,13,12,18.4565,37715932,0.340131,13942139,0.0,
17,21,19,2,22,17,20,21,19,8,20,22,45.8665,37626210,0.353537,13839922,0.0,
22,23,22,20,20,20,1,22,0,4,14,13,47.8724,32978845,0.313055,13746035,0.0,
17,16,4,11,20,23,23,22,19,7,8,13,1.0878,47104454,0.388754,14074961,0.0,
12,19,16,22,19,23,23,23,10,1,14,11,1.1846,43986217,0.373088,14056706,0.0,
17,22,20,2,11,21,21,14,16,9,14,13,32.4556,36878638,0.335107,13906302,0.0,
17,21,20,2,19,21,22,23,8,5,12,13,18.5218,37684428,0.341209,13939885,0.0,
19,21,19,2,19,17,22,21,10,7,20,14,35.8337,36703728,0.343594,13931404,0.0,
19,22,19,2,19,17,0,22,10,8,13,14,47.9778,35909871,0.337116,13891862,0.0,
23,23,22,22,18,17,23,22,0,7,6,13,48.1723,32393000,0.310146,13657848,0.0,
14,10,22,22,20,22,20,23,0,7,6,13,27.694,49385644,0.401433,14090632,0.0,
23,23,5,0,18,17,0,14,8,11,5,8,68.1122,37535581,0.335875,13777930,0.0,
12,16,4,20,20,20,23,22,7,11,8,13,0.9713,50334218,0.403524,14103855,0.0,
17,9,5,1,18,22,16,14,20,4,5,7,1.0845,53565634,0.421746,14201887,0.0,
17,16,19,20,20,5,1,20,8,6,14,13,2.0503,42716482,0.366776,14041990,0.0,
15,20,15,20,12,23,18,15,8,1,14,13,1.6164,41375616,0.3594,13998183,0.0,
19,21,8,16,18,17,15,23,15,5,21,12,37.4315,39906105,0.348024,13911579,0.0,
15,15,21,1,20,22,9,22,20,2,5,9,10.5476,44640356,0.373672,14118997,0.0,
15,15,12,16,21,20,9,22,16,5,5,8,0.9727,47321195,0.387101,14167271,0.0,
19,21,21,1,18,17,16,23,19,1,21,13,39.7535,36077401,0.329,13879966,0.0,
17,20,18,1,19,21,22,15,7,9,9,13,3.4171,39165534,0.347297,13974956,0.0,
17,21,19,20,20,5,0,20,8,6,14,13,11.0605,37969431,0.342722,13943170,0.0,
19,23,21,16,20,16,5,12,22,5,5,13,48.0329,34717171,0.321432,13809019,0.0,
19,20,18,2,20,21,18,15,6,9,15,13,29.5235,37810559,0.338145,13918959,0.0,
19,21,21,16,18,7,1,23,4,6,1,13,39.7535,36077401,0.329,13879967,0.0,
15,12,10,16,23,15,18,16,15,5,11,13,0.9653,50340757,0.403894,14108897,0.0,
23,23,19,22,18,17,22,22,0,2,6,13,60.7844,33148218,0.314721,13665627,0.0,
17,22,22,20,22,3,23,23,9,7,14,13,46.5321,36401486,0.331776,13901174,0.0,
18,21,19,20,22,4,22,23,20,2,14,13,23.225,37357792,0.339174,13931766,0.0,
17,21,20,0,16,5,23,21,10,8,5,13,18.5218,37684428,0.341209,13939872,0.0,
20,22,10,17,20,17,8,21,8,4,7,12,59.3936,37844820,0.336871,13836859,0.0,
14,10,20,1,20,9,5,15,19,4,20,7,3.3562,50229457,0.40692,14183313,0.0,
14,10,5,1,20,8,8,15,20,2,20,8,0.9617,54542578,0.428211,14204696,0.0,
14,9,5,1,20,23,19,14,8,11,5,8,0.9616,55444495,0.432071,14212088,0.0,
14,11,19,16,18,5,2,19,8,6,6,11,1.6001,49334463,0.400001,14124896,0.0,
17,22,10,19,23,18,0,23,12,8,13,10,18.0654,39947699,0.349348,13963653,0.0,
19,21,19,2,19,23,22,23,10,2,15,14,35.8337,36703728,0.343594,13931405,0.0,
12,19,17,22,19,17,23,23,10,4,13,12,1.2711,43609746,0.372239,14030469,0.0,
17,16,4,11,20,23,23,22,20,7,8,13,1.0878,47104454,0.388754,14074951,0.0,
19,21,20,2,19,17,22,23,8,8,14,13,38.3505,36336509,0.332112,13884188,0.0,
15,23,17,22,18,23,23,15,0,7,6,15,43.0942,38964487,0.355495,13956733,0.0,
23,16,22,20,12,17,18,22,8,1,13,13,54.1191,38561533,0.342577,13861575,0.0,
14,8,6,1,23,22,18,14,10,11,5,8,0.9616,56038916,0.436651,14214752,0.0,
19,23,20,17,20,16,5,23,20,5,8,12,48.8509,35037253,0.322651,13810305,0.0,
17,21,19,4,19,21,22,22,8,5,13,13,11.0605,37969431,0.342722,13943156,0.0,
18,21,20,2,19,21,8,15,7,19,6,12,29.6843,37123225,0.336825,13940990,0.0,
18,19,20,2,19,23,23,23,8,5,12,10,14.2997,39132048,0.349105,14031017,0.0,
12,21,16,22,19,20,21,23,10,1,17,11,2.9913,42133418,0.361998,14007839,0.0,
14,12,10,16,19,5,2,13,8,6,6,10,0.963,51111972,0.406576,14150324,0.0,
17,18,19,3,23,6,18,22,4,6,14,8,2.4479,41124976,0.358897,14084006,0.0,
19,21,20,4,19,21,22,23,10,5,13,14,35.2237,36414416,0.341988,13928276,0.0,
18,21,19,0,19,17,8,14,7,19,6,15,21.2587,37701638,0.351793,13994184,0.0,
17,21,20,0,14,4,22,21,20,8,5,13,18.5218,37684428,0.341209,13939871,0.0,
17,21,18,1,19,21,18,15,7,9,15,13,7.6776,38259701,0.343598,13946212,0.0,
17,21,19,4,19,21,22,21,8,5,14,13,11.0605,37969431,0.342722,13943174,0.0,
15,16,17,21,12,23,18,15,8,1,13,13,1.0921,44667100,0.375249,14057183,0.0,
17,19,16,3,19,23,23,22,10,1,14,11,1.6908,40827236,0.355111,14031071,0.0,
16,19,18,22,19,5,18,13,7,6,14,8,1.6497,41081725,0.359768,14082096,0.0,
17,10,10,0,19,9,22,23,8,4,20,13,1.0714,50799799,0.407845,14105621,0.0,
14,21,20,2,20,21,9,15,20,5,18,7,14.4975,40020555,0.354792,14048835,0.0,
19,21,20,1,19,17,22,23,11,7,14,14,35.2237,36414416,0.341988,13928291,0.0,
18,21,19,20,22,4,22,23,20,2,13,13,23.225,37357792,0.339174,13931768,0.0,
15,9,6,19,20,23,0,14,8,11,13,8,0.9632,54536529,0.428334,14218467,0.0,
17,22,19,1,18,17,19,19,12,8,6,11,26.0461,37269956,0.336205,13933854,0.0,
17,21,19,4,16,21,23,18,18,5,13,13,11.0605,37969431,0.342722,13943171,0.0,
18,21,20,0,19,4,21,21,11,8,5,13,28.7835,37074313,0.337624,13928695,0.0,
19,21,21,1,18,21,17,23,15,5,5,12,40.6646,36146370,0.32773,13880437,0.0,
15,15,8,17,20,17,9,22,20,2,22,9,0.9696,48406154,0.393999,14153403,0.0,
15,15,12,1,20,8,9,21,20,2,22,8,0.9727,47321195,0.387101,14167265,0.0,
14,10,5,1,20,21,8,15,20,2,20,9,0.9618,54442860,0.426826,14180266,0.0,
14,23,17,16,15,4,2,13,8,7,6,10,41.9518,39334624,0.347718,13948767,0.0,
23,11,11,22,19,17,23,22,0,6,6,13,51.776,46273368,0.380814,13925517,0.0,
14,9,5,1,21,23,19,14,8,11,5,8,0.9616,55444495,0.432071,14212082,0.0,
14,2,10,1,20,9,10,15,20,4,20,8,0.9624,60365355,0.462225,14246337,0.0,
17,21,17,1,19,21,18,22,10,9,15,13,6.1702,38559209,0.344164,13948787,0.0,
12,19,18,22,19,17,23,15,7,4,13,12,1.4606,43321441,0.371771,14028031,0.0,
17,20,19,20,20,4,2,20,8,5,13,13,5.2826,38876692,0.346499,13971056,0.0,
17,21,20,2,19,22,23,23,8,6,14,12,18.4565,37715932,0.340131,13942138,0.0,
20,9,21,17,20,8,4,20,8,4,22,8,47.5941,46915522,0.385865,14070666,0.0,
14,22,5,1,20,17,8,15,18,2,4,12,12.3592,43224789,0.367255,13973709,0.0,
23,23,22,20,19,17,22,22,0,4,6,13,48.1723,32393000,0.310146,13657862,0.0,
20,23,22,12,18,19,5,22,9,7,8,12,47.4987,33927880,0.318359,13777880,0.0,
19,22,21,22,21,16,23,23,10,5,7,12,43.5217,35324715,0.321854,13846050,0.0,
16,19,16,17,19,23,4,23,21,1,14,11,1.2811,41457635,0.358827,14050508,0.0,
14,11,10,20,12,7,2,21,8,6,18,10,0.9625,52025894,0.413706,14150330,0.0,
15,16,17,16,23,23,18,16,8,1,6,13,1.0921,44667100,0.375249,14057190,0.0,
17,23,18,6,19,6,18,22,8,6,14,8,45.0851,37237879,0.336973,13950489,0.0,
23,15,22,22,18,15,23,12,0,5,6,13,54.7832,39523360,0.345414,13869991,0.0,
19,22,21,22,21,16,23,23,10,4,7,12,43.5217,35324715,0.321854,13846047,0.0,
23,23,22,21,18,17,23,22,0,7,6,13,48.1723,32393000,0.310146,13657870,0.0,
20,23,22,12,19,17,3,22,9,7,8,12,47.4987,33927880,0.318359,13777868,0.0,
19,19,20,2,19,20,23,23,9,8,14,14,23.1896,38280053,0.352729,13985552,0.0,
19,22,21,17,20,16,5,22,22,7,7,13,44.0669,35258569,0.322836,13845778,0.0,
17,16,4,11,20,23,23,23,20,5,8,13,1.0878,47104454,0.388754,14074971,0.0,
19,20,22,16,18,17,19,23,15,12,5,13,43.5062,36744518,0.33233,13903445,0.0,
14,10,5,1,19,23,17,14,8,4,5,8,0.9617,54542578,0.428211,14204697,0.0,
12,10,17,1,19,17,23,23,10,4,13,12,1.0718,51966119,0.413508,14115616,0.0,
14,19,10,22,20,9,8,15,20,4,20,8,1.1264,44741650,0.379652,14116329,0.0,
17,15,20,2,11,22,21,14,8,9,13,13,4.2414,43300297,0.367379,14041187,0.0,
15,19,17,20,12,23,18,15,8,1,14,13,1.2997,41812022,0.363781,14023695,0.0,
17,22,17,21,13,21,22,23,8,1,13,13,20.9532,37743177,0.337903,13913517,0.0,
17,19,20,1,11,23,21,14,8,9,19,13,6.8709,39570107,0.352332,13996218,0.0,
14,10,10,1,20,9,9,15,20,4,20,8,0.9624,53087606,0.420839,14194153,0.0,
11,21,17,22,19,17,23,23,10,4,13,12,3.397,42442611,0.364497,13984836,0.0,
19,21,19,16,19,20,17,23,15,5,5,13,36.5776,36631203,0.333785,13887631,0.0,
17,21,21,4,18,17,22,21,8,5,15,13,32.4237,37419280,0.337963,13935930,0.0,
15,11,10,16,23,16,18,21,15,5,11,13,0.9649,51242100,0.410054,14114249,0.0,
17,19,19,4,19,20,20,16,8,5,9,13,3.7257,39853797,0.353897,14000458,0.0,
17,20,20,2,19,17,21,23,8,8,14,11,11.5089,38702370,0.344489,13992127,0.0,
19,21,20,2,19,20,22,23,9,5,16,13,38.3505,36336509,0.332112,13884187,0.0,
17,20,17,20,12,17,23,23,11,1,7,13,2.7323,39465798,0.347869,13978087,0.0,
19,22,21,17,20,23,5,23,22,6,14,13,44.0669,35258569,0.322836,13845770,0.0,
21,22,21,17,20,17,4,20,8,4,7,12,52.0802,34194086,0.317751,13800328,0.0,
14,9,5,1,21,23,19,14,8,11,5,8,0.9616,55444495,0.432071,14212105,0.0,
16,16,3,11,21,23,23,22,20,4,8,12,0.9926,48037045,0.393368,14093662,0.0,
20,23,21,17,22,17,4,20,8,7,7,13,48.4106,34074716,0.320294,13781843,0.0,
18,10,5,0,23,23,17,22,0,4,5,8,3.4756,51998196,0.413408,14177489,0.0,
23,23,22,21,18,16,23,14,8,7,6,12,48.2328,32409765,0.308119,13678668,0.0,
17,21,20,22,19,14,22,23,8,5,13,12,18.4565,37715932,0.340131,13942139,0.0,
12,19,17,2,19,17,23,23,10,4,13,12,1.2711,43609746,0.372239,14030483,0.0,
15,12,10,16,23,15,18,16,15,5,10,13,0.9653,50340757,0.403894,14108897,0.0,
17,21,19,4,19,21,23,21,8,5,14,13,11.0605,37969431,0.342722,13943178,0.0,
14,9,6,22,19,23,23,23,5,11,5,1,0.9617,55651117,0.43591,14311626,0.0,
16,19,16,2,20,23,18,10,10,1,14,11,1.2811,41457635,0.358827,14050508,0.0,
17,22,20,2,19,20,22,23,8,5,13,8,34.2204,37187832,0.33636,13971288,0.0,
14,8,6,1,21,23,19,14,8,11,5,12,0.9617,55755261,0.434448,14156707,0.0,
14,10,19,2,19,23,21,22,8,4,13,12,1.5955,50158371,0.405492,14114929,0.0,
17,21,5,4,19,21,18,13,8,5,5,8,5.0227,42386359,0.364489,14040948,0.0,
20,19,17,18,13,22,22,23,8,1,13,13,50.0003,38435399,0.344238,13933902,0.0,
17,23,20,20,20,17,3,20,8,4,8,12,44.8134,36380138,0.332332,13886161,0.0,
17,21,19,0,20,4,22,21,20,5,4,13,11.0605,37969431,0.342722,13943159,0.0,
17,20,20,20,14,4,7,20,8,8,14,13,11.4808,38592899,0.344933,13967799,0.0,
19,21,20,1,18,17,17,23,11,5,5,16,36.6301,36304313,0.342629,13911971,0.0,
19,21,20,16,19,17,22,23,15,3,14,13,38.3505,36336509,0.332112,13884188,0.0,
14,12,20,2,10,21,21,13,8,9,6,10,3.4014,48192887,0.392316,14124241,0.0,
17,22,10,16,20,4,2,18,10,6,14,13,19.0413,39790922,0.349306,13929103,0.0,
18,21,19,1,22,4,22,21,20,2,5,13,23.225,37357792,0.339174,13931760,0.0,
18,21,20,23,16,4,22,21,20,8,13,13,28.7835,37074313,0.337624,13928688,0.0,
19,23,22,16,18,16,17,22,15,5,6,13,47.9474,34503140,0.321039,13807298,0.0,
23,21,21,21,18,17,23,23,0,8,5,13,55.7404,33972461,0.319587,13734144,0.0,
17,21,18,11,19,21,23,15,21,7,15,13,7.6776,38259701,0.343598,13946204,0.0,
17,16,4,1,20,23,18,22,6,7,8,13,1.0878,47104454,0.388754,14074953,0.0,
17,16,4,11,20,23,23,22,20,7,8,14,1.1179,47306492,0.398587,14120307,0.0,
18,21,20,0,17,4,22,21,20,8,5,13,28.7835,37074313,0.337624,13928704,0.0,
15,16,17,20,12,23,18,15,8,1,13,13,1.0921,44667100,0.375249,14057194,0.0,
18,21,19,20,22,4,22,23,20,2,13,13,23.225,37357792,0.339174,13931776,0.0,
16,19,18,3,19,20,18,15,7,6,15,13,1.666,40793247,0.359249,14004261,0.0,
17,20,18,1,19,5,18,12,7,9,14,8,3.3842,39484058,0.348529,14035952,0.0,
17,22,20,2,11,21,22,23,8,2,13,13,32.4556,36878638,0.335107,13906306,0.0,
17,20,17,20,13,23,22,14,8,9,14,12,2.6802,39492873,0.346701,13976298,0.0,
12,19,17,22,19,17,23,21,10,5,13,12,1.2711,43609746,0.372239,14030471,0.0,
17,21,19,5,19,21,22,23,8,4,14,13,11.0605,37969431,0.342722,13943166,0.0,
15,15,11,17,20,17,9,22,20,2,20,8,0.971,47615430,0.390388,14169625,0.0,
17,21,19,4,19,21,23,21,8,5,14,13,11.0605,37969431,0.342722,13943178,0.0,
17,21,20,2,19,20,22,23,8,5,13,12,18.4565,37715932,0.340131,13942126,0.0,
17,22,20,2,11,21,21,14,8,9,14,13,32.4556,36878638,0.335107,13906306,0.0,
18,21,19,20,22,4,22,23,20,7,14,14,21.6952,37708888,0.350586,13999453,0.0,
20,23,22,12,18,19,5,22,9,2,8,12,47.4987,33927880,0.318359,13777880,0.0,
17,19,20,0,14,21,18,21,9,8,15,11,7.1688,39665575,0.351994,14018445,0.0,
16,21,16,2,20,6,22,10,20,1,5,17,5.0355,39729816,0.359582,13975119,0.0,
14,10,9,1,20,22,9,22,20,7,8,8,0.962,53378855,0.421689,14196812,0.0,
17,16,4,6,20,10,23,15,20,5,21,13,1.0878,47104454,0.388754,14074969,0.0,
14,9,5,0,21,23,19,14,7,6,5,13,0.9621,55156916,0.430209,14142727,0.0,
19,22,21,17,20,16,2,22,22,12,7,8,43.5324,35611146,0.323848,13906221,0.0,
23,22,22,19,20,17,5,22,0,7,6,10,49.1671,33078486,0.310694,13746994,0.0,
20,23,21,21,18,17,22,20,8,4,7,12,47.5412,34134755,0.319413,13779339,0.0,
14,12,21,17,20,9,9,15,20,2,20,12,11.0897,47800582,0.388098,14092499,0.0,
19,22,10,1,20,17,4,20,8,4,7,8,49.6285,38789702,0.341248,13931909,0.0,
14,21,6,1,20,20,20,14,7,9,15,13,2.7985,43762047,0.373551,14002269,0.0,
17,9,18,1,15,23,19,18,8,11,5,8,1.4594,49685329,0.401789,14155368,0.0,
19,21,21,16,18,17,17,23,15,6,5,13,39.7535,36077401,0.329,13879969,0.0,
14,12,10,16,19,5,2,13,8,5,6,10,0.963,51111972,0.406576,14150324,0.0,
19,23,21,23,18,16,23,23,15,5,8,12,47.213,34779475,0.320321,13808118,0.0,
19,21,21,15,21,16,15,23,10,5,5,13,39.7535,36077401,0.329,13879948,0.0,
20,23,20,12,18,19,5,22,9,7,8,12,52.4115,34394809,0.321014,13782188,0.0,
23,23,22,21,18,17,23,22,0,7,6,13,48.1723,32393000,0.310146,13657869,0.0,
17,21,20,2,19,21,22,23,8,5,13,12,18.4565,37715932,0.340131,13942124,0.0,
17,21,20,0,14,4,22,21,20,8,5,13,18.5218,37684428,0.341209,13939880,0.0,
17,20,23,21,18,4,3,23,8,5,5,13,45.8937,37970744,0.341484,13958083,0.0,
19,21,18,2,20,17,16,20,11,5,13,16,33.3858,36890689,0.345099,13917988,0.0,
17,21,20,22,20,16,22,21,4,8,7,11,18.4875,37799945,0.341223,13967753,0.0,
19,23,21,1,14,5,23,23,19,5,5,12,47.213,34779475,0.320321,13808122,0.0,
16,19,16,1,20,23,18,23,11,1,5,11,1.2811,41457635,0.358827,14050503,0.0,
19,21,20,2,18,17,17,10,10,5,13,16,36.6301,36304313,0.342629,13911967,0.0,
19,21,6,1,17,17,22,23,11,11,14,15,34.4679,40462723,0.363004,13956967,0.0,
14,9,19,1,21,23,19,14,8,11,5,8,1.5956,51357419,0.411974,14180283,0.0,
17,20,18,1,22,5,18,21,20,2,5,13,3.4171,39165534,0.347297,13974980,0.0,
18,21,19,1,19,20,22,15,7,9,15,13,23.225,37357792,0.339174,13931772,0.0,
19,22,21,17,20,16,22,22,22,8,7,13,44.0669,35258569,0.322836,13845778,0.0,
17,21,20,2,20,21,5,21,8,5,13,11,18.4875,37799945,0.341223,13967745,0.0,
17,13,5,4,19,23,18,13,20,6,14,8,1.087,49836456,0.399844,14161475,0.0,
17,20,18,11,20,4,23,22,7,7,8,13,3.4171,39165534,0.347297,13974956,0.0,
23,23,17,21,18,23,23,15,0,7,6,13,65.9455,33735499,0.317046,13669782,0.0,
15,16,22,18,12,17,18,22,8,1,14,13,29.4547,43301297,0.368918,14037219,0.0,
17,21,20,2,19,21,22,23,7,5,13,12,18.4565,37715932,0.340131,13942129,0.0,
17,21,20,0,14,4,22,21,20,8,5,13,18.5218,37684428,0.341209,13939871,0.0,
14,7,10,1,20,9,9,15,20,4,20,8,0.9624,55784931,0.43714,14214091,0.0,
20,23,21,17,23,17,4,20,8,4,7,12,47.5412,34134755,0.319413,13779343,0.0,
23,23,17,20,12,23,18,15,8,1,13,13,65.9455,33735499,0.317046,13669785,0.0,
15,16,22,21,18,16,23,22,0,7,6,13,29.4547,43301297,0.368918,14037212,0.0,
20,23,23,12,15,19,9,22,9,2,8,9,48.0303,34013525,0.320039,13826379,0.0,
15,15,8,17,20,17,5,22,20,2,22,12,0.9701,48206999,0.392818,14112990,0.0,
20,23,18,20,20,18,2,20,8,5,7,13,57.5713,34903562,0.324961,13789991,0.0,
17,20,21,17,20,3,4,20,8,4,13,12,22.6675,38360870,0.34057,13962385,0.0,
16,19,20,2,18,17,18,23,10,1,14,11,5.3438,40296772,0.355682,14037743,0.0,
19,21,16,1,19,23,17,12,11,5,5,16,34.1827,37476557,0.345776,13922931,0.0,
18,10,20,1,20,4,23,15,20,4,20,13,9.6639,47287073,0.390124,14060936,0.0,
14,21,9,20,22,9,7,22,20,2,16,8,2.953,43158757,0.369337,14062477,0.0,
19,21,21,15,21,16,15,23,10,5,13,13,39.7535,36077401,0.329,13879956,0.0,
15,21,19,5,18,21,22,22,8,5,5,13,7.9183,39330361,0.351288,13961678,0.0,
18,21,20,0,16,4,22,23,20,5,5,13,28.7835,37074313,0.337624,13928698,0.0,
19,21,21,17,21,16,16,21,10,8,5,13,39.7535,36077401,0.329,13879966,0.0,
14,20,17,20,16,5,22,23,20,1,5,13,1.7314,41411041,0.358688,14001745,0.0,
18,21,20,0,13,23,22,21,7,8,13,13,28.7835,37074313,0.337624,13928698,0.0,
19,19,18,3,21,5,18,12,12,6,13,8,27.075,39148184,0.346896,14012060,0.0,
18,22,21,22,21,16,23,23,6,5,8,12,43.3366,36050850,0.327692,13906495,0.0,
17,21,18,1,19,21,18,14,7,7,15,13,7.6776,38259701,0.343598,13946210,0.0,
17,21,20,2,19,21,22,23,8,5,13,12,18.4565,37715932,0.340131,13942129,0.0,
18,21,19,1,21,5,22,21,20,2,5,13,23.225,37357792,0.339174,13931768,0.0,
17,21,19,4,19,20,23,21,8,5,21,13,11.0605,37969431,0.342722,13943175,0.0,
17,19,18,1,20,9,18,13,7,6,14,8,2.385,40448559,0.356011,14068395,0.0,
14,10,11,3,19,4,9,15,20,4,20,8,0.9633,52800432,0.41917,14192028,0.0,
14,20,10,0,19,5,18,13,11,4,6,10,1.4425,43578228,0.370462,14051746,0.0,
16,12,16,17,21,23,2,23,8,1,5,11,1.0417,48008543,0.388532,14116790,0.0,
15,16,10,16,23,15,18,22,15,5,8,13,0.9747,46708861,0.386567,14072466,0.0,
15,12,4,11,20,23,23,16,20,7,9,13,0.9645,52092635,0.413175,14121159,0.0,
19,21,20,2,19,17,22,23,8,5,14,12,37.1701,36401536,0.330851,13883964,0.0,
17,21,20,1,19,21,22,23,11,7,13,14,19.002,37912676,0.3527,13992965,0.0,
19,22,21,22,21,22,23,23,12,5,7,13,44.0669,35258569,0.322836,13845782,0.0,
17,22,20,2,11,16,22,23,8,2,13,13,32.4556,36878638,0.335107,13906280,0.0,
13,16,17,21,18,22,23,22,8,7,6,13,1.0812,45918890,0.381385,14068861,0.0,
23,23,22,20,12,18,18,16,1,1,13,12,48.2328,32409765,0.308119,13678667,0.0,
18,21,19,2,17,3,22,21,20,5,13,13,23.225,37357792,0.339174,13931776,0.0,
17,21,20,4,19,21,23,21,8,8,5,13,18.5218,37684428,0.341209,13939882,0.0,
17,16,20,12,15,6,22,18,20,8,5,13,3.8539,42426843,0.365204,14037186,0.0,
18,21,3,0,20,19,23,18,11,4,8,13,17.2754,42028101,0.363637,13965850,0.0,
16,18,17,21,12,23,18,16,1,7,6,13,1.2317,42051581,0.363503,14023736,0.0,
23,23,22,20,18,17,23,21,8,1,13,13,48.1723,32393000,0.310146,13657856,0.0,
14,10,21,1,19,9,9,15,20,2,20,12,11.1052,49606389,0.400713,14104100,0.0,
20,23,11,12,18,19,5,22,9,4,8,8,60.524,37304827,0.33631,13870345,0.0,
14,9,20,1,22,23,19,14,8,10,5,8,3.3302,51068367,0.410433,14175449,0.0,
18,21,4,1,21,4,22,21,20,4,5,13,17.2754,41741693,0.361146,13964237,0.0,
14,9,17,1,21,23,17,14,8,11,5,12,1.0704,51643227,0.410727,14127195,0.0,
13,19,4,22,19,17,23,21,10,5,13,8,1.1145,47065331,0.391802,14122964,0.0,
18,21,19,1,23,4,22,21,20,1,5,13,23.225,37357792,0.339174,13931775,0.0,
17,22,20,2,12,22,22,23,8,5,13,12,34.2494,36900231,0.334021,13911895,0.0,
15,22,21,22,21,17,23,15,6,5,8,12,39.2397,37985784,0.339696,13942784,0.0,
18,16,20,20,12,23,18,23,8,1,13,13,9.3937,41774657,0.36169,14021155,0.0,
19,21,20,1,19,17,7,23,11,7,7,12,37.1701,36401536,0.330851,13883969,0.0,
20,22,21,17,20,17,20,19,8,4,14,14,46.9434,34698297,0.331139,13866602,0.0,
14,9,5,1,21,23,19,15,8,11,10,8,0.9616,55444495,0.432071,14212105,0.0,
15,16,10,16,23,15,18,22,15,5,8,13,0.9747,46708861,0.386567,14072470,0.0,
14,9,6,1,21,16,19,14,15,11,5,13,0.9622,54858372,0.429514,14140639,0.0,
15,12,10,16,23,23,18,16,8,5,11,8,0.9644,50635919,0.405262,14189211,0.0,
17,21,20,1,19,21,22,23,11,7,14,14,19.002,37912676,0.3527,13992970,0.0,
17,21,20,2,19,17,22,23,8,5,13,12,18.4565,37715932,0.340131,13942127,0.0,
15,15,8,17,12,17,9,21,8,1,22,9,0.9696,48406154,0.393999,14153412,0.0,
18,20,15,20,21,23,23,23,19,1,13,13,8.8773,39442583,0.347743,13973715,0.0,
19,15,8,17,20,17,9,22,20,2,22,9,25.0956,45733636,0.375805,14065128,0.0,
15,21,20,1,22,17,20,23,11,5,5,16,13.6839,39381128,0.360362,13995622,0.0,
19,21,10,16,18,17,17,12,11,5,6,16,34.0608,39229817,0.356926,13935265,0.0,
14,13,20,1,15,5,2,23,8,5,5,10,3.4084,47269076,0.388077,14115605,0.0,
17,21,19,4,19,20,23,21,8,2,14,8,11.3521,38291430,0.344397,14010056,0.0,
17,22,20,2,11,21,22,23,8,5,13,13,32.4556,36878638,0.335107,13906311,0.0,
17,21,19,4,20,21,23,21,8,5,14,13,11.0605,37969431,0.342722,13943167,0.0,
23,23,22,21,18,17,23,22,0,7,6,13,48.1723,32393000,0.310146,13657865,0.0,
15,11,10,21,12,23,18,16,15,7,10,13,0.9649,51242100,0.410054,14114250,0.0,
16,19,17,16,22,15,18,16,1,5,10,13,1.4069,41091134,0.359769,14007373,0.0,
14,16,5,2,19,23,17,14,18,4,5,7,0.9691,49145346,0.398443,14179436,0.0,
15,9,10,15,23,9,18,22,8,5,8,13,0.9646,53066987,0.420053,14126756,0.0,
17,23,17,6,17,3,22,21,0,5,13,13,44.4605,37222550,0.336207,13881741,0.0,
21,21,22,23,16,12,23,22,18,7,6,13,49.4842,34759666,0.325501,13848133,0.0,
20,18,22,21,18,20,11,22,9,7,9,12,47.7833,38082292,0.341067,13929932,0.0,
16,23,17,12,12,23,18,16,1,2,6,13,43.1196,37916443,0.340639,13886498,0.0,
17,20,19,20,20,4,22,20,8,5,5,13,5.2826,38876692,0.346499,13971073,0.0,
18,21,19,1,22,4,2,21,20,2,15,13,23.225,37357792,0.339174,13931776,0.0,
17,21,20,4,12,23,23,22,7,8,14,13,18.5218,37684428,0.341209,13939884,0.0,
18,21,19,0,20,21,22,21,8,7,13,13,23.225,37357792,0.339174,13931768,0.0,
22,21,22,21,21,17,23,23,1,7,5,13,50.037,34397334,0.321746,13839367,0.0,
19,23,21,16,18,16,14,23,10,5,6,13,48.0329,34717171,0.321432,13809055,0.0,
14,9,5,2,21,23,19,15,9,11,10,8,0.9616,55444495,0.432071,14212092,0.0,
16,18,16,21,12,23,18,16,0,7,6,13,1.1475,42352042,0.363709,14025943,0.0,
18,21,20,0,20,23,23,21,8,5,14,13,28.7835,37074313,0.337624,13928700,0.0,
17,21,19,4,13,21,22,21,7,8,13,13,11.0605,37969431,0.342722,13943173,0.0,
17,21,19,1,19,22,18,15,7,5,15,11,11.3196,38084571,0.342738,13970392,0.0,
16,16,17,16,22,14,18,16,0,9,10,13,1.1313,43977144,0.3721,14050301,0.0,
19,19,20,0,19,17,22,23,12,7,14,14,23.1896,38280053,0.352729,13985555,0.0,
16,21,17,16,22,15,18,16,0,5,10,13,4.5961,39245996,0.348668,13950433,0.0,
18,22,15,21,21,17,23,23,0,7,8,12,34.7748,37772542,0.337247,13922303,0.0,
23,23,21,22,17,16,23,22,6,5,6,13,49.5914,32605676,0.311727,13659816,0.0,
17,22,21,22,18,22,23,14,12,5,7,13,41.6151,36611199,0.331867,13903035,0.0,
19,21,18,1,19,21,18,23,7,9,15,13,36.7997,36921236,0.334632,13890720,0.0,
17,20,17,2,13,21,22,23,8,1,13,13,2.7323,39465798,0.347869,13978093,0.0,
17,21,20,21,19,23,22,23,8,5,13,12,18.4565,37715932,0.340131,13942139,0.0,
17,9,3,1,13,23,22,22,8,11,10,8,1.0842,54066827,0.425452,14187401,0.0,
14,20,19,20,21,23,19,16,8,1,13,13,3.0641,40831389,0.357372,13994894,0.0,
18,21,18,1,22,4,2,21,20,2,15,13,20.8384,37653513,0.340027,13934516,0.0,
20,22,21,17,20,17,4,20,8,4,7,12,46.7303,34673944,0.320432,13812576,0.0,
16,21,17,22,12,20,18,16,1,7,6,13,4.5961,39245996,0.348668,13950448,0.0,
17,19,20,2,19,17,22,21,7,5,13,12,7.1669,39582928,0.351343,13998650,0.0,
19,22,21,22,21,20,23,23,12,5,5,13,44.0669,35258569,0.322836,13845777,0.0,
19,21,21,15,21,16,15,23,10,5,8,13,39.7535,36077401,0.329,13879969,0.0,
17,22,20,2,11,15,22,15,8,2,13,13,32.4556,36878638,0.335107,13906309,0.0,
14,10,10,1,20,9,9,23,20,4,21,8,0.9624,53087606,0.420839,14194161,0.0,
22,10,17,1,12,9,18,15,8,4,13,13,53.6376,45987655,0.380143,14016668,0.0,
14,16,10,20,20,23,6,15,20,1,20,8,0.9701,47614816,0.390449,14161536,0.0,
15,16,17,3,9,23,18,21,17,2,12,13,1.0921,44667100,0.375249,14057185,0.0,
18,18,19,18,23,4,22,16,8,1,2,13,6.4515,40190268,0.354652,14008522,0.0,
17,21,18,1,19,21,17,23,8,9,15,13,7.6776,38259701,0.343598,13946212,0.0,
19,21,20,1,18,17,18,15,11,5,5,18,33.2158,36173971,0.340084,13892725,0.0,
23,23,22,21,18,17,23,22,0,9,6,13,48.1723,32393000,0.310146,13657872,0.0,
18,21,17,1,19,21,18,22,10,7,15,13,18.7137,37949236,0.340518,13936739,0.0,
16,22,15,2,11,15,22,15,8,7,7,13,14.0948,39027595,0.346278,13922750,0.0,
17,19,21,21,12,23,18,16,0,2,12,13,19.495,39309875,0.349143,13990911,0.0,
19,21,20,1,18,17,17,20,11,5,14,16,36.6301,36304313,0.342629,13911954,0.0,
18,21,20,0,19,23,23,23,8,3,5,13,28.7835,37074313,0.337624,13928698,0.0,
14,16,3,2,19,23,17,22,18,2,5,7,0.9691,49725499,0.402813,14182976,0.0,
20,23,23,12,18,19,5,14,9,5,8,12,48.0303,33800648,0.318368,13776293,0.0,
19,21,21,17,21,11,18,23,10,5,8,13,39.7535,36077401,0.329,13879958,0.0,
16,19,17,16,22,15,21,7,1,5,10,13,1.4069,41091134,0.359769,14007378,0.0,
17,13,19,4,20,21,2,12,8,5,14,13,2.1172,45425833,0.378284,14062505,0.0,
14,20,10,16,19,5,23,22,8,5,6,10,1.4425,43578228,0.370462,14051727,0.0,
18,22,21,22,21,16,23,23,9,5,8,12,43.3366,36050850,0.327692,13906498,0.0,
14,9,5,2,21,23,19,15,6,11,10,8,0.9616,55444495,0.432071,14212060,0.0,
14,9,5,2,21,23,19,14,9,11,10,12,0.9617,55148090,0.429435,14152348,0.0,
18,21,20,2,19,21,22,23,8,5,13,8,30.4712,37403196,0.339135,14003583,0.0,
14,22,19,16,20,5,4,13,7,5,9,12,21.5901,39135902,0.347179,13944682,0.0,
20,12,11,17,19,17,2,20,8,4,6,6,47.5039,47194945,0.386959,14100457,0.0,
18,21,21,2,21,16,23,21,6,5,7,12,37.1832,36863441,0.333628,13937113,0.0,
18,22,18,22,22,4,1,23,20,2,16,13,35.4735,36839743,0.334021,13893896,0.0,
17,21,19,1,19,21,22,15,8,5,13,13,11.0605,37969431,0.342722,13943169,0.0,
17,21,20,2,19,21,18,22,7,9,15,12,18.4565,37715932,0.340131,13942131,0.0,
20,22,20,1,23,17,4,20,7,4,7,16,51.9292,34861101,0.334276,13856916,0.0,
18,21,20,17,16,4,22,21,20,8,5,13,28.7835,37074313,0.337624,13928686,0.0,
20,23,17,12,22,19,5,22,11,2,9,12,58.9532,35263843,0.324821,13789729,0.0,
16,16,22,15,18,14,18,16,0,9,7,13,28.9982,42612664,0.365826,14029185,0.0,
19,23,20,20,19,17,23,23,11,7,14,14,49.3296,35078273,0.333894,13861848,0.0,
23,21,22,1,18,17,23,22,0,7,6,13,49.3632,33748744,0.318667,13730333,0.0,
14,16,5,2,19,23,17,14,18,4,5,7,0.9691,49145346,0.398443,14179413,0.0,
17,21,19,4,19,20,23,21,8,5,21,13,11.0605,37969431,0.342722,13943176,0.0,
18,20,19,21,22,22,23,21,20,1,5,13,13.9133,38278778,0.34299,13963093,0.0,
17,21,17,1,13,5,22,23,7,2,22,13,6.1702,38559209,0.344164,13948791,0.0,
19,21,19,3,20,21,23,23,8,5,14,13,36.5776,36631203,0.333785,13887627,0.0,
17,22,21,22,21,20,23,21,12,5,5,13,41.6151,36611199,0.331867,13903044,0.0,
16,16,23,19,22,14,17,16,8,9,8,13,42.1721,42479304,0.365705,14027106,0.0,
19,23,17,12,18,20,6,14,1,5,10,12,53.1192,35908793,0.326041,13817989,0.0,
18,21,20,2,18,17,18,15,11,5,5,18,31.0732,37088813,0.345197,13943563,0.0,
19,21,20,2,19,20,22,19,8,5,13,12,37.1701,36401536,0.330851,13883962,0.0,
23,23,21,21,12,23,23,16,0,9,6,13,49.5914,32605676,0.311727,13659796,0.0,
12,17,16,21,18,17,18,22,0,7,6,13,1.0354,45866800,0.379906,14067620,0.0,
18,21,16,1,11,3,22,21,21,2,6,13,18.1871,38239510,0.340721,13939388,0.0,
16,20,16,21,23,23,18,16,0,7,5,13,1.8278,40428749,0.352569,13983611,0.0,
14,9,5,2,21,23,19,15,9,11,10,8,0.9616,55444495,0.432071,14212102,0.0,
19,21,20,1,18,16,18,15,11,5,5,18,33.2158,36173971,0.340084,13892734,0.0,
18,17,20,0,17,23,23,23,8,4,5,13,8.5913,40864540,0.357141,14015108,0.0,
14,17,5,2,19,23,16,14,18,3,5,7,0.9829,48186072,0.394706,14166823,0.0,
20,22,21,15,21,16,15,23,8,4,8,13,47.8876,34600868,0.321196,13806636,0.0,
10,21,21,17,20,17,4,20,10,5,7,10,29.9106,41967701,0.362804,13976142,0.0,
16,21,4,22,12,21,20,16,1,7,6,13,3.6041,43046243,0.369296,13976754,0.0,
14,9,18,2,21,20,19,15,6,11,10,8,1.1906,51643554,0.412794,14183574,0.0,
19,13,21,16,21,10,18,23,10,5,6,13,29.99,43535217,0.364729,13997601,0.0,
14,20,10,17,17,5,2,13,8,5,4,10,1.4425,43578228,0.370462,14051739,0.0,
14,11,10,20,20,23,8,15,20,0,20,8,0.9626,52185886,0.41502,14189989,0.0,
14,16,10,16,19,5,0,13,8,5,6,10,0.9699,47454975,0.389363,14125239,0.0,
17,21,19,4,19,21,8,23,8,5,14,12,11.3155,37999805,0.341651,13945072,0.0,
14,10,10,1,20,9,23,22,20,4,21,8,0.9624,53087606,0.420839,14194161,0.0,
19,21,22,21,21,16,23,22,0,9,6,13,45.4855,35860459,0.328824,13876513,0.0,
23,23,21,15,18,17,15,23,10,5,8,13,49.5914,32605676,0.311727,13659815,0.0,
16,19,17,16,12,15,18,16,1,5,10,13,1.4069,41091134,0.359769,14007336,0.0,
16,21,17,22,21,23,18,16,1,7,6,13,4.5961,39245996,0.348668,13950435,0.0,
13,10,5,21,19,22,16,13,8,4,5,8,0.9623,55105374,0.430543,14205147,0.0,
14,16,17,2,18,23,23,22,8,7,6,12,1.0872,45279468,0.377106,14085855,0.0,
14,16,10,17,19,5,0,13,8,5,6,12,0.9702,47321516,0.388458,14100559,0.0,
18,21,20,1,19,21,22,22,9,5,13,10,30.5771,37247799,0.33784,13971126,0.0,
17,21,19,4,19,21,23,21,8,5,21,16,13.5527,38119028,0.353478,13989180,0.0,
17,21,19,4,20,20,23,21,8,5,13,13,11.0605,37969431,0.342722,13943160,0.0,
23,21,22,23,18,17,23,21,19,2,6,13,49.3632,33748744,0.318667,13730329,0.0,
18,23,18,0,22,4,2,22,1,9,15,13,48.7789,36323147,0.332285,13869358,0.0,
17,21,17,2,19,23,22,23,8,5,13,12,6.1663,38591008,0.343058,13951070,0.0,
17,20,19,20,13,20,22,23,8,1,13,13,5.2826,38876692,0.346499,13971057,0.0,
17,23,21,4,19,21,23,21,8,5,14,13,46.6348,36094267,0.330128,13871340,0.0,
18,21,19,22,21,16,23,23,6,5,8,12,22.8944,37410559,0.338368,13944024,0.0,
22,21,20,1,18,16,18,15,11,5,8,18,63.8027,34351763,0.333428,13800759,0.0,
12,10,5,1,19,23,17,14,8,4,5,8,0.9625,55772718,0.434854,14203456,0.0,
14,20,17,2,13,23,22,22,8,7,6,12,1.7304,41402692,0.357783,14010273,0.0,
17,16,17,20,18,23,23,23,8,2,13,13,1.2741,43299370,0.368111,14048810,0.0,
14,22,21,16,22,16,18,23,6,5,8,12,39.1202,38587199,0.342417,13938682,0.0,
16,17,17,22,21,14,23,16,0,12,10,13,1.1637,43019689,0.367402,14043672,0.0,
19,21,21,20,21,20,23,15,12,5,5,13,39.7535,36077401,0.329,13879956,0.0,
19,22,20,2,18,16,18,23,11,5,5,18,42.7881,35362478,0.333844,13852378,0.0,
17,21,20,1,22,15,22,21,8,2,5,13,18.5218,37684428,0.341209,13939885,0.0,
18,22,17,2,11,4,22,15,20,2,13,10,34.323,37307247,0.334792,13942077,0.0,
17,12,20,2,20,3,2,13,8,5,13,13,4.3125,46077694,0.381718,14063348,0.0,
14,22,10,16,14,17,22,15,8,2,6,10,12.4577,41899550,0.361146,13987154,0.0,
23,21,22,20,19,21,18,22,7,9,15,13,49.3632,33748744,0.318667,13730329,0.0,
17,23,18,3,18,17,23,16,0,9,5,13,44.1479,36922000,0.335686,13879283,0.0,
19,21,21,17,21,11,18,23,10,5,8,13,39.7535,36077401,0.329,13879958,0.0,
22,21,21,15,21,16,15,23,10,5,8,13,56.9881,34627222,0.322179,13843947,0.0,
16,14,10,21,18,4,18,16,8,7,6,10,0.9839,47986572,0.392224,14127008,0.0,
14,19,15,16,12,23,6,12,0,5,6,13,1.1627,43014936,0.370041,14034404,0.0,
14,20,19,1,22,23,22,21,20,2,5,13,3.0641,40831389,0.357372,13994901,0.0,
18,14,6,2,21,3,19,15,9,11,10,8,3.5311,48060834,0.393264,14151280,0.0,
19,22,21,3,21,11,19,23,10,5,8,13,44.0669,35258569,0.322836,13845776,0.0,
14,9,5,16,21,22,12,15,9,11,10,7,0.9617,55514708,0.432762,14225356,0.0,
14,9,5,2,21,23,19,16,20,11,10,8,0.9616,55444495,0.432071,14212098,0.0,
18,21,18,1,22,4,2,20,9,2,15,13,20.8384,37653513,0.340027,13934522,0.0,
14,21,20,21,13,23,22,14,9,11,10,8,14.1985,39949849,0.354248,14037081,0.0,
17,8,5,2,20,20,15,23,8,1,13,13,1.0701,54070085,0.425441,14128289,0.0,
16,16,17,16,19,19,23,21,0,9,21,13,1.1313,43977144,0.3721,14050304,0.0,
13,22,19,4,22,20,19,16,9,5,10,13,21.2202,39770333,0.352141,13934948,0.0,
16,20,16,21,23,22,22,16,1,8,5,13,1.8278,40428749,0.352569,13983594,0.0,
18,21,20,18,16,4,18,21,19,7,5,13,28.7835,37074313,0.337624,13928690,0.0,
19,21,15,2,18,16,18,13,12,5,5,12,37.2835,37869945,0.337298,13897624,0.0,
16,18,20,20,12,23,18,16,0,7,6,18,4.2067,41374078,0.369764,14026346,0.0,
17,22,20,2,18,15,22,15,8,2,13,13,32.4556,36878638,0.335107,13906292,0.0,
18,21,18,0,12,23,23,23,8,3,5,13,20.8384,37653513,0.340027,13934520,0.0,
14,20,17,2,13,23,8,16,8,7,22,14,1.7745,41927808,0.370403,14073137,0.0,
14,10,10,20,20,23,22,22,20,0,6,8,0.9624,53087606,0.420839,14194163,0.0,
19,6,10,1,20,23,8,15,12,1,20,8,24.8087,53413618,0.421346,14136071,0.0,
14,21,23,21,18,15,18,15,19,5,5,18,47.0559,39323300,0.357624,13961434,0.0,
17,20,15,20,13,23,22,23,8,1,13,13,2.2978,40046418,0.351291,13982847,0.0,
20,22,20,15,21,16,15,23,8,4,8,13,52.4978,34863802,0.32332,13810605,0.0,
17,21,19,1,19,19,22,21,20,2,5,13,11.0605,37969431,0.342722,13943167,0.0,
18,21,20,2,22,6,23,23,8,7,13,12,29.6843,37123225,0.336825,13941006,0.0,
16,22,20,1,17,15,23,15,8,4,13,13,29.3856,37560005,0.339831,13909750,0.0,
17,19,20,2,11,21,22,23,8,6,13,12,7.1669,39582928,0.351343,13998657,0.0,
19,22,20,3,18,16,18,23,13,4,5,13,44.9422,35518342,0.325678,13848410,0.0,
23,23,22,18,18,17,23,22,0,9,6,13,48.1723,32393000,0.310146,13657869,0.0,
14,10,16,1,19,21,17,16,8,4,5,8,1.0139,51333246,0.409698,14181664,0.0,
16,20,5,21,23,23,18,13,0,9,5,13,1.6559,43641137,0.371076,14007627,0.0,
17,20,17,20,13,23,22,23,8,1,13,13,2.7323,39465798,0.347869,13978083,0.0,
16,16,17,16,22,14,18,20,0,9,10,13,1.1313,43977144,0.3721,14050299,0.0,
18,23,19,12,18,19,22,14,9,8,8,13,48.0689,36032040,0.331458,13866894,0.0,
20,21,20,17,17,4,9,21,20,4,5,12,51.5567,35770966,0.329594,13856872,0.0,
17,21,19,21,19,21,18,21,0,5,5,13,11.0605,37969431,0.342722,13943174,0.0,
18,18,16,4,12,23,23,16,8,7,23,13,3.9499,41061156,0.35618,14017006,0.0,
17,21,23,4,20,19,23,21,8,5,13,12,47.8507,37101131,0.336734,13932877,0.0,
20,23,19,8,18,20,5,14,9,5,7,13,53.7183,34610689,0.324054,13786777,0.0,
14,16,5,2,12,23,22,14,18,8,5,7,0.9691,49145346,0.398443,14179424,0.0,
16,18,16,21,19,23,18,16,0,4,6,13,1.1475,42352042,0.363709,14025932,0.0,
19,21,20,1,20,16,19,15,11,4,5,7,37.3281,36760045,0.333821,13959048,0.0,
14,11,10,20,18,23,6,15,20,1,20,18,0.9762,52136768,0.42204,14121736,0.0,
15,22,4,2,19,16,17,14,8,5,5,8,12.9867,43193957,0.368482,14043789,0.0,
19,9,20,1,18,23,21,23,11,5,5,18,21.501,47286225,0.396951,14030979,0.0,
13,21,20,18,16,5,18,22,19,8,5,13,12.5061,40301948,0.356664,13968527,0.0,
15,12,11,16,19,4,3,12,8,4,6,10,0.9652,50159657,0.401936,14151637,0.0,
14,22,11,16,19,17,0,13,8,9,13,10,12.4676,41613868,0.359481,13984909,0.0,
13,16,19,1,18,4,16,15,8,2,6,13,1.5638,45330610,0.380029,14063500,0.0,
14,20,5,2,21,23,19,22,20,11,10,8,1.4427,45197412,0.379094,14096565,0.0,
14,9,17,2,13,23,21,16,10,7,6,12,1.0704,51643227,0.410727,14127203,0.0,
17,21,20,2,21,23,22,23,8,5,13,13,18.5218,37684428,0.341209,13939873,0.0,
14,12,5,2,21,20,19,16,21,8,10,8,0.9622,52718588,0.415043,14195155,0.0,
16,19,20,1,22,4,22,21,20,4,5,13,5.6589,40217441,0.35684,13996848,0.0,
20,22,19,10,20,18,4,20,8,2,7,12,54.0586,35220579,0.324185,13819509,0.0,
19,21,19,15,20,17,15,23,8,4,8,13,36.5776,36631203,0.333785,13887634,0.0,
17,23,21,4,21,20,23,21,10,5,13,13,46.6348,36094267,0.330128,13871340,0.0,
17,22,20,2,10,15,22,23,11,3,5,18,38.2128,36995017,0.345174,13925885,0.0,
19,22,20,2,18,16,18,15,8,2,13,12,45.533,35585056,0.324432,13849296,0.0,
14,12,21,16,19,5,17,20,8,5,6,10,11.0897,47929966,0.389073,14118668,0.0,
18,22,10,18,16,4,3,13,19,7,5,13,34.2366,39179075,0.345886,13911066,0.0,
16,17,15,15,20,23,18,23,10,5,8,13,1.045,43600154,0.370834,14048544,0.0,
19,22,21,21,10,15,15,16,0,7,6,13,44.0669,35258569,0.322836,13845768,0.0,
17,18,22,20,17,20,22,23,1,1,14,13,29.6666,40040129,0.352698,14003730,0.0,
23,23,19,19,13,21,23,22,7,9,5,13,60.7844,33148218,0.314721,13665625,0.0,
23,23,22,18,18,17,23,22,0,2,14,13,48.1723,32393000,0.310146,13657872,0.0,
17,20,19,19,13,20,22,23,8,9,5,13,5.2826,38876692,0.346499,13971060,0.0,
18,21,19,1,22,4,22,21,20,2,5,13,23.225,37357792,0.339174,13931771,0.0,
14,16,17,2,18,23,23,22,8,7,6,12,1.0872,45279468,0.377106,14085854,0.0,
18,20,18,1,22,4,22,21,20,2,5,13,9.7305,38564005,0.343806,13966295,0.0,
17,21,19,1,19,21,18,15,7,3,15,13,11.0605,37969431,0.342722,13943171,0.0,
19,17,16,3,20,23,18,23,10,6,8,18,26.9899,41119662,0.362649,13991300,0.0,
16,21,19,13,18,16,18,15,11,5,5,12,8.7126,38642291,0.345576,13966296,0.0,
19,21,20,18,16,16,18,21,19,7,5,17,37.353,36241280,0.341144,13900499,0.0,
18,21,20,1,18,4,18,15,11,5,5,13,28.7835,37074313,0.337624,13928706,0.0,
18,21,17,13,13,4,22,21,7,1,13,13,18.7137,37949236,0.340518,13936737,0.0,
17,20,19,2,22,23,22,23,21,2,6,13,5.2826,38876692,0.346499,13971072,0.0,
17,21,20,4,19,20,23,21,8,5,13,13,18.5218,37684428,0.341209,13939881,0.0,
17,21,20,2,20,21,22,23,8,5,13,12,18.4565,37715932,0.340131,13942131,0.0,
14,20,20,1,20,23,17,14,8,2,5,8,8.3018,40817748,0.357441,14061460,0.0,
17,11,4,4,19,22,23,21,8,5,13,14,1.0881,51817891,0.422429,14164866,0.0,
14,20,17,2,13,16,22,14,5,7,6,11,1.7278,41484665,0.358526,14033140,0.0,
17,16,20,2,18,22,22,22,8,2,13,13,3.8539,42426843,0.365204,14037199,0.0,
14,10,10,0,21,23,19,16,20,7,10,7,0.9625,53146527,0.421185,14209829,0.0,
15,16,6,18,23,15,18,22,15,5,8,13,0.9739,47876857,0.393271,14081039,0.0,
23,12,21,18,19,17,23,22,1,11,6,13,66.3646,42480229,0.361209,13895135,0.0,
16,22,5,2,21,23,19,16,20,9,10,8,12.8762,42220858,0.362114,14021359,0.0,
19,15,21,15,21,23,15,23,8,5,10,13,29.6203,41716680,0.355556,13988047,0.0,
17,21,20,2,20,16,22,23,10,5,13,13,18.5218,37684428,0.341209,13939841,0.0,
17,22,19,4,18,20,23,21,8,5,3,13,26.8532,37167783,0.336631,13909249,0.0,
19,21,20,2,19,16,18,23,11,5,22,18,33.2158,36173971,0.340084,13892709,0.0,
15,12,10,2,19,5,3,17,8,3,6,9,0.9645,50533332,0.404168,14167089,0.0,
17,23,20,16,18,15,23,15,8,2,13,10,44.8134,36511173,0.333414,13915992,0.0,
13,23,21,21,20,15,15,16,8,7,6,13,45.6842,38711849,0.345376,13905356,0.0,
19,21,15,15,9,23,18,23,2,5,8,13,37.7791,37805132,0.338545,13897308,0.0,
23,23,22,18,14,16,16,22,0,9,6,13,48.1723,32393000,0.310146,13657864,0.0,
18,21,20,18,18,4,23,21,19,7,5,13,28.7835,37074313,0.337624,13928690,0.0,
18,21,22,0,19,23,23,23,8,3,8,13,45.0718,36593267,0.33428,13921966,0.0,
19,21,21,15,21,16,15,23,10,5,5,13,39.7535,36077401,0.329,13879950,0.0,
17,21,19,2,19,21,18,15,7,5,13,13,11.0605,37969431,0.342722,13943179,0.0,
17,21,19,1,14,21,22,23,8,9,16,12,11.3155,37999805,0.341651,13945076,0.0,
14,22,6,1,22,23,11,16,20,11,10,4,11.8846,43494822,0.371585,14083283,0.0,
18,9,19,2,21,4,22,21,20,2,5,14,4.404,48783407,0.406792,14144809,0.0,
14,18,15,2,19,23,17,23,18,1,5,7,1.0452,44334752,0.376184,14135917,0.0,
16,16,5,15,20,23,18,14,10,5,8,13,0.9943,47480212,0.390846,14075396,0.0,
19,22,20,2,17,16,18,23,11,5,4,18,42.7881,35362478,0.333844,13852382,0.0,
19,21,21,15,22,16,15,23,10,5,23,12,40.6646,36146370,0.32773,13880429,0.0,
23,23,6,18,14,16,16,22,8,8,6,7,68.1118,37321110,0.335396,13789816,0.0,
14,12,21,9,21,21,19,16,21,9,10,8,11.0897,48083060,0.390157,14153580,0.0,
20,21,20,3,20,21,18,20,7,5,7,13,49.4734,35688849,0.330447,13857007,0.0,
17,22,15,16,19,23,4,15,8,4,13,12,18.63,38360099,0.340345,13924151,0.0,
17,21,20,1,19,22,16,15,8,13,15,13,18.5218,37684428,0.341209,13939879,0.0,
17,23,18,2,19,14,22,15,8,2,13,13,44.1479,36922000,0.335686,13879271,0.0,
16,20,17,15,13,23,18,23,10,5,8,13,2.0429,40136946,0.352275,13981104,0.0,
14,17,15,2,20,23,22,22,8,6,6,12,1.0098,44904395,0.376492,14073214,0.0,
15,19,19,2,19,23,19,15,7,11,13,13,2.2202,41226386,0.36246,14018355,0.0,
17,9,5,2,21,21,18,16,20,5,10,8,1.0842,53488150,0.42106,14183281,0.0,
19,23,10,2,18,15,18,23,11,5,5,18,53.1049,37723982,0.346524,13844272,0.0,
15,16,20,16,23,16,18,22,15,5,8,12,3.6063,43783069,0.371548,14075725,0.0,
19,22,20,2,19,16,18,23,12,5,22,18,42.7881,35362478,0.333844,13852370,0.0,
17,21,20,2,20,21,22,23,8,5,13,12,18.4565,37715932,0.340131,13942119,0.0,
17,22,19,4,18,20,23,21,8,5,3,13,26.8532,37167783,0.336631,13909242,0.0,
14,12,5,2,22,20,18,16,21,8,10,8,0.9622,52718588,0.415043,14195161,0.0,
15,22,10,16,23,15,18,22,9,4,8,13,13.4107,41162080,0.357958,13946825,0.0,
17,16,19,4,18,20,23,21,15,5,3,13,2.0503,42716482,0.366776,14041996,0.0,
20,22,21,12,10,20,15,16,9,7,8,12,46.7303,34673944,0.320432,13812577,0.0,
19,23,23,21,18,15,5,14,0,4,6,13,48.2884,34379915,0.321023,13805920,0.0,
19,22,10,2,18,16,13,23,8,5,5,18,48.5614,38278203,0.348118,13874762,0.0,
14,16,20,15,19,4,0,13,12,5,6,9,3.2621,44616740,0.375592,14112292,0.0,
23,21,22,1,17,16,17,23,0,9,7,13,49.3632,33748744,0.318667,13730341,0.0,
17,23,18,19,19,21,18,12,8,9,13,15,43.3931,37103577,0.346452,13939140,0.0,
17,10,17,20,13,23,23,23,19,1,13,7,1.2681,49138511,0.398142,14170538,0.0,
14,20,14,20,20,23,7,14,8,0,20,14,1.5031,42813004,0.375525,14079795,0.0,
14,21,23,2,19,23,17,23,11,5,5,8,47.4388,39340984,0.350858,14028358,0.0,
19,16,2,15,21,16,15,13,18,4,8,12,25.2056,46357494,0.382301,14025689,0.0,
14,19,5,2,19,23,17,14,18,4,5,7,1.1248,46279796,0.387649,14136613,0.0,
18,21,19,1,22,4,22,23,20,2,5,13,23.225,37357792,0.339174,13931772,0.0,
19,21,20,3,19,16,22,23,11,5,23,17,37.353,36241280,0.341144,13900482,0.0,
17,19,19,2,22,23,18,23,21,4,5,14,4.0301,40067721,0.365394,14056601,0.0,
17,20,19,2,22,23,22,23,21,2,6,9,5.376,39118368,0.347006,14014136,0.0,
18,21,20,1,18,4,18,15,11,5,5,13,28.7835,37074313,0.337624,13928700,0.0,
17,20,17,16,19,23,3,23,8,1,6,13,2.7323,39465798,0.347869,13978088,0.0,
14,12,10,20,13,5,21,13,8,5,14,10,0.963,51111972,0.406576,14150336,0.0,
19,6,6,2,21,19,19,16,20,11,10,12,24.8633,54275853,0.425377,14088277,0.0,
15,23,22,12,18,23,5,14,9,5,8,8,46.7283,37535269,0.339721,13974578,0.0,
14,17,15,2,20,23,22,22,8,6,10,12,1.0098,44904395,0.376492,14073210,0.0,
14,3,6,2,21,23,19,16,20,11,6,8,0.9616,60640111,0.464337,14250112,0.0,
15,17,20,2,20,16,22,22,8,4,6,12,3.7139,42838732,0.367498,14064837,0.0,
18,23,15,2,18,22,22,15,8,2,13,13,50.05,37210405,0.336254,13876137,0.0,
23,23,22,18,14,5,1,22,0,9,6,13,48.1723,32393000,0.310146,13657853,0.0,
14,16,10,16,19,16,16,12,7,5,6,10,0.9699,47454975,0.389363,14125226,0.0,
17,21,19,4,19,20,23,18,8,5,21,13,11.0605,37969431,0.342722,13943171,0.0,
19,22,21,15,21,16,15,23,10,5,8,13,44.0669,35258569,0.322836,13845774,0.0,
14,20,17,2,13,23,22,22,8,4,6,8,1.7503,41691331,0.360371,14071038,0.0,
12,12,4,1,19,23,17,14,8,7,5,13,0.963,53985314,0.421434,14132077,0.0,
15,21,22,18,14,16,15,13,0,9,6,13,43.4687,38566148,0.34636,13951804,0.0,
22,12,10,16,19,5,1,20,8,5,6,10,52.6792,46454543,0.381123,14056610,0.0,
17,17,16,14,20,23,18,23,10,5,9,7,1.2372,43042055,0.365867,14119255,0.0,
16,21,18,0,19,21,18,15,7,9,15,13,5.3726,38943431,0.348156,13947136,0.0,
17,21,19,2,19,21,18,15,11,9,15,18,12.4246,38104289,0.353,13969594,0.0,
19,21,19,1,19,16,18,23,8,0,22,13,36.5776,36631203,0.333785,13887630,0.0,
18,21,19,1,18,4,16,15,11,5,23,13,23.225,37357792,0.339174,13931772,0.0,
17,21,19,4,20,20,23,21,8,5,5,13,11.0605,37969431,0.342722,13943175,0.0,
18,16,10,16,23,15,18,22,15,5,8,13,3.1732,44692922,0.375955,14046791,0.0,
17,20,17,20,13,23,22,23,8,1,13,13,2.7323,39465798,0.347869,13978093,0.0,
19,22,21,16,21,15,15,16,10,6,8,13,44.0669,35258569,0.322836,13845761,0.0,
19,21,21,15,10,16,15,23,0,5,6,13,39.7535,36077401,0.329,13879962,0.0,
17,21,23,2,20,21,22,23,8,5,13,12,47.8507,37101131,0.336734,13932873,0.0,
23,23,22,10,14,16,16,22,0,9,6,13,48.1723,32393000,0.310146,13657851,0.0,
20,23,21,19,10,19,15,21,9,7,8,13,48.4106,34074716,0.320294,13781837,0.0,
23,22,22,12,14,17,18,16,0,9,6,12,49.1671,32946799,0.309557,13715964,0.0,
16,21,21,15,21,16,15,23,10,5,8,13,32.9027,38109652,0.342524,13937655,0.0,
19,16,5,2,19,23,17,14,18,4,6,7,25.3809,45841057,0.379411,14093882,0.0,
17,21,19,2,19,14,23,18,8,5,21,18,12.4246,38104289,0.353,13969623,0.0,
19,21,20,4,19,21,18,23,11,5,22,12,37.1701,36401536,0.330851,13883966,0.0,
19,22,6,2,21,16,15,14,10,5,8,13,50.6972,39605737,0.346798,13879925,0.0,
14,9,20,14,21,23,19,23,20,11,10,8,3.3302,51068367,0.410433,14175445,0.0,
17,21,19,2,22,21,22,23,1,5,13,12,11.3155,37999805,0.341651,13945081,0.0,
17,20,19,2,20,23,22,23,21,2,6,13,5.2826,38876692,0.346499,13971064,0.0,
18,20,20,2,20,16,22,23,10,5,13,13,20.2436,37991997,0.341408,13960386,0.0,
17,21,18,1,19,19,18,15,7,9,15,13,7.6776,38259701,0.343598,13946211,0.0,
14,21,5,2,21,23,22,16,20,11,10,8,2.9505,44330014,0.375904,14070772,0.0,
14,8,20,2,13,23,19,22,8,7,6,12,3.1112,51674515,0.413527,14122565,0.0,
14,9,5,1,18,19,17,14,8,4,5,12,0.9617,55148090,0.429435,14152341,0.0,
20,22,21,13,9,23,15,16,9,7,8,7,46.7303,35034730,0.322882,13891703,0.0,
17,21,18,1,19,21,18,14,7,9,15,13,7.6776,38259701,0.343598,13946207,0.0,
14,12,10,16,19,5,2,13,8,5,6,10,0.963,51111972,0.406576,14150321,0.0,
17,22,19,4,18,20,23,21,8,4,3,13,26.8532,37167783,0.336631,13909245,0.0,
17,21,19,4,19,20,23,18,8,5,21,13,11.0605,37969431,0.342722,13943155,0.0,
14,16,6,1,19,23,17,17,8,4,5,8,0.9694,48782616,0.397156,14170382,0.0,
14,9,5,2,19,23,17,14,18,4,5,7,0.9617,55514708,0.432762,14225341,0.0,
16,22,20,2,18,23,22,15,8,2,13,13,29.3856,37560005,0.339831,13909755,0.0,
19,17,15,15,20,16,18,23,10,5,8,13,26.9182,41552858,0.357852,13987800,0.0,
17,22,20,3,18,15,21,15,8,2,8,12,34.2494,36900231,0.334021,13911899,0.0,
19,23,22,11,18,19,6,14,9,5,12,13,47.9474,34503140,0.321039,13807272,0.0,
19,21,20,2,19,16,18,23,11,5,14,18,33.2158,36173971,0.340084,13892724,0.0,
11,20,19,2,9,21,18,16,7,5,20,13,3.2123,42792931,0.36999,14004013,0.0,
14,19,5,2,22,23,18,16,22,11,10,8,1.1253,46208101,0.387047,14126700,0.0,
15,9,5,2,21,20,19,16,20,8,10,8,0.9632,54822525,0.428988,14220344,0.0,
19,20,17,20,12,23,22,23,8,1,13,13,30.1993,38108464,0.338679,13921864,0.0,
17,22,20,2,18,18,22,15,8,2,13,13,32.4556,36878638,0.335107,13906311,0.0,
19,23,20,1,19,16,18,23,1,7,22,13,50.6058,34970861,0.323995,13811925,0.0,
23,21,22,17,14,12,16,21,11,9,7,17,50.372,33835423,0.333364,13873355,0.0,
15,21,19,16,23,15,18,15,8,5,13,13,7.9183,39330361,0.351288,13961684,0.0,
17,16,10,1,19,21,18,22,15,5,11,13,1.0889,45345220,0.379473,14062751,0.0,
17,21,20,2,10,21,22,23,0,3,13,12,18.4565,37715932,0.340131,13942119,0.0,
19,21,21,15,20,16,15,23,9,5,6,13,39.7535,36077401,0.329,13879967,0.0,
20,23,23,12,18,19,5,14,9,5,8,12,48.0303,33800648,0.318368,13776283,0.0,
21,21,20,1,18,4,18,15,11,0,5,13,61.5626,35247532,0.328828,13855812,0.0,
17,20,14,20,13,23,22,23,8,1,13,13,2.2462,40339471,0.352912,13984816,0.0,
15,10,3,1,19,23,17,14,8,4,5,8,0.9633,54505648,0.429296,14214061,0.0,
9,17,15,2,20,23,22,15,19,7,6,7,1.0095,48342388,0.395979,14147150,0.0,
15,9,5,2,21,23,19,22,8,11,10,13,0.9639,54528729,0.427449,14137250,0.0,
17,21,19,2,19,23,19,15,7,5,13,13,11.0605,37969431,0.342722,13943148,0.0,
15,12,15,2,20,21,22,22,8,6,6,13,0.9874,48882460,0.395996,14099519,0.0,
18,23,22,18,14,21,22,22,0,9,6,13,48.1982,35279840,0.326754,13859741,0.0,
22,20,20,2,20,16,16,23,8,4,13,12,64.0697,35974462,0.327544,13893398,0.0,
19,21,10,20,23,16,14,23,10,5,8,13,37.9973,39259954,0.346484,13907460,0.0,
15,16,21,15,21,15,18,22,15,5,8,13,12.4327,43524120,0.369076,14041309,0.0,
14,16,15,20,19,17,16,13,7,5,8,10,0.9951,45993151,0.381449,14114973,0.0,
13,17,10,15,20,22,19,23,14,5,1,13,0.9825,47023945,0.389087,14078906,0.0,
14,20,17,2,13,23,22,22,8,7,6,19,2.0399,41682810,0.367417,13965477,0.0,
17,21,20,3,20,16,21,23,10,5,13,13,18.5218,37684428,0.341209,13939881,0.0,
16,18,16,21,13,23,18,16,0,7,6,13,1.1475,42352042,0.363709,14025944,0.0,
14,20,17,2,12,23,22,22,8,7,6,12,1.7304,41402692,0.357783,14010271,0.0,
16,21,18,21,18,23,18,15,0,9,17,13,5.3726,38943431,0.348156,13947137,0.0,
17,18,16,1,13,19,18,16,7,7,7,13,1.3358,41687781,0.359167,14026111,0.0,
16,20,6,18,12,23,18,16,10,8,8,13,1.6559,43346484,0.370397,14005078,0.0,
14,14,17,0,22,20,18,23,21,5,10,7,1.0722,47458747,0.390331,14171325,0.0,
19,12,6,2,10,20,18,18,20,8,10,8,24.8563,49138113,0.395082,14107987,0.0,
14,15,22,15,22,17,15,23,1,5,6,13,29.3971,44828494,0.375991,14059579,0.0,
14,22,20,1,18,18,17,15,8,2,13,13,29.5927,38855750,0.346446,13929099,0.0,
17,16,5,2,19,23,23,14,18,4,5,7,1.1068,47195130,0.388612,14153200,0.0,
18,16,19,17,19,16,16,12,11,5,6,13,5.3793,42063634,0.363246,14026314,0.0,
14,21,10,1,18,4,18,15,7,5,5,9,2.9635,42793499,0.367836,14038776,0.0,
17,21,19,2,19,17,19,15,7,9,13,13,11.0605,37969431,0.342722,13943163,0.0,
17,21,18,1,18,23,18,15,7,5,15,13,7.6776,38259701,0.343598,13946208,0.0,
23,21,22,2,9,21,22,22,0,3,13,13,49.3632,33748744,0.318667,13730333,0.0,
17,23,19,19,15,16,16,23,0,9,6,12,45.291,36665282,0.333837,13888758,0.0,
19,21,20,1,18,16,18,23,11,5,22,18,33.2158,36173971,0.340084,13892709,0.0,
18,21,20,2,19,4,18,15,11,5,6,13,28.7835,37074313,0.337624,13928706,0.0,
16,20,17,1,19,23,18,23,10,5,13,13,2.0429,40136946,0.352275,13981113,0.0,
17,21,17,16,13,23,19,15,7,5,8,13,6.1702,38559209,0.344164,13948789,0.0,
17,21,15,2,10,17,18,23,10,3,13,12,5.2746,39170065,0.346433,13955438,0.0,
16,17,20,15,20,23,18,22,0,5,8,13,3.8418,42147015,0.364453,14032270,0.0,
17,20,17,20,19,23,22,23,8,1,13,13,2.7323,39465798,0.347869,13978092,0.0,
14,12,10,16,13,5,2,13,8,5,6,13,0.9633,50986370,0.406523,14114187,0.0,
14,12,10,19,19,5,2,16,8,5,10,10,0.963,51111972,0.406576,14150324,0.0,
14,9,5,2,21,23,18,13,20,11,6,8,0.9616,55444495,0.432071,14212077,0.0,
17,16,5,2,19,16,17,14,19,4,6,7,1.1068,47195130,0.388612,14153177,0.0,
15,21,23,2,20,22,22,23,9,5,13,13,47.4943,38437489,0.346373,13948889,0.0,
17,22,19,18,19,16,16,21,0,9,6,13,26.8532,37167783,0.336631,13909248,0.0,
23,23,22,4,13,21,23,22,8,6,3,13,48.1723,32393000,0.310146,13657871,0.0,
16,23,5,2,22,23,19,16,16,11,10,14,45.5811,41782233,0.370448,13992006,0.0,
17,9,19,2,21,23,22,23,21,2,6,13,2.0633,49084118,0.399721,14089385,0.0,
17,20,19,3,22,23,22,23,7,2,14,13,5.2826,38876692,0.346499,13971073,0.0,
17,20,17,20,13,23,22,23,22,1,6,13,2.7323,39465798,0.347869,13978069,0.0,
18,21,19,2,19,16,18,23,11,5,7,18,24.0202,37373265,0.346764,13946619,0.0,
18,21,20,1,22,7,22,21,20,2,21,13,28.7835,37074313,0.337624,13928686,0.0,
19,21,21,15,22,16,15,23,0,4,6,13,39.7535,36077401,0.329,13879966,0.0,
18,21,19,1,9,0,22,23,20,2,1,14,21.6952,37708888,0.350586,13999474,0.0,
16,9,15,1,20,23,17,14,8,4,5,8,1.0097,51213406,0.408987,14167114,0.0,
16,17,5,15,19,23,18,23,10,5,8,13,1.014,46522556,0.386135,14068804,0.0,
14,17,21,1,20,23,22,17,8,7,4,12,10.9257,43184040,0.366868,14052094,0.0,
19,22,15,22,18,15,15,21,0,6,6,13,50.2604,36976044,0.332131,13860914,0.0,
16,20,17,12,13,23,18,23,9,5,8,13,2.0429,40136946,0.352275,13981089,0.0,
20,22,21,15,10,20,15,16,10,7,8,10,46.7303,34807073,0.321364,13845926,0.0,
14,12,10,16,13,5,2,13,8,5,6,13,0.9633,50986370,0.406523,14114168,0.0,
20,22,21,11,10,20,19,16,9,7,8,12,46.7303,34673944,0.320432,13812577,0.0,
17,21,18,1,23,16,22,23,10,9,13,13,7.6776,38259701,0.343598,13946212,0.0,
12,21,20,2,19,19,18,15,7,5,15,13,12.4902,40928365,0.358718,13968849,0.0,
16,22,16,15,20,22,18,14,10,5,8,13,14.6976,38735309,0.343052,13920506,0.0,
17,17,20,2,18,19,22,20,8,2,13,10,4.2105,41645815,0.36088,14062100,0.0,
17,17,15,2,10,16,18,23,7,3,13,10,1.1852,43097720,0.367226,14077197,0.0,
14,21,10,16,19,17,16,12,11,5,6,12,2.9043,42583180,0.365964,13998955,0.0,
15,12,5,2,22,20,18,16,21,5,8,8,0.9637,52095770,0.412636,14199512,0.0,
19,22,21,15,20,16,15,23,10,8,10,12,43.5217,35324715,0.321854,13846060,0.0,
17,21,20,2,19,16,18,23,20,5,23,18,19.2933,37818156,0.351461,13966239,0.0,
19,9,5,2,21,23,18,13,11,14,1,8,24.8299,52105029,0.411815,14128776,0.0,
19,21,20,2,19,13,18,14,18,5,22,18,33.2158,36173971,0.340084,13892736,0.0,
14,16,5,0,19,23,17,23,11,4,5,7,0.9691,49145346,0.398443,14179432,0.0,
17,21,19,2,18,21,23,18,8,7,21,13,11.0605,37969431,0.342722,13943179,0.0,
17,21,19,0,10,20,22,23,0,3,13,12,11.3155,37999805,0.341651,13945073,0.0,
17,21,7,1,22,5,18,21,20,11,7,13,4.9222,41481420,0.360885,13968119,0.0,
14,9,19,2,21,23,22,13,20,2,4,8,1.5956,51357419,0.411974,14180292,0.0,
23,23,22,3,13,16,23,20,8,6,3,13,48.1723,32393000,0.310146,13657861,0.0,
19,21,21,15,10,20,15,23,0,5,6,13,39.7535,36077401,0.329,13879955,0.0,
17,19,17,1,19,23,22,23,8,1,13,13,1.8495,40446189,0.35524,14006284,0.0,
17,21,20,21,10,20,22,23,0,3,13,12,18.4565,37715932,0.340131,13942135,0.0,
17,22,3,2,18,18,22,15,8,2,5,12,18.0866,41855057,0.360012,13949049,0.0,
14,16,20,2,19,23,23,14,18,4,13,8,3.2735,44696562,0.376205,14135966,0.0,
23,20,21,3,19,21,23,22,10,6,8,14,55.7679,35214569,0.337299,13933160,0.0,
16,23,15,15,13,23,18,23,8,5,2,12,43.4565,38495799,0.342374,13913398,0.0,
20,23,23,16,16,19,5,14,8,5,8,12,48.0303,33800648,0.318368,13776293,0.0,
14,12,10,12,13,5,2,12,9,5,6,13,0.9633,50986370,0.406523,14114158,0.0,
14,9,5,2,11,23,18,23,20,11,6,8,0.9616,55444495,0.432071,14212091,0.0,
17,21,20,2,22,21,22,12,0,3,13,12,18.4565,37715932,0.340131,13942123,0.0,
18,22,19,3,22,4,22,21,20,2,5,8,37.8137,36892125,0.334807,13968941,0.0,
14,8,5,1,21,23,18,13,20,11,6,13,0.9621,56053684,0.43619,14150126,0.0,
15,21,15,2,19,17,18,23,10,7,13,13,3.4024,40500749,0.356083,13971790,0.0,
17,21,22,2,9,21,23,22,8,3,21,12,43.7396,37232136,0.336741,13935376,0.0,
14,19,17,1,19,17,22,23,7,10,13,12,1.3023,42414715,0.365708,14036619,0.0,
17,22,19,18,19,23,16,21,1,1,6,13,26.8532,37167783,0.336631,13909241,0.0,
17,16,7,16,19,16,16,12,7,9,6,10,1.1069,46380780,0.385019,14106568,0.0,
8,22,20,2,18,18,22,15,8,2,13,13,28.156,42646363,0.369474,13931129,0.0,
14,21,17,1,22,0,23,21,8,2,21,13,3.4871,40549758,0.355475,13978658,0.0,
17,21,13,2,18,20,22,18,19,7,22,13,4.9906,39732502,0.350065,13957192,0.0,
18,21,19,2,10,4,18,21,20,3,5,13,23.225,37357792,0.339174,13931768,0.0,
17,17,15,1,22,16,22,23,7,2,13,10,1.1852,43097720,0.367226,14077191,0.0,
19,16,20,16,23,16,16,8,7,5,6,12,21.2693,41104728,0.354969,13983633,0.0,
14,22,10,14,20,16,15,23,10,8,10,10,12.4577,41899550,0.361146,13987154,0.0,
18,16,19,1,19,4,22,13,20,2,5,13,5.3793,42063634,0.363246,14026311,0.0,
14,21,15,20,22,17,18,21,7,5,8,10,3.114,41249903,0.359276,14014767,0.0,
14,16,15,21,19,17,18,13,7,5,8,10,0.9951,45993151,0.381449,14114994,0.0,
17,17,15,1,10,16,16,23,5,3,13,10,1.1852,43097720,0.367226,14077204,0.0,
14,12,5,2,18,16,18,16,2,8,10,5,0.9622,52930336,0.416714,14239983,0.0,
18,22,19,18,22,20,16,21,19,9,6,13,37.2553,36556247,0.33322,13891847,0.0,
23,23,23,4,13,21,22,22,9,6,3,13,47.6391,32266916,0.310118,13656224,0.0,
17,21,20,2,10,21,23,23,0,3,13,12,18.4565,37715932,0.340131,13942115,0.0,
17,20,17,1,19,21,23,22,8,6,6,13,2.7323,39465798,0.347869,13978091,0.0,
23,23,22,4,13,23,22,20,8,1,12,13,48.1723,32393000,0.310146,13657865,0.0,
14,12,5,2,19,23,17,14,22,4,5,8,0.9622,52718588,0.415043,14195164,0.0,
14,10,5,1,22,20,18,16,7,8,10,8,0.9617,54542578,0.428211,14204692,0.0,
19,22,21,15,21,13,15,23,10,8,8,13,44.0669,35258569,0.322836,13845782,0.0,
19,21,21,15,20,16,15,23,10,5,10,12,40.6646,36146370,0.32773,13880433,0.0,
19,21,20,2,10,20,19,23,0,5,6,11,37.3279,36482832,0.331554,13905943,0.0,
19,21,21,15,19,16,15,23,11,5,22,18,38.785,35910830,0.336906,13888301,0.0,
19,22,21,15,20,18,15,23,10,8,10,12,43.5217,35324715,0.321854,13846060,0.0,
17,21,20,2,20,16,22,23,10,5,13,13,18.5218,37684428,0.341209,13939878,0.0,
17,19,5,1,11,23,22,23,21,10,14,12,1.5367,43961593,0.372984,14034241,0.0,
14,9,17,2,18,23,18,23,7,2,6,8,1.0776,51939138,0.413304,14186652,0.0,
18,21,5,3,22,21,18,21,20,2,5,7,17.6798,41853437,0.361372,14049320,0.0,
14,9,19,1,11,6,22,23,20,11,6,14,1.6282,51558339,0.420938,14180748,0.0,
20,22,21,12,10,20,15,16,9,7,11,12,46.7303,34673944,0.320432,13812570,0.0,
23,23,23,4,13,21,22,22,9,6,3,13,47.6391,32266916,0.310118,13656229,0.0,
17,16,10,18,19,16,16,21,8,5,6,13,1.0889,45345220,0.379473,14062746,0.0,
18,22,19,16,19,16,16,12,0,9,6,10,37.8137,36735640,0.333511,13938219,0.0,
17,21,20,15,22,20,23,23,0,8,13,12,18.4565,37715932,0.340131,13942139,0.0,
19,22,21,2,20,17,14,12,10,3,10,12,43.5217,35324715,0.321854,13846055,0.0,
17,21,22,12,10,21,23,18,9,7,21,12,43.7396,37232136,0.336741,13935378,0.0,
20,22,19,2,18,20,15,16,8,7,8,13,54.1346,35148271,0.325109,13814268,0.0,
14,22,10,15,13,5,3,13,8,5,6,13,12.3589,41787110,0.360839,13952923,0.0,
20,12,19,2,10,4,17,21,20,3,5,13,50.2983,44376693,0.373636,13997898,0.0,
19,21,20,3,19,16,18,23,11,5,22,18,33.2158,36173971,0.340084,13892726,0.0,
14,19,17,1,19,17,22,23,7,10,13,12,1.3023,42414715,0.365708,14036617,0.0,
14,22,14,14,21,13,15,22,10,6,6,13,12.6353,40624777,0.35452,13944146,0.0,
19,18,22,2,20,23,22,23,8,8,8,12,36.1892,38733950,0.342563,13957227,0.0,
14,17,4,2,20,23,16,23,22,6,3,8,0.9823,48410665,0.396073,14154934,0.0,
14,12,16,2,19,19,22,14,8,4,5,12,1.0107,49229111,0.39448,14112046,0.0,
17,16,19,3,18,18,22,15,8,2,12,13,2.0503,42716482,0.366776,14041998,0.0,
14,20,10,15,19,16,16,12,5,5,6,10,1.4425,43578228,0.370462,14051739,0.0,
23,19,19,4,10,4,22,21,19,6,3,13,58.6312,36461440,0.334947,13836962,0.0,
18,16,23,2,13,21,18,22,9,3,5,13,41.9411,41159007,0.358194,14009903,0.0,
17,21,18,2,23,16,22,23,10,9,11,14,9.6837,38495679,0.355105,13999713,0.0,
17,20,20,1,15,15,22,23,10,5,13,13,11.4808,38592899,0.344933,13967798,0.0,
17,21,20,0,22,21,22,12,0,3,13,12,18.4565,37715932,0.340131,13942130,0.0,
17,19,19,1,19,23,22,23,8,1,13,13,3.7257,39853797,0.353897,14000462,0.0,
19,21,21,2,20,17,14,12,10,3,10,12,40.6646,36146370,0.32773,13880433,0.0,
17,22,20,3,20,13,22,23,10,5,13,13,32.4556,36878638,0.335107,13906295,0.0,
17,22,19,19,19,16,16,21,0,9,6,13,26.8532,37167783,0.336631,13909237,0.0,
17,21,18,1,23,16,22,23,10,9,13,13,7.6776,38259701,0.343598,13946200,0.0,
14,16,10,16,19,16,23,13,10,5,6,10,0.9699,47454975,0.389363,14125237,0.0,
17,21,18,1,23,16,16,22,7,9,13,13,7.6776,38259701,0.343598,13946208,0.0,
17,21,19,1,18,22,18,18,8,5,17,13,11.0605,37969431,0.342722,13943179,0.0,
17,21,15,2,10,17,23,23,10,3,13,12,5.2746,39170065,0.346433,13955425,0.0,
17,22,17,1,19,23,22,21,0,1,6,13,20.9532,37743177,0.337903,13913515,0.0,
17,19,19,18,19,16,16,23,8,9,14,13,3.7257,39853797,0.353897,14000442,0.0,
19,21,20,3,19,16,22,23,11,2,4,18,33.2158,36173971,0.340084,13892730,0.0,
17,21,19,1,22,4,20,21,20,4,23,13,11.0605,37969431,0.342722,13943163,0.0,
19,21,21,15,19,16,15,23,11,5,22,18,38.785,35910830,0.336906,13888307,0.0,
14,9,3,2,12,23,18,23,20,11,6,8,0.9616,56028389,0.43649,14216020,0.0,
19,21,19,16,19,16,22,12,12,3,22,18,35.3296,36462198,0.341678,13896190,0.0,
17,21,21,1,22,21,15,23,2,5,13,12,31.8768,37451515,0.336884,13937880,0.0,
20,22,21,12,10,20,15,16,9,7,6,12,46.7303,34673944,0.320432,13812571,0.0,
14,18,15,2,20,23,22,22,8,7,6,12,1.0464,43972911,0.373147,14061224,0.0,
23,23,23,4,13,21,22,22,9,5,3,11,47.7463,32368119,0.308819,13697848,0.0,
14,17,15,2,20,21,22,22,6,6,6,12,1.0098,44904395,0.376492,14073214,0.0,
17,22,20,2,23,18,22,15,8,2,13,13,32.4556,36878638,0.335107,13906311,0.0,
17,21,20,2,18,21,22,12,0,3,13,12,18.4565,37715932,0.340131,13942139,0.0,
15,20,17,1,19,23,22,23,9,1,15,9,1.8359,41000800,0.356448,14059671,0.0,
17,9,5,2,11,23,18,23,19,11,5,12,1.084,53185030,0.418486,14123626,0.0,
23,23,23,4,13,21,22,22,9,6,3,13,47.6391,32266916,0.310118,13656228,0.0,
17,20,17,20,19,23,22,23,8,1,15,13,2.7323,39465798,0.347869,13978101,0.0,
20,22,21,15,10,20,15,23,9,7,8,12,46.7303,34673944,0.320432,13812567,0.0,
19,22,21,12,21,13,15,15,10,8,8,13,44.0669,35258569,0.322836,13845778,0.0,
17,21,19,2,18,21,23,18,9,7,21,13,11.0605,37969431,0.342722,13943175,0.0,
18,21,19,2,10,4,18,21,20,5,6,13,23.225,37357792,0.339174,13931776,0.0,
17,13,20,2,18,18,23,15,8,2,10,12,4.401,45155537,0.375712,14062538,0.0,
14,21,10,18,19,5,1,16,8,5,13,10,2.9635,42712863,0.367246,14025351,0.0,
23,23,23,15,12,16,13,22,9,6,23,13,47.6391,32266916,0.310118,13656236,0.0,
19,21,21,4,20,21,22,23,11,5,3,18,38.785,35910830,0.336906,13888307,0.0,
21,23,23,15,13,21,22,22,9,6,8,13,48.1535,33283583,0.317088,13764069,0.0,
17,21,17,4,13,23,19,14,7,5,3,13,6.1702,38559209,0.344164,13948790,0.0,
17,21,20,2,9,17,22,12,0,3,13,12,18.4565,37715932,0.340131,13942134,0.0,
17,21,15,0,23,20,19,23,10,3,13,12,5.2746,39170065,0.346433,13955419,0.0,
18,19,22,6,22,21,22,21,8,3,21,13,36.0587,38465668,0.345476,13972857,0.0,
20,22,21,12,10,6,15,16,20,7,8,12,46.7303,34673944,0.320432,13812571,0.0,
17,21,7,1,22,4,20,23,20,5,22,8,5.0234,41798374,0.362514,14036856,0.0,
14,9,18,2,11,23,18,21,20,11,9,13,1.1856,51350325,0.41095,14114801,0.0,
14,23,5,2,19,20,23,16,20,9,10,13,42.5636,42717921,0.366141,13936574,0.0,
17,11,20,2,22,18,18,15,9,2,13,7,4.3253,47362311,0.389331,14153209,0.0,
17,22,20,2,18,17,22,15,8,3,13,12,34.2494,36900231,0.334021,13911887,0.0,
19,22,12,2,20,18,14,12,10,2,10,13,50.6509,37854286,0.335158,13867131,0.0,
17,21,20,2,19,16,22,12,11,2,4,18,19.2933,37818156,0.351461,13966273,0.0,
14,21,20,3,22,21,22,23,0,3,13,12,14.024,39662934,0.351702,13975710,0.0,
19,21,20,3,19,16,22,21,9,7,3,18,33.2158,36173971,0.340084,13892734,0.0,
23,23,23,4,13,21,22,23,11,2,6,13,47.6391,32266916,0.310118,13656227,0.0,
14,9,20,15,12,23,15,23,20,5,6,8,3.3302,51068367,0.410433,14175445,0.0,
19,21,6,2,19,15,17,23,11,8,22,18,34.777,40265119,0.361068,13923566,0.0,
19,22,21,12,10,20,15,16,9,7,8,18,43.2033,35095094,0.33059,13849173,0.0,
20,21,21,16,19,16,15,23,11,5,22,12,47.3644,35513268,0.326373,13853497,0.0,
19,21,21,3,10,16,18,21,11,5,23,14,38.9376,36155518,0.338833,13924163,0.0,
18,21,19,15,19,4,15,23,20,3,5,18,24.0202,37373265,0.346764,13946604,0.0,
14,21,21,2,20,7,22,21,20,2,22,13,30.0471,39417150,0.349343,13966065,0.0,
18,17,14,1,20,21,22,22,6,7,5,12,4.0951,42675925,0.364822,14046087,0.0,
17,21,19,0,19,4,20,21,20,4,6,16,13.5527,38119028,0.353478,13989174,0.0,
14,16,4,1,22,16,17,23,11,4,22,8,0.9694,49365667,0.399695,14174458,0.0,
17,21,17,16,10,23,18,15,7,5,7,16,8.1897,38711800,0.354827,13994994,0.0,
18,21,19,2,15,4,19,21,20,5,6,10,23.0026,37534600,0.339391,13974070,0.0,
15,17,8,15,19,16,16,12,10,3,6,10,0.9877,46473054,0.385263,14123859,0.0,
18,21,22,6,22,17,14,12,7,5,10,12,45.2265,36642400,0.333487,13935053,0.0,
19,22,21,12,10,21,23,16,9,5,21,18,43.2033,35095094,0.33059,13849186,0.0,
17,21,19,2,18,20,14,18,9,7,9,13,11.0605,37969431,0.342722,13943168,0.0,
18,21,20,2,9,17,22,12,0,3,13,12,29.6843,37123225,0.336825,13941003,0.0,
15,17,8,15,19,16,14,12,10,3,6,10,0.9877,46473054,0.385263,14123869,0.0,
18,21,21,1,21,16,19,23,11,5,22,18,37.3552,36828012,0.341982,13938911,0.0,
19,21,19,16,15,4,14,21,20,5,6,9,35.9058,36903162,0.334213,13936512,0.0,
14,16,5,0,19,20,17,23,11,4,5,7,0.9691,49145346,0.398443,14179436,0.0,
14,12,5,2,22,23,18,13,21,8,10,8,0.9622,52718588,0.415043,14195161,0.0,
14,16,5,0,19,23,17,22,9,4,5,7,0.9691,49145346,0.398443,14179432,0.0,
23,23,22,4,14,20,22,23,11,6,3,13,48.1723,32393000,0.310146,13657867,0.0,
17,22,20,2,19,18,23,15,8,1,13,13,32.4556,36878638,0.335107,13906305,0.0,
14,10,5,1,18,21,17,14,8,4,5,8,0.9617,54542578,0.428211,14204679,0.0,
18,10,5,1,19,3,17,13,19,4,5,13,2.9522,51657293,0.411763,14096780,0.0,
14,21,20,1,22,23,22,21,8,5,21,8,14.1985,39949849,0.354248,14037080,0.0,
14,21,5,2,11,21,17,23,11,5,3,8,2.9505,44330014,0.375904,14070772,0.0,
19,10,21,4,20,23,21,23,20,11,6,18,28.0747,46136580,0.389358,14027496,0.0,
14,10,5,3,11,22,18,23,20,7,3,4,0.9617,54795424,0.430456,14258510,0.0,
19,20,20,1,19,16,22,21,9,11,6,18,29.4039,37105782,0.344358,13918442,0.0,
19,21,21,12,10,20,14,16,9,7,13,22,52.3184,35602805,0.33869,13787188,0.0,
17,22,15,2,10,17,18,23,10,4,8,13,19.4787,38335431,0.341403,13918847,0.0,
17,12,5,2,22,20,22,15,10,2,13,13,1.0713,50460207,0.403349,14099719,0.0,
14,22,20,2,20,18,18,16,22,8,10,8,29.6408,39125520,0.348069,14003276,0.0,
14,17,15,2,17,21,22,22,7,7,6,12,1.0098,44904395,0.376492,14073207,0.0,
17,21,19,2,22,4,20,21,17,4,21,13,11.0605,37969431,0.342722,13943169,0.0,
16,21,15,15,20,5,18,23,19,5,22,13,3.8183,39831905,0.352109,13954336,0.0,
17,18,19,3,22,22,20,21,11,5,8,13,2.4171,40817411,0.357589,14017976,0.0,
17,21,17,16,18,23,22,23,9,5,8,13,6.1702,38559209,0.344164,13948787,0.0,
19,21,20,3,13,16,19,15,7,7,3,18,33.2158,36173971,0.340084,13892729,0.0,
19,21,21,1,19,23,22,23,9,1,2,18,38.785,35910830,0.336906,13888287,0.0,
15,20,17,4,20,21,22,23,13,5,15,9,1.8359,41000800,0.356448,14059667,0.0,
23,20,23,4,13,21,22,22,9,6,3,13,48.0657,34568891,0.322377,13778612,0.0,
17,22,19,18,20,16,16,21,0,9,6,13,26.8532,37167783,0.336631,13909237,0.0,
16,17,15,15,20,2,18,23,10,5,10,10,1.0366,43745452,0.370713,14087156,0.0,
14,18,10,19,19,23,2,16,8,4,8,13,1.017,45446921,0.381707,14060467,0.0,
23,23,23,4,20,21,22,22,8,6,3,13,47.6391,32266916,0.310118,13656236,0.0,
16,17,15,15,13,23,18,23,10,5,8,13,1.045,43600154,0.370834,14048545,0.0,
19,21,19,12,6,20,20,16,19,7,6,18,35.3296,36462198,0.341678,13896186,0.0,
19,22,21,2,15,4,15,21,9,5,8,9,43.5324,35535946,0.323283,13889697,0.0,
17,21,19,1,22,4,20,22,19,4,23,13,11.0605,37969431,0.342722,13943174,0.0,
17,20,17,1,19,23,22,23,9,1,13,13,2.7323,39465798,0.347869,13978093,0.0,
23,21,23,4,22,21,22,23,9,6,3,10,48.4644,33781867,0.318075,13789953,0.0,
18,23,20,1,14,7,22,21,20,2,21,13,47.1181,35748313,0.329951,13864534,0.0,
14,16,17,1,19,17,22,23,7,10,13,12,1.0872,45279468,0.377106,14085840,0.0,
13,18,14,16,19,16,23,13,10,5,6,10,1.026,44970767,0.378441,14087477,0.0,
14,16,10,16,19,16,23,13,7,5,6,10,0.9699,47454975,0.389363,14125239,0.0,
14,14,17,1,19,17,22,23,7,10,13,12,1.0748,47102791,0.38733,14095778,0.0,
14,9,5,1,18,21,17,14,8,4,5,8,0.9616,55444495,0.432071,14212098,0.0,
18,21,20,1,22,7,22,21,20,2,21,18,31.0732,37088813,0.345197,13943570,0.0,
17,22,20,1,18,18,20,23,8,2,21,15,36.0269,37055001,0.345788,13958460,0.0,
17,21,19,2,22,4,22,13,20,4,13,13,11.0605,37969431,0.342722,13943179,0.0,
16,23,20,2,20,17,22,12,0,3,14,17,44.6013,37236641,0.348054,13899083,0.0,
17,21,15,15,9,5,18,23,22,5,22,14,6.5198,39376808,0.359065,14006039,0.0,
15,20,5,2,7,23,18,23,20,6,5,8,1.5233,44579069,0.375933,14101430,0.0,
17,10,18,16,18,23,22,23,9,11,6,13,1.4509,48468308,0.395954,14087985,0.0,
17,21,20,3,19,16,12,18,9,7,9,18,19.2933,37818156,0.351461,13966278,0.0,
19,21,19,2,18,19,23,21,9,7,3,13,36.5776,36631203,0.333785,13887631,0.0,
19,22,20,12,10,16,23,12,9,5,14,12,45.533,35585056,0.324432,13849301,0.0,
17,20,21,2,9,21,22,16,0,3,21,18,23.0949,38455817,0.352095,13987775,0.0,
23,23,23,4,13,21,22,22,9,6,3,13,47.6391,32266916,0.310118,13656232,0.0,
19,21,21,4,20,21,22,23,11,6,3,18,38.785,35910830,0.336906,13888281,0.0,
17,21,20,3,22,23,22,21,8,1,3,12,18.4565,37715932,0.340131,13942127,0.0,
19,19,17,1,19,16,22,23,9,7,14,18,25.6247,38924020,0.354222,13961358,0.0,
14,10,19,2,11,3,18,23,20,5,6,8,1.6109,50458625,0.408137,14172996,0.0,
18,21,6,2,15,23,19,21,20,11,6,10,17.6083,41334733,0.358851,14002841,0.0,
17,21,17,2,18,23,22,23,1,5,8,7,6.1748,38953027,0.346417,14030667,0.0,
18,21,19,15,10,4,18,21,21,3,13,12,22.8944,37410559,0.338368,13944044,0.0,
17,23,20,2,18,18,22,15,8,2,13,13,44.3547,36352555,0.333385,13874751,0.0,
18,21,20,1,22,7,22,21,20,2,21,13,28.7835,37074313,0.337624,13928703,0.0,
16,10,6,2,11,23,18,22,20,12,6,8,0.98,52935927,0.419931,14191798,0.0,
14,21,19,1,22,4,20,23,19,4,23,13,6.4501,39959353,0.354118,13973140,0.0,
19,22,19,13,19,23,23,23,9,1,7,12,47.646,35874929,0.326152,13852179,0.0,
15,23,21,1,10,4,15,16,20,7,15,10,46.1052,37591442,0.338367,13943012,0.0,
19,21,20,2,19,16,22,15,9,7,3,13,38.3505,36336509,0.332112,13884176,0.0,
17,22,20,3,18,18,22,23,8,2,13,18,38.2128,36995017,0.345174,13925886,0.0,
17,21,17,1,19,23,22,21,9,1,7,12,6.1663,38591008,0.343058,13951063,0.0,
18,19,16,2,16,4,19,23,20,5,12,10,6.5481,40291509,0.35229,14044536,0.0,
18,23,23,3,13,21,22,22,9,6,3,18,48.5776,35137836,0.333788,13870227,0.0,
23,22,21,12,10,21,23,15,9,5,21,14,53.9746,33435386,0.327022,13843206,0.0,
17,21,17,16,18,23,22,23,9,5,11,13,6.1702,38559209,0.344164,13948801,0.0,
19,22,21,12,10,20,15,16,9,7,8,18,43.2033,35095094,0.33059,13849173,0.0,
18,21,22,2,15,2,19,21,9,5,6,18,45.3181,36606242,0.341829,13936765,0.0,
19,23,20,1,18,23,22,19,19,1,2,10,48.8509,35168977,0.323839,13844189,0.0,
19,22,5,2,11,23,18,15,20,11,22,8,49.6398,40240760,0.348653,13942559,0.0,
14,9,21,12,9,21,23,23,9,5,5,18,10.9669,50773408,0.413813,14104847,0.0,
19,22,19,12,10,16,15,16,9,7,8,12,47.646,35874929,0.326152,13852183,0.0,
17,22,19,18,19,20,16,21,0,9,6,18,30.7525,37286660,0.346729,13928664,0.0,
22,23,23,6,13,21,22,22,9,6,3,13,47.9554,32851326,0.313058,13744766,0.0,
18,21,20,4,20,16,22,23,10,5,13,13,28.7835,37074313,0.337624,13928698,0.0,
17,21,20,2,22,23,22,21,8,1,21,13,18.5218,37684428,0.341209,13939876,0.0,
18,21,20,1,22,8,22,21,20,2,3,13,28.7835,37074313,0.337624,13928699,0.0,
23,23,23,4,13,21,22,22,9,6,4,13,47.6391,32266916,0.310118,13656231,0.0,
17,21,12,2,22,23,22,21,8,1,3,12,5.0377,40046070,0.349375,13961246,0.0,
14,16,10,5,19,16,23,13,10,5,9,10,0.9699,47454975,0.389363,14125235,0.0,
19,21,21,16,20,21,22,23,11,5,3,18,38.785,35910830,0.336906,13888287,0.0,
19,21,20,3,19,16,22,21,9,7,13,18,33.2158,36173971,0.340084,13892718,0.0,
14,19,17,1,19,17,22,23,7,10,3,15,1.2987,42888342,0.378155,14086750,0.0,
14,21,5,3,22,16,18,23,8,8,3,8,2.9505,44330014,0.375904,14070753,0.0,
19,12,20,2,18,23,22,13,21,7,10,18,21.5778,44545250,0.38037,14018698,0.0,
15,20,5,1,19,21,23,23,5,4,5,3,1.5237,44937317,0.379269,14178621,0.0,
14,10,17,1,18,23,16,14,8,1,15,8,1.0757,51039397,0.409471,14179208,0.0,
19,21,21,16,20,21,22,23,11,0,3,18,38.785,35910830,0.336906,13888306,0.0,
18,21,19,2,10,4,18,21,19,3,5,13,23.225,37357792,0.339174,13931771,0.0,
14,16,10,0,19,17,17,22,9,4,10,7,0.9699,47684830,0.391042,14168939,0.0,
18,15,5,5,19,23,23,13,10,5,5,10,3.5677,47264005,0.386339,14117363,0.0,
17,20,19,1,22,5,20,21,20,4,3,15,6.6178,39077528,0.357632,14031194,0.0,
14,19,17,1,19,16,22,23,7,10,23,13,1.2872,42427479,0.366569,14030042,0.0,
17,21,19,3,22,23,20,22,7,4,3,12,11.3155,37999805,0.341651,13945048,0.0,
16,21,20,1,22,4,22,21,20,1,23,13,16.4621,38364993,0.345741,13941325,0.0,
17,20,17,2,19,23,19,23,9,2,5,13,2.7323,39465798,0.347869,13978090,0.0,
14,9,5,2,11,23,22,23,19,11,13,8,0.9616,55444495,0.432071,14212105,0.0,
17,20,20,3,19,16,22,21,9,1,3,18,13.0498,38714006,0.35529,13991994,0.0,
19,21,19,1,19,23,22,23,9,7,13,13,36.5776,36631203,0.333785,13887627,0.0,
16,16,5,2,19,23,17,22,9,2,5,12,0.9926,47453534,0.389002,14089642,0.0,
17,22,18,1,18,18,22,15,8,4,13,8,22.3262,37762452,0.338711,13976825,0.0,
17,21,20,2,20,16,22,23,10,5,13,13,18.5218,37684428,0.341209,13939881,0.0,
19,22,21,12,10,6,15,16,20,7,8,12,43.5217,35324715,0.321854,13846052,0.0,
14,9,5,1,18,22,20,14,8,4,22,8,0.9616,55444495,0.432071,14212106,0.0,
17,19,19,1,22,4,17,21,23,4,6,11,3.7593,39951411,0.353548,14022736,0.0,
19,22,17,2,19,21,22,21,6,1,7,12,48.5078,36458541,0.327697,13856163,0.0,
17,21,21,12,10,23,23,16,8,5,14,18,33.302,37556324,0.348244,13962381,0.0,
23,22,23,4,13,21,21,16,19,6,3,13,48.8588,32802464,0.31164,13695001,0.0,
20,23,21,8,10,6,16,22,10,7,8,12,47.5412,34134755,0.319413,13779331,0.0,
15,9,4,2,11,23,16,23,21,7,6,13,0.9639,54825826,0.429344,14139302,0.0,
22,23,23,4,13,21,22,23,8,11,3,7,47.7734,33307175,0.314406,13833270,0.0,
14,21,20,19,19,23,2,16,8,5,8,13,12.8102,39675868,0.352601,13970123,0.0,
17,21,10,3,22,23,22,21,8,1,3,12,5.0083,40632031,0.354381,13965159,0.0,
17,21,21,16,17,21,22,23,11,9,3,18,33.302,37556324,0.348244,13962381,0.0,
19,22,19,19,19,16,16,21,1,5,6,13,47.4027,35805508,0.327323,13852134,0.0,
16,19,5,1,19,16,23,22,12,11,22,12,1.1857,44592504,0.376683,14049467,0.0,
14,17,17,2,19,23,16,23,7,1,6,13,1.0959,44328855,0.373782,14065982,0.0,
17,21,20,2,23,18,22,21,8,1,13,13,18.5218,37684428,0.341209,13939879,0.0,
17,22,20,3,18,23,22,15,8,2,3,13,32.4556,36878638,0.335107,13906307,0.0,
19,21,19,3,19,16,18,21,9,7,3,18,35.3296,36462198,0.341678,13896199,0.0,
18,21,20,15,10,4,22,21,21,3,13,12,29.6843,37123225,0.336825,13941005,0.0,
18,21,20,1,22,7,20,21,20,2,21,13,28.7835,37074313,0.337624,13928702,0.0,
14,19,17,1,19,16,22,23,7,10,23,13,1.2872,42427479,0.366569,14030045,0.0,
13,21,19,1,22,16,20,12,21,5,6,13,6.6024,40589854,0.358191,13971374,0.0,
17,18,14,16,19,4,23,20,9,4,23,10,1.2542,42428250,0.364065,14064281,0.0,
17,22,19,18,22,16,16,22,0,9,6,13,26.8532,37167783,0.336631,13909248,0.0,
17,21,19,1,19,4,20,22,19,4,23,11,11.3196,38084571,0.342738,13970388,0.0,
23,23,23,4,13,21,22,22,9,6,4,13,47.6391,32266916,0.310118,13656232,0.0,
14,9,5,1,18,22,20,14,8,4,22,8,0.9616,55444495,0.432071,14212086,0.0,
14,12,5,2,22,23,20,23,21,8,10,8,0.9622,52718588,0.415043,14195136,0.0,
14,16,4,0,19,23,17,12,9,4,4,7,0.9691,49442177,0.400344,14180998,0.0,
17,23,19,2,19,16,17,21,1,9,6,13,44.3353,36636715,0.334894,13877154,0.0,
17,22,15,18,18,18,22,15,7,2,13,13,19.4787,38335431,0.341403,13918843,0.0,
14,12,19,16,13,5,1,13,8,5,6,13,1.6177,48356256,0.393812,14093524,0.0,
17,21,10,1,22,4,21,21,18,7,23,13,4.9302,40609302,0.355465,13962198,0.0,
17,16,21,0,19,23,22,21,6,1,5,12,13.2749,42194488,0.361169,14037728,0.0,
14,22,4,2,19,23,17,22,9,4,0,7,11.8838,43871246,0.372205,14046996,0.0,
17,9,17,1,18,23,22,21,9,4,23,8,1.2711,49977340,0.402318,14157999,0.0,
14,21,5,1,19,22,20,14,8,1,3,12,2.8996,44041088,0.373338,14009476,0.0,
18,21,20,1,22,7,22,21,20,1,21,13,28.7835,37074313,0.337624,13928702,0.0,
17,21,17,1,19,23,22,21,10,2,7,16,8.1897,38711800,0.354827,13995010,0.0,
13,18,14,16,14,16,23,13,10,5,4,12,1.0267,44847226,0.377552,14058833,0.0,
19,19,20,3,19,16,22,21,9,7,6,9,25.3607,38490133,0.343805,13986037,0.0,
17,21,19,1,22,4,20,22,19,4,23,13,11.0605,37969431,0.342722,13943172,0.0,
19,21,23,16,20,21,22,23,11,0,3,18,47.5232,35560053,0.336677,13883328,0.0,
22,22,23,4,10,6,15,16,20,8,8,13,49.2745,33394243,0.314508,13778062,0.0,
20,23,21,12,13,21,22,22,15,6,4,10,47.5412,34266996,0.320338,13816045,0.0,


==> src/data/tinyDNN/configs-TinyDNN-PLC.txt <==
4	4	4	11	11	3	2	2	0	0	0	0	0.9629	66987841	0.503713	
7	7	7	15	15	12	19	19	0	0	0	0	0.963	61500736	0.474863	
11	11	11	9	9	23	1	1	0	0	0	0	0.9644	54307512	0.429166	
16	16	16	15	15	11	1	1	0	0	0	0	1.056	45066534	0.376967	
23	23	23	4	4	7	17	17	0	0	0	0	47.7463	33111684	0.31563	
19	19	19	19	19	7	19	19	0	0	0	0	26.4212	39393268	0.351096	
0	0	0	19	19	11	8	8	0	0	0	0	0.9629	74071993	0.55467	
22	22	22	4	4	20	8	8	0	0	0	0	50.9866	34425299	0.320055	
12	12	12	7	7	15	3	3	0	0	0	0	0.9656	52485680	0.414485	
3	3	3	19	19	6	8	8	0	0	0	0	0.9629	68886100	0.517639	
7	7	7	22	22	0	14	14	0	0	0	0	0.963	61500736	0.474863	
13	13	13	3	3	17	17	17	0	0	0	0	0.9692	50566416	0.406105	
22	22	22	20	20	0	17	17	0	0	0	0	50.9866	34425299	0.320055	


==> src/data/tinyDNN/configs-TinyDNN-PLI.txt <==
18	12	11	8	15	20	5	7	13	15	14	9	3.4853	48361069	0.392224	
14	19	11	19	8	2	6	8	16	2	17	9	1.1276	44379536	0.377306	
18	22	11	9	23	22	7	7	2	16	13	9	34.4206	39154930	0.3451	
20	23	22	13	20	19	20	22	17	16	7	10	47.4987	34060121	0.319444	
14	9	5	1	20	20	4	15	13	7	14	8	0.9616	55444495	0.432071	
14	12	5	2	21	22	7	12	18	15	14	8	0.9622	52718588	0.415043	
14	12	11	10	19	16	4	8	7	3	14	9	0.9635	50899453	0.405396	
16	13	9	18	18	16	4	8	18	5	12	9	0.9816	49256369	0.396338	
14	13	9	18	18	21	4	8	21	3	12	9	0.9636	50561583	0.403746	
14	9	13	1	20	23	16	12	18	9	14	8	0.9685	53111795	0.419271	
17	21	20	2	20	6	7	19	18	8	6	4	18.4875	38277491	0.34543	
15	11	10	17	20	6	5	22	11	2	4	13	0.9649	51242100	0.410054	
15	11	9	17	20	9	7	22	10	1	4	13	0.9645	51538140	0.410899	
19	21	20	2	19	17	22	23	9	2	14	13	38.3505	36336509	0.332112	
17	22	20	2	11	21	22	23	8	2	13	13	32.4556	36878638	0.335107	
14	9	5	2	21	23	19	15	9	11	10	8	0.9616	55444495	0.432071	
18	21	16	1	11	3	22	21	21	2	6	13	18.1871	38239510	0.340721	
14	16	17	2	18	23	23	22	8	7	6	12	1.0872	45279468	0.377106	
18	23	18	0	22	4	2	22	1	9	15	13	48.7789	36323147	0.332285	
17	22	19	18	20	16	16	21	0	9	6	13	26.8532	37167783	0.336631	

